An extensive numerical benchmark study of deterministic vs. stochastic derivative-free global optimization algorithms

Research in derivative-free global optimization is under active development, and many solution techniques are available today. Therefore, the experimental comparison of previous and emerging algorithms must be kept up to date. This paper considers the solution to the bound-constrained, possibly black-box global optimization problem. It compares 64 derivative-free deterministic algorithms against classic and state-of-the-art stochastic solvers. Among deterministic ones, a particular emphasis is on DIRECT-type, where, in recent years, significant progress has been made. A set of 800 test problems generated by the well-known GKLS generator and 397 traditional test problems from DIRECTGOLib v1.2 collection are utilized in a computational study. More than 239400 solver runs were carried out, requiring more than 531 days of single CPU time to complete them. It has been found that deterministic algorithms perform excellently on GKLS-type and low-dimensional problems, while stochastic algorithms have shown to be more efficient in higher dimensions.

==> data/Hard.txt <==
DIR	MCS	REV	DIL	AGD	DRR	CLU	GLB	QNL	MQL	LGO	DIM	ADC	DMN	DIA	DCC	DCV	MRD	BIR	PLO	DIG	DGL	BMN	GBB	DTA	DTO	DTG	DBA	DBO	DBG	MCC	GAA	SAA	AMC	ACO	CAA	PAA	DEE	HSS	SFL	MMI	MSL	ABC	BEE	IWO	ICA	MST	GLS	BBO	FAA	CSS	BAT	TLB	CNN	BES	AVO	AOS	SUR	STA	SCS	NNA	CMA	RBF	BAD	T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	2
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0050	0.0050	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	20
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0050	0.0050	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	30
0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0050	0.0050	0.0050	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	40
0.0025	0.0025	0.0025	0.0100	0.0000	0.0025	0.0000	0.0025	0.0075	0.0075	0.0050	0.0025	0.0000	0.0000	0.0025	0.0025	0.0000	0.0050	0.0000	0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	50
0.0075	0.0050	0.0025	0.0125	0.0000	0.0075	0.0000	0.0075	0.0075	0.0075	0.0075	0.0075	0.0000	0.0000	0.0075	0.0050	0.0000	0.0075	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	60
0.0125	0.0050	0.0025	0.0125	0.0000	0.0125	0.0000	0.0125	0.0075	0.0075	0.0075	0.0125	0.0000	0.0000	0.0125	0.0075	0.0000	0.0150	0.0025	0.0225	0.0025	0.0000	0.0050	0.0000	0.0000	0.0150	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	70
0.0175	0.0100	0.0025	0.0150	0.0000	0.0175	0.0000	0.0175	0.0075	0.0075	0.0075	0.0175	0.0000	0.0000	0.0175	0.0100	0.0000	0.0150	0.0050	0.0325	0.0100	0.0000	0.0050	0.0025	0.0000	0.0225	0.0000	0.0000	0.0050	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	80
0.0200	0.0125	0.0050	0.0200	0.0000	0.0200	0.0000	0.0200	0.0075	0.0075	0.0075	0.0200	0.0000	0.0025	0.0200	0.0125	0.0050	0.0175	0.0100	0.0350	0.0125	0.0000	0.0100	0.0025	0.0050	0.0250	0.0000	0.0000	0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	90
0.0275	0.0150	0.0050	0.0275	0.0000	0.0275	0.0000	0.0275	0.0075	0.0075	0.0075	0.0275	0.0000	0.0025	0.0275	0.0125	0.0075	0.0225	0.0125	0.0350	0.0125	0.0000	0.0125	0.0025	0.0050	0.0275	0.0050	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	100
0.0300	0.0150	0.0100	0.0275	0.0000	0.0300	0.0000	0.0300	0.0075	0.0075	0.0075	0.0300	0.0000	0.0025	0.0300	0.0175	0.0075	0.0300	0.0175	0.0350	0.0150	0.0025	0.0150	0.0025	0.0050	0.0350	0.0050	0.0025	0.0175	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	110
0.0400	0.0150	0.0125	0.0325	0.0000	0.0400	0.0000	0.0400	0.0075	0.0075	0.0075	0.0400	0.0000	0.0025	0.0400	0.0175	0.0100	0.0325	0.0200	0.0400	0.0225	0.0075	0.0200	0.0050	0.0150	0.0375	0.0100	0.0025	0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	120
0.0425	0.0150	0.0175	0.0375	0.0025	0.0425	0.0000	0.0425	0.0075	0.0075	0.0075	0.0425	0.0000	0.0025	0.0425	0.0200	0.0150	0.0325	0.0200	0.0450	0.0275	0.0100	0.0200	0.0050	0.0150	0.0425	0.0175	0.0025	0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	130
0.0450	0.0150	0.0200	0.0425	0.0025	0.0450	0.0000	0.0450	0.0075	0.0075	0.0075	0.0450	0.0000	0.0025	0.0450	0.0200	0.0175	0.0350	0.0250	0.0550	0.0300	0.0100	0.0200	0.0125	0.0200	0.0450	0.0225	0.0025	0.0250	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	140
0.0500	0.0150	0.0225	0.0425	0.0025	0.0500	0.0000	0.0500	0.0075	0.0075	0.0075	0.0500	0.0000	0.0025	0.0500	0.0225	0.0175	0.0425	0.0325	0.0575	0.0350	0.0150	0.0225	0.0225	0.0200	0.0500	0.0250	0.0050	0.0325	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	150
0.0600	0.0150	0.0225	0.0500	0.0025	0.0600	0.0000	0.0600	0.0075	0.0075	0.0075	0.0600	0.0000	0.0050	0.0600	0.0250	0.0175	0.0425	0.0375	0.0625	0.0350	0.0200	0.0225	0.0275	0.0300	0.0550	0.0300	0.0050	0.0375	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0200	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	160
0.0625	0.0175	0.0250	0.0550	0.0100	0.0625	0.0000	0.0625	0.0075	0.0075	0.0075	0.0625	0.0000	0.0050	0.0625	0.0300	0.0175	0.0475	0.0425	0.0625	0.0350	0.0225	0.0325	0.0300	0.0300	0.0550	0.0375	0.0075	0.0425	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0275	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	170
0.0625	0.0175	0.0275	0.0550	0.0100	0.0625	0.0000	0.0625	0.0075	0.0075	0.0075	0.0625	0.0000	0.0125	0.0625	0.0300	0.0200	0.0500	0.0450	0.0650	0.0375	0.0250	0.0375	0.0325	0.0300	0.0625	0.0400	0.0075	0.0450	0.0050	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0325	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	180
0.0650	0.0200	0.0300	0.0575	0.0100	0.0650	0.0000	0.0650	0.0075	0.0075	0.0075	0.0650	0.0000	0.0175	0.0650	0.0325	0.0250	0.0500	0.0525	0.0725	0.0400	0.0275	0.0375	0.0375	0.0375	0.0625	0.0400	0.0125	0.0525	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0325	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	190
0.0675	0.0225	0.0350	0.0625	0.0100	0.0675	0.0000	0.0675	0.0075	0.0075	0.0075	0.0675	0.0000	0.0200	0.0675	0.0350	0.0250	0.0525	0.0550	0.0750	0.0425	0.0300	0.0375	0.0450	0.0375	0.0625	0.0425	0.0125	0.0550	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0350	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	200
0.0700	0.0225	0.0375	0.0625	0.0175	0.0700	0.0000	0.0700	0.0075	0.0075	0.0075	0.0700	0.0050	0.0200	0.0700	0.0350	0.0275	0.0575	0.0550	0.0800	0.0500	0.0325	0.0450	0.0450	0.0475	0.0675	0.0425	0.0125	0.0550	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0350	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	210
0.0725	0.0250	0.0400	0.0625	0.0175	0.0725	0.0000	0.0725	0.0075	0.0075	0.0075	0.0725	0.0050	0.0250	0.0725	0.0375	0.0275	0.0675	0.0550	0.0825	0.0525	0.0350	0.0500	0.0525	0.0475	0.0675	0.0425	0.0200	0.0550	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0350	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	220
0.0725	0.0250	0.0500	0.0650	0.0175	0.0725	0.0000	0.0725	0.0125	0.0075	0.0075	0.0725	0.0050	0.0250	0.0725	0.0375	0.0275	0.0700	0.0600	0.0850	0.0550	0.0350	0.0525	0.0600	0.0475	0.0700	0.0450	0.0200	0.0600	0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0375	0.0000	0.0000	0.0000	0.0000	0.0100	0.0000	230
0.0725	0.0275	0.0550	0.0650	0.0175	0.0725	0.0000	0.0725	0.0400	0.0075	0.0075	0.0725	0.0050	0.0300	0.0725	0.0400	0.0275	0.0775	0.0625	0.0875	0.0550	0.0350	0.0600	0.0625	0.0475	0.0725	0.0550	0.0200	0.0625	0.0150	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0375	0.0000	0.0000	0.0000	0.0000	0.0100	0.0000	240
0.0775	0.0275	0.0575	0.0650	0.0225	0.0775	0.0000	0.0775	0.0500	0.0075	0.0075	0.0775	0.0050	0.0300	0.0775	0.0400	0.0275	0.0800	0.0625	0.0875	0.0550	0.0400	0.0600	0.0625	0.0475	0.0750	0.0550	0.0200	0.0625	0.0175	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0425	0.0000	0.0000	0.0000	0.0000	0.0100	0.0000	250
0.0775	0.0275	0.0600	0.0650	0.0225	0.0775	0.0000	0.0775	0.0575	0.0075	0.0075	0.0775	0.0050	0.0300	0.0775	0.0425	0.0275	0.0825	0.0625	0.0875	0.0625	0.0425	0.0625	0.0675	0.0475	0.0775	0.0600	0.0200	0.0625	0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0450	0.0000	0.0000	0.0000	0.0000	0.0125	0.0000	260
0.0800	0.0275	0.0600	0.0650	0.0250	0.0800	0.0000	0.0800	0.0650	0.0075	0.0075	0.0800	0.0050	0.0300	0.0800	0.0425	0.0275	0.0900	0.0625	0.0900	0.0675	0.0450	0.0650	0.0700	0.0475	0.0800	0.0600	0.0200	0.0625	0.0250	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0500	0.0000	0.0000	0.0000	0.0000	0.0125	0.0000	270
0.0825	0.0300	0.0625	0.0675	0.0250	0.0825	0.0000	0.0825	0.0675	0.0075	0.0075	0.0825	0.0075	0.0300	0.0825	0.0450	0.0275	0.0900	0.0725	0.0975	0.0700	0.0450	0.0675	0.0750	0.0475	0.0825	0.0625	0.0300	0.0725	0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0500	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	280
0.0850	0.0325	0.0675	0.0675	0.0250	0.0850	0.0050	0.0850	0.0675	0.0075	0.0075	0.0850	0.0100	0.0300	0.0850	0.0450	0.0300	0.0925	0.0750	0.1000	0.0725	0.0450	0.0700	0.0800	0.0475	0.0875	0.0625	0.0300	0.0750	0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0525	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	290
0.0900	0.0325	0.0725	0.0675	0.0250	0.0900	0.0075	0.0900	0.0675	0.0075	0.0075	0.0900	0.0100	0.0325	0.0900	0.0475	0.0300	0.0925	0.0750	0.1000	0.0725	0.0450	0.0700	0.0800	0.0550	0.0875	0.0700	0.0300	0.0750	0.0325	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0550	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	300
0.0925	0.0375	0.0750	0.0675	0.0250	0.0925	0.0075	0.0925	0.0750	0.0075	0.0075	0.0925	0.0125	0.0325	0.0950	0.0500	0.0325	0.0925	0.0750	0.1000	0.0725	0.0450	0.0750	0.0800	0.0550	0.0925	0.0750	0.0375	0.0750	0.0350	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0575	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	310
0.0950	0.0400	0.0800	0.0700	0.0350	0.0925	0.0100	0.0950	0.0800	0.0075	0.0075	0.0950	0.0150	0.0350	0.0975	0.0500	0.0325	0.0950	0.0775	0.1000	0.0750	0.0500	0.0825	0.0825	0.0550	0.0950	0.0750	0.0375	0.0775	0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0600	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	320
0.1075	0.0400	0.0825	0.0725	0.0350	0.1075	0.0125	0.1075	0.0800	0.0075	0.0075	0.1075	0.0175	0.0350	0.1075	0.0525	0.0350	0.0975	0.0850	0.1025	0.0750	0.0550	0.0825	0.0950	0.0550	0.0950	0.0775	0.0375	0.0850	0.0450	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0625	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	330
0.1100	0.0400	0.0825	0.0725	0.0350	0.1150	0.0125	0.1100	0.0800	0.0075	0.0075	0.1100	0.0175	0.0350	0.1100	0.0525	0.0400	0.1000	0.0875	0.1100	0.0750	0.0550	0.0850	0.0950	0.0600	0.0975	0.0800	0.0400	0.0875	0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0625	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	340
0.1100	0.0425	0.0825	0.0775	0.0350	0.1150	0.0125	0.1100	0.0800	0.0075	0.0075	0.1100	0.0175	0.0350	0.1125	0.0525	0.0400	0.1000	0.0950	0.1125	0.0775	0.0575	0.0850	0.1075	0.0600	0.0975	0.0800	0.0400	0.0950	0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0650	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	350
0.1175	0.0425	0.0850	0.0775	0.0350	0.1175	0.0125	0.1175	0.0800	0.0075	0.0075	0.1150	0.0175	0.0350	0.1175	0.0525	0.0475	0.1025	0.0950	0.1150	0.0775	0.0600	0.0850	0.1175	0.0600	0.1025	0.0800	0.0400	0.0950	0.0525	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0700	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	360
0.1175	0.0425	0.0850	0.0800	0.0350	0.1175	0.0150	0.1175	0.0825	0.0075	0.0075	0.1175	0.0175	0.0350	0.1175	0.0525	0.0500	0.1075	0.0975	0.1250	0.0775	0.0675	0.0875	0.1225	0.0650	0.1025	0.0825	0.0400	0.0975	0.0575	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0725	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	370
0.1175	0.0425	0.0875	0.0825	0.0450	0.1175	0.0150	0.1175	0.0825	0.0075	0.0075	0.1175	0.0175	0.0350	0.1175	0.0550	0.0525	0.1100	0.1000	0.1275	0.0875	0.0700	0.0975	0.1325	0.0650	0.1050	0.0850	0.0500	0.1000	0.0625	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0750	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	380
0.1175	0.0450	0.0950	0.0825	0.0450	0.1175	0.0175	0.1175	0.0825	0.0075	0.0075	0.1175	0.0175	0.0350	0.1175	0.0550	0.0525	0.1100	0.1025	0.1275	0.0875	0.0700	0.1025	0.1350	0.0650	0.1050	0.0850	0.0500	0.1025	0.0625	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0800	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	390
0.1175	0.0450	0.1025	0.0825	0.0450	0.1175	0.0200	0.1175	0.0825	0.0075	0.0075	0.1175	0.0175	0.0350	0.1175	0.0600	0.0550	0.1100	0.1050	0.1300	0.0900	0.0725	0.1100	0.1450	0.0650	0.1050	0.0850	0.0500	0.1050	0.0625	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0025	0.0000	0.0000	0.0000	0.0050	0.0000	0.0900	0.0000	0.0100	0.0000	0.0000	0.0150	0.0000	400
0.1175	0.0475	0.1025	0.0825	0.0450	0.1175	0.0225	0.1175	0.0875	0.0075	0.0075	0.1175	0.0250	0.0350	0.1175	0.0600	0.0575	0.1150	0.1075	0.1300	0.0925	0.0750	0.1125	0.1500	0.0650	0.1075	0.0900	0.0550	0.1075	0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0025	0.0000	0.0000	0.0000	0.0050	0.0000	0.0975	0.0000	0.0100	0.0000	0.0000	0.0150	0.0000	410
0.1250	0.0550	0.1025	0.0850	0.0500	0.1225	0.0225	0.1250	0.0875	0.0075	0.0075	0.1250	0.0250	0.0350	0.1250	0.0625	0.0625	0.1150	0.1125	0.1375	0.0975	0.0800	0.1125	0.1600	0.0650	0.1100	0.0925	0.0550	0.1125	0.0725	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0025	0.0000	0.0000	0.0000	0.0050	0.0000	0.1000	0.0000	0.0100	0.0000	0.0000	0.0150	0.0000	420
0.1250	0.0550	0.1025	0.0850	0.0500	0.1250	0.0225	0.1250	0.0875	0.0075	0.0075	0.1250	0.0275	0.0375	0.1250	0.0650	0.0650	0.1150	0.1125	0.1375	0.1050	0.0800	0.1175	0.1650	0.0650	0.1150	0.0925	0.0550	0.1125	0.0750	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.1050	0.0000	0.0125	0.0000	0.0000	0.0150	0.0000	430
0.1250	0.0575	0.1050	0.0850	0.0500	0.1275	0.0225	0.1250	0.0900	0.0075	0.0075	0.1250	0.0275	0.0375	0.1275	0.0700	0.0675	0.1150	0.1175	0.1450	0.1075	0.0800	0.1175	0.1775	0.0650	0.1150	0.0950	0.0550	0.1175	0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.1050	0.0000	0.0125	0.0000	0.0000	0.0175	0.0000	440
0.1250	0.0575	0.1050	0.0850	0.0525	0.1275	0.0250	0.1250	0.0925	0.0075	0.0075	0.1250	0.0350	0.0375	0.1275	0.0750	0.0700	0.1175	0.1175	0.1500	0.1100	0.0825	0.1175	0.1850	0.0700	0.1225	0.0950	0.0600	0.1175	0.0825	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.1050	0.0000	0.0125	0.0000	0.0000	0.0175	0.0000	450
0.1250	0.0575	0.1075	0.0850	0.0525	0.1275	0.0250	0.1250	0.0925	0.0075	0.0075	0.1275	0.0375	0.0375	0.1300	0.0750	0.0750	0.1175	0.1225	0.1550	0.1125	0.0850	0.1275	0.1875	0.0700	0.1275	0.0950	0.0600	0.1225	0.0875	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0100	0.0000	0.1075	0.0000	0.0150	0.0000	0.0000	0.0175	0.0000	460
0.1275	0.0600	0.1100	0.0875	0.0525	0.1300	0.0250	0.1275	0.0925	0.0075	0.0075	0.1275	0.0400	0.0375	0.1300	0.0750	0.0800	0.1175	0.1250	0.1575	0.1150	0.0875	0.1350	0.1900	0.0700	0.1300	0.1000	0.0600	0.1250	0.0925	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0100	0.0000	0.1100	0.0000	0.0150	0.0000	0.0000	0.0200	0.0000	470
0.1275	0.0600	0.1125	0.0900	0.0525	0.1300	0.0250	0.1275	0.0950	0.0075	0.0075	0.1300	0.0425	0.0375	0.1300	0.0775	0.0800	0.1175	0.1250	0.1600	0.1175	0.0900	0.1400	0.1950	0.0700	0.1350	0.1000	0.0600	0.1250	0.0950	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0100	0.0025	0.1100	0.0000	0.0150	0.0000	0.0000	0.0225	0.0000	480
0.1300	0.0600	0.1150	0.0925	0.0525	0.1350	0.0275	0.1300	0.0950	0.0075	0.0100	0.1300	0.0450	0.0375	0.1300	0.0800	0.0800	0.1200	0.1275	0.1625	0.1175	0.0925	0.1425	0.2000	0.0750	0.1375	0.1050	0.0650	0.1275	0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0150	0.0025	0.1125	0.0000	0.0150	0.0000	0.0000	0.0225	0.0000	490
0.1325	0.0625	0.1175	0.0925	0.0525	0.1400	0.0275	0.1325	0.0975	0.0075	0.0100	0.1325	0.0475	0.0375	0.1325	0.0825	0.0825	0.1200	0.1275	0.1675	0.1175	0.0925	0.1450	0.2100	0.0750	0.1375	0.1075	0.0650	0.1275	0.1050	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0150	0.0025	0.1150	0.0000	0.0150	0.0000	0.0000	0.0250	0.0000	500
0.1325	0.0625	0.1200	0.0925	0.0525	0.1450	0.0275	0.1325	0.0975	0.0075	0.0100	0.1325	0.0500	0.0400	0.1325	0.0875	0.0825	0.1225	0.1275	0.1700	0.1175	0.0950	0.1475	0.2150	0.0750	0.1400	0.1125	0.0650	0.1275	0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0150	0.0050	0.1175	0.0000	0.0150	0.0000	0.0000	0.0250	0.0000	510
0.1325	0.0625	0.1225	0.0975	0.0625	0.1500	0.0300	0.1325	0.1000	0.0075	0.0100	0.1325	0.0525	0.0400	0.1325	0.0900	0.0950	0.1225	0.1350	0.1725	0.1175	0.0950	0.1500	0.2250	0.0750	0.1425	0.1150	0.0650	0.1350	0.1125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0150	0.0050	0.1175	0.0000	0.0175	0.0000	0.0000	0.0250	0.0000	520
0.1325	0.0625	0.1225	0.0975	0.0625	0.1525	0.0350	0.1325	0.1025	0.0075	0.0100	0.1325	0.0525	0.0400	0.1350	0.0900	0.0950	0.1225	0.1450	0.1725	0.1175	0.0950	0.1575	0.2325	0.0750	0.1475	0.1150	0.0725	0.1450	0.1125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0025	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0150	0.0050	0.1225	0.0000	0.0175	0.0000	0.0000	0.0250	0.0000	530
0.1350	0.0625	0.1250	0.1000	0.0625	0.1550	0.0375	0.1350	0.1050	0.0075	0.0100	0.1325	0.0525	0.0400	0.1400	0.0925	0.1000	0.1225	0.1450	0.1775	0.1175	0.0950	0.1625	0.2400	0.0775	0.1500	0.1200	0.0725	0.1450	0.1125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0050	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0150	0.0050	0.1225	0.0000	0.0175	0.0000	0.0000	0.0250	0.0000	540
0.1375	0.0650	0.1250	0.1000	0.0625	0.1600	0.0375	0.1375	0.1050	0.0075	0.0100	0.1400	0.0550	0.0425	0.1425	0.0925	0.1025	0.1225	0.1475	0.1800	0.1175	0.1000	0.1625	0.2425	0.0775	0.1525	0.1200	0.0725	0.1475	0.1175	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0050	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0150	0.0050	0.1275	0.0000	0.0175	0.0000	0.0000	0.0250	0.0000	550
0.1425	0.0650	0.1275	0.1025	0.0625	0.1625	0.0400	0.1400	0.1050	0.0075	0.0100	0.1425	0.0575	0.0450	0.1425	0.0950	0.1050	0.1250	0.1475	0.1800	0.1200	0.1000	0.1650	0.2450	0.0775	0.1525	0.1200	0.0725	0.1475	0.1225	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0050	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0150	0.0050	0.1325	0.0000	0.0175	0.0000	0.0000	0.0250	0.0000	560
0.1425	0.0650	0.1275	0.1050	0.0625	0.1625	0.0425	0.1425	0.1050	0.0075	0.0100	0.1425	0.0575	0.0450	0.1525	0.0950	0.1050	0.1250	0.1525	0.1800	0.1225	0.1000	0.1675	0.2525	0.0775	0.1575	0.1275	0.0725	0.1525	0.1250	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0050	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0150	0.0050	0.1325	0.0000	0.0175	0.0000	0.0000	0.0250	0.0000	570
0.1475	0.0675	0.1300	0.1075	0.0625	0.1700	0.0425	0.1475	0.1050	0.0075	0.0100	0.1475	0.0575	0.0450	0.1550	0.1000	0.1075	0.1275	0.1550	0.1800	0.1250	0.1050	0.1850	0.2525	0.0850	0.1575	0.1300	0.0800	0.1550	0.1250	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0050	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0175	0.0050	0.1325	0.0000	0.0225	0.0000	0.0000	0.0250	0.0000	580
0.1550	0.0700	0.1325	0.1075	0.0625	0.1700	0.0425	0.1550	0.1050	0.0075	0.0100	0.1475	0.0575	0.0450	0.1550	0.1025	0.1125	0.1275	0.1625	0.1825	0.1300	0.1100	0.1925	0.2575	0.0850	0.1575	0.1325	0.0800	0.1625	0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0050	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0175	0.0050	0.1325	0.0000	0.0225	0.0000	0.0000	0.0250	0.0000	590
0.1575	0.0700	0.1400	0.1075	0.0700	0.1725	0.0425	0.1575	0.1050	0.0075	0.0100	0.1500	0.0600	0.0475	0.1575	0.1050	0.1150	0.1275	0.1675	0.1825	0.1300	0.1100	0.2075	0.2650	0.0850	0.1575	0.1350	0.0800	0.1675	0.1350	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0075	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0175	0.0050	0.1350	0.0000	0.0225	0.0000	0.0000	0.0250	0.0000	600
0.1575	0.0725	0.1425	0.1075	0.0700	0.1725	0.0450	0.1575	0.1050	0.0075	0.0125	0.1500	0.0650	0.0475	0.1600	0.1050	0.1175	0.1275	0.1725	0.1825	0.1300	0.1125	0.2150	0.2700	0.0850	0.1575	0.1375	0.0800	0.1725	0.1375	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0050	0.0000	0.0000	0.0000	0.0000	0.0075	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0200	0.0050	0.1375	0.0000	0.0275	0.0000	0.0000	0.0250	0.0000	610
0.1575	0.0775	0.1450	0.1100	0.0700	0.1725	0.0450	0.1575	0.1075	0.0075	0.0125	0.1575	0.0675	0.0475	0.1600	0.1075	0.1175	0.1275	0.1825	0.1825	0.1350	0.1150	0.2150	0.2825	0.0850	0.1600	0.1425	0.0850	0.1825	0.1375	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0050	0.0000	0.0000	0.0000	0.0000	0.0100	0.0050	0.0025	0.0000	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0200	0.0050	0.1400	0.0000	0.0275	0.0000	0.0000	0.0250	0.0000	620
0.1625	0.0825	0.1450	0.1150	0.0750	0.1725	0.0475	0.1625	0.1100	0.0075	0.0125	0.1600	0.0700	0.0475	0.1700	0.1075	0.1175	0.1300	0.1850	0.1825	0.1350	0.1175	0.2175	0.2850	0.0950	0.1600	0.1450	0.0850	0.1850	0.1375	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0050	0.0000	0.0000	0.0000	0.0000	0.0175	0.0075	0.0025	0.0000	0.0000	0.0075	0.0000	0.0075	0.0000	0.0000	0.0000	0.0200	0.0050	0.1425	0.0000	0.0275	0.0000	0.0000	0.0250	0.0000	630
0.1650	0.0825	0.1500	0.1200	0.0750	0.1800	0.0550	0.1650	0.1100	0.0075	0.0125	0.1600	0.0725	0.0475	0.1700	0.1075	0.1175	0.1300	0.1875	0.1825	0.1350	0.1200	0.2200	0.2875	0.0950	0.1600	0.1500	0.0850	0.1875	0.1425	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0050	0.0000	0.0000	0.0000	0.0000	0.0200	0.0075	0.0025	0.0000	0.0000	0.0075	0.0000	0.0075	0.0000	0.0000	0.0000	0.0225	0.0050	0.1425	0.0000	0.0350	0.0000	0.0000	0.0250	0.0000	640
0.1650	0.0825	0.1500	0.1200	0.0750	0.1800	0.0600	0.1650	0.1100	0.0075	0.0125	0.1600	0.0750	0.0500	0.1700	0.1100	0.1175	0.1300	0.1925	0.1825	0.1375	0.1200	0.2300	0.2925	0.0950	0.1650	0.1550	0.0850	0.1925	0.1450	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0200	0.0075	0.0025	0.0000	0.0000	0.0075	0.0000	0.0075	0.0000	0.0000	0.0000	0.0225	0.0050	0.1425	0.0000	0.0350	0.0000	0.0000	0.0250	0.0000	650
0.1675	0.0875	0.1525	0.1200	0.0750	0.1800	0.0600	0.1675	0.1150	0.0075	0.0125	0.1600	0.0775	0.0500	0.1700	0.1100	0.1200	0.1325	0.1950	0.1825	0.1375	0.1250	0.2375	0.2925	0.0950	0.1700	0.1550	0.0850	0.1950	0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0100	0.0000	0.0000	0.0000	0.0000	0.0200	0.0075	0.0050	0.0000	0.0000	0.0075	0.0000	0.0075	0.0000	0.0000	0.0000	0.0225	0.0050	0.1425	0.0000	0.0350	0.0000	0.0000	0.0250	0.0000	660
0.1675	0.0875	0.1550	0.1250	0.0750	0.1825	0.0650	0.1675	0.1150	0.0075	0.0125	0.1625	0.0800	0.0525	0.1700	0.1150	0.1225	0.1325	0.1950	0.1825	0.1400	0.1275	0.2400	0.2950	0.0950	0.1700	0.1600	0.0925	0.1950	0.1525	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0100	0.0000	0.0000	0.0000	0.0000	0.0200	0.0075	0.0050	0.0000	0.0000	0.0075	0.0000	0.0075	0.0000	0.0000	0.0000	0.0275	0.0050	0.1450	0.0000	0.0425	0.0000	0.0000	0.0250	0.0000	670
0.1700	0.0900	0.1550	0.1250	0.0750	0.1900	0.0675	0.1700	0.1250	0.0075	0.0125	0.1675	0.0825	0.0525	0.1750	0.1150	0.1225	0.1350	0.1975	0.1825	0.1425	0.1275	0.2450	0.2975	0.0975	0.1725	0.1600	0.0925	0.1975	0.1525	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0100	0.0000	0.0000	0.0000	0.0000	0.0200	0.0075	0.0050	0.0000	0.0000	0.0075	0.0000	0.0075	0.0000	0.0000	0.0000	0.0275	0.0050	0.1450	0.0000	0.0425	0.0000	0.0000	0.0275	0.0000	680
0.1700	0.0900	0.1550	0.1250	0.0750	0.1950	0.0700	0.1700	0.1275	0.0075	0.0125	0.1700	0.0875	0.0525	0.1775	0.1175	0.1225	0.1350	0.1975	0.1825	0.1425	0.1300	0.2550	0.3025	0.0975	0.1725	0.1600	0.0925	0.1975	0.1550	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0225	0.0075	0.0050	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0275	0.0050	0.1450	0.0000	0.0425	0.0000	0.0000	0.0275	0.0000	690
0.1700	0.0925	0.1575	0.1275	0.0750	0.2000	0.0800	0.1700	0.1300	0.0075	0.0125	0.1700	0.0925	0.0525	0.1800	0.1200	0.1225	0.1350	0.2000	0.1825	0.1425	0.1300	0.2625	0.3050	0.0975	0.1725	0.1625	0.0925	0.2000	0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0225	0.0075	0.0050	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0275	0.0050	0.1450	0.0000	0.0475	0.0000	0.0000	0.0275	0.0000	700
0.1725	0.0925	0.1575	0.1275	0.0750	0.2025	0.0825	0.1725	0.1325	0.0075	0.0125	0.1725	0.0950	0.0525	0.1825	0.1250	0.1250	0.1350	0.2050	0.1825	0.1425	0.1325	0.2650	0.3100	0.0975	0.1750	0.1625	0.0925	0.2050	0.1650	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0225	0.0075	0.0050	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0275	0.0075	0.1450	0.0000	0.0475	0.0000	0.0000	0.0275	0.0000	710
0.1775	0.0950	0.1625	0.1275	0.0750	0.2075	0.0825	0.1775	0.1325	0.0075	0.0125	0.1775	0.1075	0.0550	0.1875	0.1250	0.1275	0.1350	0.2125	0.1825	0.1500	0.1325	0.2700	0.3150	0.0975	0.1800	0.1625	0.0975	0.2125	0.1725	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0225	0.0075	0.0050	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0275	0.0075	0.1450	0.0000	0.0475	0.0000	0.0000	0.0275	0.0000	720
0.1800	0.0975	0.1625	0.1275	0.0750	0.2075	0.0875	0.1800	0.1350	0.0075	0.0125	0.1800	0.1075	0.0550	0.1875	0.1275	0.1300	0.1350	0.2150	0.1825	0.1500	0.1375	0.2725	0.3150	0.1000	0.1825	0.1650	0.0975	0.2150	0.1725	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0225	0.0100	0.0050	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0275	0.0075	0.1450	0.0000	0.0525	0.0000	0.0000	0.0275	0.0000	730
0.1875	0.0975	0.1625	0.1275	0.0750	0.2150	0.0875	0.1875	0.1350	0.0075	0.0125	0.1825	0.1075	0.0550	0.1900	0.1325	0.1300	0.1375	0.2175	0.1825	0.1500	0.1450	0.2850	0.3175	0.1000	0.1850	0.1675	0.0975	0.2175	0.1750	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0225	0.0100	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0275	0.0075	0.1525	0.0000	0.0525	0.0000	0.0000	0.0275	0.0000	740
0.1875	0.0975	0.1625	0.1275	0.0750	0.2150	0.0900	0.1875	0.1350	0.0075	0.0125	0.1850	0.1075	0.0575	0.1950	0.1400	0.1350	0.1375	0.2250	0.1850	0.1500	0.1450	0.2900	0.3175	0.1000	0.1875	0.1675	0.0975	0.2250	0.1775	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0225	0.0100	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0275	0.0075	0.1550	0.0000	0.0525	0.0000	0.0000	0.0275	0.0000	750
0.1875	0.1025	0.1625	0.1300	0.0775	0.2175	0.0900	0.1875	0.1350	0.0075	0.0125	0.1875	0.1075	0.0600	0.1975	0.1450	0.1350	0.1375	0.2275	0.1900	0.1525	0.1450	0.2925	0.3200	0.1000	0.1900	0.1725	0.0975	0.2275	0.1825	0.0000	0.0025	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0150	0.0000	0.0000	0.0000	0.0000	0.0225	0.0100	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0300	0.0100	0.1550	0.0000	0.0575	0.0000	0.0000	0.0275	0.0000	760
0.1900	0.1050	0.1650	0.1300	0.0800	0.2225	0.0925	0.1900	0.1350	0.0075	0.0125	0.1875	0.1075	0.0600	0.2000	0.1500	0.1350	0.1375	0.2300	0.1900	0.1575	0.1475	0.2950	0.3200	0.1000	0.1900	0.1725	0.1050	0.2300	0.1850	0.0000	0.0025	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0150	0.0000	0.0000	0.0000	0.0000	0.0225	0.0100	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0300	0.0100	0.1550	0.0000	0.0575	0.0000	0.0000	0.0275	0.0000	770
0.1900	0.1050	0.1650	0.1325	0.0800	0.2250	0.0975	0.1900	0.1375	0.0075	0.0125	0.1875	0.1125	0.0600	0.2000	0.1500	0.1350	0.1375	0.2325	0.1925	0.1575	0.1475	0.2950	0.3200	0.1000	0.1900	0.1725	0.1050	0.2325	0.1875	0.0000	0.0025	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0150	0.0000	0.0000	0.0000	0.0000	0.0225	0.0100	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0300	0.0100	0.1575	0.0000	0.0575	0.0000	0.0000	0.0275	0.0000	780
0.1925	0.1075	0.1675	0.1325	0.0800	0.2275	0.0975	0.1925	0.1400	0.0075	0.0125	0.1900	0.1175	0.0600	0.2000	0.1500	0.1375	0.1400	0.2325	0.1925	0.1600	0.1475	0.3000	0.3225	0.1075	0.1900	0.1725	0.1050	0.2325	0.1900	0.0000	0.0025	0.0025	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0175	0.0000	0.0000	0.0000	0.0000	0.0225	0.0100	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0325	0.0100	0.1600	0.0000	0.0625	0.0000	0.0000	0.0275	0.0000	790
0.1950	0.1100	0.1675	0.1325	0.0800	0.2400	0.1025	0.1950	0.1425	0.0075	0.0125	0.1925	0.1200	0.0625	0.2025	0.1500	0.1375	0.1400	0.2325	0.1950	0.1700	0.1500	0.3100	0.3250	0.1075	0.1950	0.1725	0.1050	0.2325	0.1975	0.0000	0.0025	0.0025	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0175	0.0000	0.0000	0.0000	0.0000	0.0250	0.0100	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0325	0.0100	0.1625	0.0000	0.0625	0.0000	0.0000	0.0275	0.0000	800
0.1975	0.1100	0.1700	0.1325	0.0800	0.2450	0.1050	0.1975	0.1450	0.0075	0.0125	0.1975	0.1200	0.0625	0.2050	0.1500	0.1375	0.1400	0.2400	0.1975	0.1700	0.1525	0.3150	0.3325	0.1075	0.2025	0.1725	0.1050	0.2400	0.2000	0.0000	0.0025	0.0025	0.0000	0.0000	0.0025	0.0050	0.0025	0.0000	0.0175	0.0000	0.0000	0.0000	0.0000	0.0250	0.0100	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0325	0.0100	0.1625	0.0000	0.0625	0.0000	0.0000	0.0275	0.0000	810
0.2000	0.1125	0.1750	0.1325	0.0800	0.2475	0.1100	0.2000	0.1475	0.0075	0.0125	0.1975	0.1250	0.0625	0.2075	0.1500	0.1425	0.1400	0.2400	0.2000	0.1700	0.1525	0.3250	0.3325	0.1075	0.2025	0.1725	0.1050	0.2400	0.2075	0.0000	0.0025	0.0025	0.0000	0.0000	0.0025	0.0050	0.0025	0.0000	0.0200	0.0000	0.0000	0.0000	0.0025	0.0250	0.0100	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0350	0.0100	0.1625	0.0000	0.0650	0.0000	0.0000	0.0275	0.0000	820
0.2025	0.1125	0.1775	0.1325	0.0800	0.2475	0.1100	0.2025	0.1475	0.0075	0.0125	0.2000	0.1325	0.0650	0.2075	0.1500	0.1450	0.1400	0.2400	0.2025	0.1725	0.1575	0.3275	0.3375	0.1075	0.2025	0.1725	0.1175	0.2400	0.2075	0.0000	0.0025	0.0025	0.0000	0.0000	0.0025	0.0050	0.0025	0.0000	0.0200	0.0000	0.0000	0.0000	0.0025	0.0250	0.0125	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0350	0.0100	0.1650	0.0000	0.0650	0.0000	0.0000	0.0275	0.0000	830
0.2050	0.1125	0.1800	0.1375	0.0800	0.2475	0.1150	0.2050	0.1475	0.0075	0.0125	0.2025	0.1350	0.0650	0.2100	0.1500	0.1450	0.1400	0.2450	0.2025	0.1750	0.1600	0.3325	0.3400	0.1150	0.2025	0.1725	0.1175	0.2450	0.2100	0.0000	0.0025	0.0050	0.0000	0.0000	0.0025	0.0050	0.0025	0.0000	0.0200	0.0000	0.0000	0.0000	0.0025	0.0250	0.0125	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0350	0.0100	0.1650	0.0000	0.0650	0.0000	0.0000	0.0275	0.0000	840
0.2050	0.1175	0.1850	0.1375	0.0800	0.2550	0.1150	0.2050	0.1475	0.0075	0.0125	0.2025	0.1350	0.0650	0.2100	0.1525	0.1450	0.1400	0.2500	0.2050	0.1750	0.1600	0.3350	0.3425	0.1150	0.2025	0.1725	0.1175	0.2500	0.2175	0.0000	0.0025	0.0050	0.0000	0.0000	0.0025	0.0050	0.0025	0.0000	0.0200	0.0000	0.0000	0.0000	0.0025	0.0250	0.0125	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0350	0.0100	0.1675	0.0000	0.0700	0.0000	0.0000	0.0275	0.0000	850
0.2050	0.1225	0.1875	0.1375	0.0800	0.2600	0.1150	0.2050	0.1500	0.0075	0.0125	0.2025	0.1375	0.0650	0.2100	0.1575	0.1475	0.1400	0.2525	0.2050	0.1775	0.1600	0.3375	0.3450	0.1150	0.2025	0.1750	0.1175	0.2525	0.2200	0.0000	0.0050	0.0050	0.0000	0.0000	0.0025	0.0050	0.0025	0.0000	0.0225	0.0000	0.0000	0.0000	0.0025	0.0250	0.0125	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0350	0.0100	0.1700	0.0000	0.0700	0.0000	0.0000	0.0275	0.0000	860
0.2050	0.1275	0.1925	0.1375	0.0800	0.2650	0.1150	0.2075	0.1500	0.0075	0.0125	0.2075	0.1450	0.0650	0.2125	0.1600	0.1500	0.1425	0.2525	0.2050	0.1800	0.1600	0.3400	0.3450	0.1150	0.2050	0.1750	0.1175	0.2525	0.2250	0.0000	0.0050	0.0050	0.0000	0.0025	0.0025	0.0050	0.0025	0.0000	0.0250	0.0000	0.0000	0.0000	0.0025	0.0250	0.0125	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0350	0.0100	0.1700	0.0000	0.0700	0.0000	0.0000	0.0300	0.0000	870
0.2075	0.1300	0.1950	0.1375	0.0800	0.2700	0.1150	0.2100	0.1500	0.0075	0.0125	0.2075	0.1450	0.0650	0.2150	0.1600	0.1525	0.1425	0.2550	0.2050	0.1825	0.1625	0.3425	0.3450	0.1150	0.2050	0.1750	0.1225	0.2550	0.2275	0.0000	0.0050	0.0050	0.0000	0.0025	0.0025	0.0050	0.0025	0.0000	0.0250	0.0000	0.0000	0.0000	0.0025	0.0275	0.0125	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0350	0.0100	0.1700	0.0000	0.0725	0.0000	0.0000	0.0300	0.0000	880
0.2075	0.1325	0.1975	0.1375	0.0800	0.2725	0.1150	0.2100	0.1500	0.0075	0.0125	0.2100	0.1450	0.0650	0.2150	0.1600	0.1525	0.1425	0.2550	0.2050	0.1825	0.1625	0.3450	0.3500	0.1150	0.2050	0.1750	0.1225	0.2550	0.2275	0.0000	0.0050	0.0050	0.0000	0.0025	0.0025	0.0050	0.0025	0.0000	0.0250	0.0000	0.0000	0.0000	0.0075	0.0275	0.0125	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0350	0.0100	0.1725	0.0000	0.0725	0.0000	0.0000	0.0325	0.0000	890
0.2075	0.1325	0.1975	0.1400	0.0850	0.2750	0.1150	0.2100	0.1525	0.0075	0.0125	0.2100	0.1500	0.0650	0.2150	0.1600	0.1525	0.1450	0.2575	0.2050	0.1850	0.1650	0.3450	0.3525	0.1200	0.2075	0.1775	0.1225	0.2575	0.2300	0.0000	0.0075	0.0050	0.0000	0.0025	0.0025	0.0050	0.0025	0.0000	0.0300	0.0000	0.0000	0.0000	0.0075	0.0275	0.0125	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0350	0.0100	0.1725	0.0000	0.0725	0.0000	0.0000	0.0325	0.0000	900
0.2075	0.1325	0.2000	0.1400	0.0850	0.2750	0.1150	0.2100	0.1525	0.0075	0.0125	0.2100	0.1525	0.0650	0.2175	0.1650	0.1550	0.1450	0.2575	0.2100	0.1850	0.1650	0.3475	0.3550	0.1200	0.2100	0.1775	0.1225	0.2575	0.2300	0.0000	0.0075	0.0050	0.0000	0.0025	0.0025	0.0100	0.0025	0.0000	0.0325	0.0000	0.0000	0.0000	0.0075	0.0275	0.0125	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0425	0.0100	0.1725	0.0000	0.0775	0.0000	0.0000	0.0325	0.0000	910
0.2075	0.1325	0.2025	0.1450	0.0850	0.2775	0.1150	0.2100	0.1525	0.0075	0.0125	0.2125	0.1575	0.0650	0.2175	0.1650	0.1550	0.1475	0.2625	0.2225	0.1875	0.1650	0.3500	0.3600	0.1200	0.2100	0.1775	0.1225	0.2625	0.2350	0.0000	0.0075	0.0050	0.0000	0.0025	0.0025	0.0100	0.0025	0.0000	0.0325	0.0000	0.0025	0.0000	0.0075	0.0275	0.0125	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0425	0.0100	0.1725	0.0000	0.0775	0.0000	0.0000	0.0325	0.0000	920
0.2150	0.1325	0.2025	0.1475	0.0850	0.2800	0.1150	0.2175	0.1550	0.0075	0.0125	0.2150	0.1575	0.0650	0.2175	0.1650	0.1550	0.1475	0.2675	0.2275	0.1900	0.1650	0.3525	0.3650	0.1200	0.2125	0.1775	0.1225	0.2675	0.2350	0.0000	0.0075	0.0075	0.0000	0.0025	0.0025	0.0100	0.0025	0.0000	0.0325	0.0000	0.0025	0.0000	0.0075	0.0275	0.0125	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0425	0.0150	0.1750	0.0000	0.0775	0.0000	0.0000	0.0325	0.0000	930
0.2175	0.1325	0.2050	0.1500	0.0850	0.2825	0.1150	0.2200	0.1600	0.0075	0.0175	0.2150	0.1600	0.0650	0.2200	0.1650	0.1550	0.1475	0.2700	0.2275	0.1900	0.1650	0.3525	0.3725	0.1200	0.2125	0.1775	0.1350	0.2700	0.2400	0.0000	0.0075	0.0075	0.0000	0.0025	0.0025	0.0100	0.0025	0.0000	0.0350	0.0000	0.0025	0.0000	0.0075	0.0275	0.0175	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0450	0.0150	0.1750	0.0000	0.0850	0.0000	0.0000	0.0325	0.0000	940
0.2175	0.1400	0.2050	0.1550	0.0850	0.2850	0.1175	0.2200	0.1600	0.0075	0.0250	0.2150	0.1600	0.0650	0.2200	0.1650	0.1600	0.1475	0.2700	0.2275	0.1950	0.1675	0.3525	0.3775	0.1200	0.2125	0.1775	0.1350	0.2700	0.2400	0.0000	0.0075	0.0075	0.0000	0.0025	0.0025	0.0100	0.0025	0.0000	0.0350	0.0000	0.0025	0.0000	0.0075	0.0275	0.0200	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0450	0.0150	0.1800	0.0000	0.0850	0.0000	0.0000	0.0325	0.0000	950
0.2200	0.1425	0.2075	0.1550	0.0850	0.2875	0.1175	0.2200	0.1600	0.0075	0.0300	0.2150	0.1625	0.0650	0.2225	0.1650	0.1650	0.1475	0.2725	0.2300	0.1950	0.1700	0.3550	0.3800	0.1325	0.2125	0.1775	0.1350	0.2725	0.2400	0.0000	0.0075	0.0075	0.0000	0.0025	0.0025	0.0100	0.0025	0.0000	0.0350	0.0000	0.0025	0.0000	0.0075	0.0275	0.0200	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0450	0.0150	0.1800	0.0000	0.0850	0.0000	0.0000	0.0325	0.0000	960
0.2200	0.1525	0.2075	0.1600	0.0850	0.2875	0.1175	0.2200	0.1600	0.0075	0.0325	0.2150	0.1625	0.0675	0.2225	0.1650	0.1675	0.1475	0.2775	0.2300	0.1950	0.1725	0.3550	0.3800	0.1325	0.2150	0.1775	0.1350	0.2775	0.2400	0.0000	0.0075	0.0075	0.0000	0.0025	0.0025	0.0100	0.0025	0.0000	0.0350	0.0000	0.0025	0.0000	0.0125	0.0275	0.0200	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0500	0.0150	0.1825	0.0000	0.0875	0.0000	0.0000	0.0325	0.0000	970
0.2200	0.1525	0.2075	0.1600	0.0850	0.2925	0.1200	0.2200	0.1625	0.0075	0.0325	0.2150	0.1675	0.0675	0.2225	0.1650	0.1675	0.1550	0.2825	0.2350	0.1950	0.1775	0.3550	0.3800	0.1325	0.2150	0.1800	0.1350	0.2825	0.2425	0.0000	0.0075	0.0075	0.0000	0.0025	0.0025	0.0100	0.0025	0.0000	0.0400	0.0000	0.0025	0.0000	0.0125	0.0300	0.0200	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0500	0.0150	0.1850	0.0000	0.0875	0.0000	0.0000	0.0325	0.0000	980
0.2200	0.1600	0.2075	0.1600	0.0850	0.2975	0.1275	0.2200	0.1625	0.0075	0.0350	0.2150	0.1700	0.0675	0.2225	0.1650	0.1675	0.1550	0.2825	0.2375	0.1950	0.1775	0.3550	0.3825	0.1325	0.2175	0.1800	0.1350	0.2825	0.2450	0.0000	0.0075	0.0075	0.0000	0.0025	0.0025	0.0100	0.0025	0.0000	0.0400	0.0000	0.0025	0.0000	0.0125	0.0300	0.0200	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0500	0.0150	0.1875	0.0000	0.0875	0.0000	0.0000	0.0325	0.0000	990
0.2250	0.1600	0.2125	0.1675	0.0850	0.3000	0.1275	0.2250	0.1625	0.0075	0.0375	0.2150	0.1800	0.0675	0.2300	0.1650	0.1725	0.1550	0.2825	0.2375	0.2000	0.1850	0.3575	0.3850	0.1325	0.2200	0.1825	0.1400	0.2825	0.2525	0.0000	0.0125	0.0075	0.0000	0.0025	0.0025	0.0150	0.0025	0.0000	0.0400	0.0000	0.0025	0.0000	0.0125	0.0300	0.0200	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0500	0.0150	0.1900	0.0000	0.0975	0.0000	0.0000	0.0325	0.0000	1010
0.2275	0.1650	0.2125	0.1750	0.0850	0.3050	0.1275	0.2300	0.1675	0.0425	0.0400	0.2175	0.1850	0.0675	0.2425	0.1650	0.1725	0.1550	0.2925	0.2425	0.2000	0.1850	0.3575	0.3950	0.1350	0.2225	0.1825	0.1400	0.2925	0.2600	0.0000	0.0125	0.0125	0.0000	0.0025	0.0025	0.0150	0.0025	0.0000	0.0475	0.0000	0.0025	0.0000	0.0125	0.0300	0.0200	0.0075	0.0000	0.0000	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0525	0.0175	0.1925	0.0000	0.1025	0.0000	0.0000	0.0325	0.0000	1030
0.2325	0.1700	0.2125	0.1775	0.0875	0.3050	0.1325	0.2350	0.1750	0.0625	0.0400	0.2175	0.1850	0.0750	0.2475	0.1650	0.1775	0.1550	0.2950	0.2475	0.2000	0.1925	0.3625	0.3950	0.1350	0.2300	0.1850	0.1400	0.2950	0.2600	0.0000	0.0125	0.0125	0.0000	0.0025	0.0025	0.0150	0.0025	0.0000	0.0475	0.0000	0.0025	0.0000	0.0150	0.0300	0.0325	0.0075	0.0000	0.0025	0.0075	0.0000	0.0100	0.0000	0.0000	0.0000	0.0525	0.0175	0.1950	0.0000	0.1025	0.0000	0.0000	0.0350	0.0000	1050
0.2350	0.1800	0.2175	0.1775	0.0875	0.3100	0.1350	0.2375	0.1800	0.0725	0.0400	0.2200	0.1875	0.0775	0.2475	0.1700	0.1800	0.1550	0.3050	0.2600	0.2025	0.1925	0.3650	0.3950	0.1350	0.2325	0.1900	0.1525	0.3050	0.2650	0.0000	0.0125	0.0125	0.0100	0.0025	0.0025	0.0150	0.0025	0.0000	0.0500	0.0000	0.0025	0.0000	0.0150	0.0300	0.0325	0.0075	0.0000	0.0025	0.0075	0.0000	0.0100	0.0000	0.0025	0.0000	0.0550	0.0175	0.1950	0.0000	0.1050	0.0000	0.0000	0.0350	0.0000	1070
0.2350	0.1825	0.2200	0.1775	0.0900	0.3125	0.1375	0.2375	0.1825	0.0825	0.0400	0.2300	0.1975	0.0800	0.2475	0.1700	0.1850	0.1550	0.3050	0.2650	0.2025	0.1975	0.3700	0.4025	0.1375	0.2350	0.1900	0.1525	0.3050	0.2700	0.0000	0.0150	0.0125	0.0125	0.0025	0.0025	0.0150	0.0025	0.0000	0.0525	0.0000	0.0025	0.0000	0.0150	0.0300	0.0325	0.0100	0.0000	0.0025	0.0075	0.0000	0.0100	0.0000	0.0025	0.0000	0.0575	0.0175	0.2050	0.0000	0.1125	0.0000	0.0000	0.0350	0.0000	1090
0.2400	0.1875	0.2225	0.1825	0.0900	0.3150	0.1450	0.2425	0.1850	0.0875	0.0400	0.2300	0.2050	0.0800	0.2525	0.1725	0.1875	0.1550	0.3050	0.2700	0.2025	0.2050	0.3800	0.4075	0.1375	0.2375	0.1900	0.1525	0.3050	0.2725	0.0000	0.0150	0.0125	0.0250	0.0025	0.0025	0.0175	0.0025	0.0000	0.0525	0.0000	0.0025	0.0000	0.0150	0.0300	0.0325	0.0100	0.0000	0.0025	0.0075	0.0000	0.0100	0.0000	0.0050	0.0000	0.0575	0.0175	0.2100	0.0000	0.1125	0.0000	0.0000	0.0350	0.0000	1110
0.2450	0.1875	0.2275	0.1925	0.0900	0.3150	0.1450	0.2475	0.1850	0.0950	0.0425	0.2300	0.2050	0.0800	0.2550	0.1750	0.1975	0.1600	0.3075	0.2725	0.2050	0.2125	0.3850	0.4175	0.1375	0.2400	0.1950	0.1575	0.3075	0.2725	0.0000	0.0150	0.0150	0.0425	0.0025	0.0025	0.0175	0.0025	0.0000	0.0575	0.0000	0.0025	0.0000	0.0150	0.0300	0.0325	0.0100	0.0000	0.0025	0.0075	0.0000	0.0100	0.0000	0.0050	0.0000	0.0600	0.0200	0.2150	0.0000	0.1150	0.0000	0.0000	0.0350	0.0000	1130
0.2525	0.1875	0.2300	0.1975	0.0900	0.3175	0.1475	0.2550	0.1850	0.1025	0.0425	0.2325	0.2100	0.0825	0.2625	0.1750	0.2000	0.1600	0.3125	0.2775	0.2050	0.2125	0.3875	0.4225	0.1475	0.2400	0.1975	0.1575	0.3125	0.2750	0.0000	0.0175	0.0150	0.0600	0.0025	0.0025	0.0175	0.0025	0.0000	0.0575	0.0000	0.0025	0.0000	0.0150	0.0300	0.0400	0.0100	0.0000	0.0025	0.0075	0.0000	0.0100	0.0000	0.0050	0.0000	0.0600	0.0200	0.2225	0.0000	0.1175	0.0000	0.0000	0.0425	0.0000	1150
0.2600	0.1875	0.2325	0.1975	0.0900	0.3200	0.1525	0.2625	0.1850	0.1075	0.0425	0.2350	0.2125	0.0825	0.2650	0.1800	0.2100	0.1650	0.3150	0.2775	0.2075	0.2150	0.3950	0.4250	0.1475	0.2425	0.1975	0.1575	0.3150	0.2775	0.0000	0.0175	0.0150	0.0850	0.0025	0.0025	0.0175	0.0025	0.0000	0.0600	0.0000	0.0025	0.0000	0.0150	0.0300	0.0400	0.0100	0.0000	0.0050	0.0075	0.0000	0.0100	0.0000	0.0075	0.0000	0.0600	0.0225	0.2275	0.0000	0.1175	0.0000	0.0000	0.0425	0.0000	1170
0.2675	0.1900	0.2375	0.2000	0.0975	0.3275	0.1575	0.2650	0.1875	0.1150	0.0425	0.2400	0.2225	0.0875	0.2750	0.1850	0.2250	0.1725	0.3175	0.2775	0.2075	0.2250	0.4000	0.4300	0.1500	0.2550	0.1975	0.1650	0.3175	0.2800	0.0000	0.0200	0.0175	0.1200	0.0025	0.0025	0.0300	0.0025	0.0050	0.0625	0.0000	0.0025	0.0000	0.0150	0.0300	0.0400	0.0150	0.0000	0.0050	0.0075	0.0000	0.0100	0.0025	0.0075	0.0000	0.0650	0.0225	0.2375	0.0000	0.1200	0.0000	0.0000	0.0450	0.0000	1210
0.2825	0.1900	0.2525	0.2050	0.0975	0.3400	0.1625	0.2775	0.2000	0.1325	0.0425	0.2450	0.2275	0.0900	0.2850	0.1875	0.2275	0.1750	0.3250	0.2775	0.2125	0.2375	0.4050	0.4325	0.1500	0.2575	0.2100	0.1650	0.3250	0.2850	0.0000	0.0225	0.0200	0.1425	0.0025	0.0025	0.0300	0.0025	0.0050	0.0650	0.0000	0.0025	0.0000	0.0150	0.0300	0.0400	0.0150	0.0000	0.0075	0.0075	0.0000	0.0100	0.0050	0.0075	0.0000	0.0650	0.0250	0.2450	0.0000	0.1225	0.0000	0.0000	0.0475	0.0000	1250
0.2850	0.1950	0.2625	0.2150	0.1025	0.3500	0.1675	0.2825	0.2050	0.1450	0.0425	0.2525	0.2350	0.0900	0.2925	0.1900	0.2300	0.1750	0.3375	0.2800	0.2200	0.2400	0.4125	0.4425	0.1525	0.2600	0.2150	0.1825	0.3375	0.2925	0.0000	0.0225	0.0250	0.1550	0.0025	0.0025	0.0300	0.0025	0.0050	0.0675	0.0000	0.0025	0.0000	0.0200	0.0300	0.0400	0.0175	0.0000	0.0150	0.0075	0.0000	0.0100	0.0050	0.0100	0.0050	0.0675	0.0250	0.2550	0.0000	0.1300	0.0025	0.0000	0.0475	0.0000	1290
0.2950	0.1950	0.2675	0.2250	0.1075	0.3600	0.1800	0.2950	0.2200	0.1550	0.0425	0.2650	0.2425	0.0925	0.2975	0.1900	0.2375	0.1750	0.3400	0.2800	0.2275	0.2425	0.4200	0.4475	0.1525	0.2625	0.2225	0.1875	0.3400	0.3025	0.0000	0.0250	0.0275	0.1650	0.0025	0.0025	0.0425	0.0025	0.0050	0.0675	0.0000	0.0050	0.0000	0.0200	0.0325	0.0400	0.0175	0.0000	0.0150	0.0075	0.0000	0.0100	0.0075	0.0100	0.0050	0.0750	0.0275	0.2625	0.0000	0.1325	0.0050	0.0000	0.0475	0.0000	1330
0.3075	0.2100	0.2725	0.2400	0.1075	0.3700	0.1900	0.3075	0.2200	0.1625	0.0425	0.2675	0.2425	0.0925	0.3050	0.1975	0.2450	0.1775	0.3425	0.2800	0.2300	0.2450	0.4275	0.4525	0.1575	0.2750	0.2250	0.1875	0.3425	0.3075	0.0000	0.0250	0.0275	0.1900	0.0050	0.0025	0.0425	0.0025	0.0050	0.0700	0.0000	0.0050	0.0000	0.0225	0.0325	0.0525	0.0175	0.0000	0.0150	0.0075	0.0000	0.0100	0.0075	0.0100	0.0050	0.0750	0.0275	0.2675	0.0000	0.1400	0.0050	0.0000	0.0475	0.0000	1370
0.3125	0.2125	0.2750	0.2425	0.1125	0.3725	0.1975	0.3125	0.2225	0.1700	0.0450	0.2800	0.2450	0.0975	0.3150	0.1975	0.2600	0.1900	0.3475	0.2800	0.2325	0.2550	0.4300	0.4550	0.1575	0.2800	0.2275	0.1950	0.3475	0.3075	0.0000	0.0250	0.0300	0.1975	0.0050	0.0025	0.0550	0.0025	0.0075	0.0700	0.0000	0.0050	0.0000	0.0225	0.0325	0.0525	0.0175	0.0000	0.0175	0.0075	0.0000	0.0100	0.0075	0.0100	0.0050	0.0775	0.0275	0.2725	0.0000	0.1400	0.0050	0.0000	0.0500	0.0000	1410
0.3225	0.2225	0.2775	0.2550	0.1125	0.3800	0.2075	0.3225	0.2300	0.1750	0.0450	0.2900	0.2575	0.1000	0.3225	0.2000	0.2700	0.2050	0.3500	0.2800	0.2350	0.2625	0.4350	0.4550	0.1625	0.2850	0.2400	0.1950	0.3500	0.3100	0.0000	0.0250	0.0325	0.2000	0.0050	0.0025	0.0550	0.0025	0.0100	0.0700	0.0000	0.0050	0.0000	0.0250	0.0325	0.0525	0.0175	0.0000	0.0175	0.0075	0.0000	0.0100	0.0075	0.0100	0.0050	0.0775	0.0275	0.2750	0.0000	0.1450	0.0050	0.0000	0.0525	0.0000	1450
0.3275	0.2250	0.2825	0.2700	0.1150	0.3850	0.2150	0.3275	0.2350	0.1825	0.0475	0.2950	0.2625	0.1000	0.3275	0.2075	0.2750	0.2125	0.3525	0.2850	0.2350	0.2625	0.4400	0.4550	0.1725	0.2925	0.2450	0.2075	0.3525	0.3150	0.0000	0.0275	0.0350	0.2025	0.0050	0.0025	0.0550	0.0025	0.0100	0.0700	0.0000	0.0075	0.0000	0.0250	0.0350	0.0550	0.0200	0.0000	0.0175	0.0075	0.0000	0.0100	0.0075	0.0100	0.0050	0.0850	0.0275	0.2800	0.0000	0.1475	0.0050	0.0000	0.0550	0.0000	1490
0.3300	0.2275	0.2875	0.2725	0.1150	0.3875	0.2150	0.3300	0.2375	0.1850	0.0475	0.2975	0.2700	0.1100	0.3325	0.2125	0.2900	0.2125	0.3575	0.2900	0.2400	0.2675	0.4500	0.4600	0.1725	0.2950	0.2450	0.2075	0.3575	0.3175	0.0000	0.0275	0.0350	0.2075	0.0050	0.0025	0.0775	0.0025	0.0100	0.0700	0.0000	0.0075	0.0000	0.0250	0.0350	0.0550	0.0200	0.0000	0.0175	0.0075	0.0000	0.0100	0.0075	0.0125	0.0050	0.0900	0.0325	0.2850	0.0000	0.1550	0.0050	0.0000	0.0550	0.0000	1530
0.3425	0.2350	0.2975	0.2850	0.1225	0.3975	0.2400	0.3400	0.2425	0.1975	0.0475	0.3075	0.2800	0.1100	0.3450	0.2200	0.2975	0.2225	0.3600	0.3200	0.2425	0.2700	0.4600	0.4625	0.1750	0.3050	0.2450	0.2225	0.3600	0.3300	0.0000	0.0275	0.0350	0.2175	0.0050	0.0025	0.0925	0.0025	0.0125	0.0700	0.0000	0.0075	0.0000	0.0375	0.0350	0.0550	0.0250	0.0000	0.0175	0.0075	0.0000	0.0100	0.0075	0.0150	0.0050	0.0950	0.0325	0.2900	0.0000	0.1575	0.0075	0.0000	0.0600	0.0000	1610
0.3600	0.2400	0.3125	0.2925	0.1225	0.4075	0.2525	0.3575	0.2475	0.2125	0.0600	0.3250	0.2900	0.1100	0.3600	0.2275	0.3100	0.2300	0.3700	0.3475	0.2575	0.2775	0.4700	0.4725	0.1800	0.3300	0.2575	0.2425	0.3700	0.3325	0.0000	0.0300	0.0425	0.2300	0.0050	0.0025	0.0925	0.0025	0.0175	0.0725	0.0000	0.0125	0.0025	0.0525	0.0350	0.0600	0.0300	0.0000	0.0175	0.0075	0.0000	0.0100	0.0075	0.0175	0.0050	0.1000	0.0325	0.3000	0.0000	0.1700	0.0100	0.0025	0.0675	0.0000	1690
0.3650	0.2450	0.3250	0.3050	0.1275	0.4125	0.2650	0.3650	0.2550	0.2200	0.0625	0.3300	0.2975	0.1100	0.3725	0.2350	0.3175	0.2300	0.3750	0.3700	0.2650	0.2850	0.4775	0.4800	0.1825	0.3325	0.2675	0.2600	0.3750	0.3450	0.0000	0.0300	0.0475	0.2425	0.0050	0.0025	0.1000	0.0025	0.0200	0.0725	0.0000	0.0175	0.0025	0.0550	0.0350	0.0600	0.0325	0.0000	0.0175	0.0075	0.0000	0.0100	0.0100	0.0225	0.0200	0.1050	0.0325	0.3075	0.0000	0.1725	0.0175	0.0025	0.0675	0.0000	1770
0.3775	0.2500	0.3425	0.3250	0.1275	0.4175	0.2675	0.3775	0.2600	0.2375	0.0650	0.3400	0.3150	0.1225	0.3850	0.2425	0.3250	0.2325	0.3875	0.3850	0.2700	0.2850	0.4875	0.4850	0.1875	0.3375	0.2675	0.2600	0.3875	0.3575	0.0000	0.0300	0.0575	0.2450	0.0050	0.0025	0.1050	0.0025	0.0250	0.0725	0.0050	0.0175	0.0025	0.0775	0.0350	0.0625	0.0375	0.0000	0.0200	0.0075	0.0025	0.0100	0.0100	0.0225	0.0200	0.1175	0.0350	0.3175	0.0000	0.1850	0.0200	0.0025	0.0700	0.0000	1850
0.3850	0.2700	0.3500	0.3350	0.1275	0.4175	0.2825	0.3850	0.2625	0.2450	0.0650	0.3550	0.3200	0.1300	0.3900	0.2550	0.3275	0.2425	0.3975	0.3875	0.2725	0.2950	0.4900	0.4925	0.1900	0.3625	0.2700	0.2725	0.3975	0.3650	0.0000	0.0300	0.0725	0.2550	0.0050	0.0025	0.1150	0.0025	0.0325	0.0750	0.0050	0.0200	0.0050	0.0900	0.0350	0.0675	0.0500	0.0000	0.0200	0.0075	0.0025	0.0100	0.0100	0.0275	0.0200	0.1225	0.0425	0.3375	0.0000	0.1875	0.0250	0.0025	0.0700	0.0025	1930
0.3875	0.2775	0.3600	0.3475	0.1325	0.4175	0.3025	0.3875	0.2750	0.2625	0.0650	0.3600	0.3250	0.1400	0.3950	0.2600	0.3375	0.2425	0.4000	0.3950	0.2750	0.3000	0.4900	0.5025	0.1975	0.3725	0.2750	0.2800	0.4000	0.3750	0.0000	0.0325	0.0825	0.2725	0.0050	0.0025	0.1175	0.0025	0.0375	0.0775	0.0100	0.0250	0.0050	0.1000	0.0350	0.0675	0.0550	0.0000	0.0200	0.0075	0.0025	0.0100	0.0100	0.0275	0.0350	0.1300	0.0450	0.3375	0.0000	0.1900	0.0300	0.0025	0.0750	0.0050	2010
0.4000	0.2850	0.3775	0.3550	0.1325	0.4175	0.3175	0.4000	0.2750	0.2800	0.0650	0.3725	0.3275	0.1425	0.4050	0.2625	0.3450	0.2500	0.4175	0.3975	0.2850	0.3100	0.4975	0.5050	0.1975	0.3850	0.2750	0.2925	0.4175	0.3825	0.0000	0.0325	0.0925	0.3050	0.0075	0.0025	0.1175	0.0025	0.0425	0.0775	0.0125	0.0275	0.0050	0.1125	0.0350	0.0700	0.0625	0.0000	0.0200	0.0075	0.0050	0.0100	0.0125	0.0275	0.0350	0.1325	0.0475	0.3475	0.0050	0.1950	0.0375	0.0025	0.0800	0.0050	2090
0.4025	0.2900	0.3825	0.3700	0.1400	0.4225	0.3300	0.4025	0.2850	0.2825	0.0650	0.3750	0.3300	0.1450	0.4100	0.2650	0.3525	0.2525	0.4250	0.3975	0.2900	0.3125	0.5075	0.5075	0.2050	0.3925	0.2775	0.2975	0.4250	0.3900	0.0000	0.0325	0.1050	0.3125	0.0075	0.0025	0.1225	0.0025	0.0475	0.0775	0.0250	0.0275	0.0050	0.1225	0.0350	0.0700	0.0650	0.0000	0.0200	0.0075	0.0075	0.0100	0.0125	0.0300	0.0350	0.1425	0.0475	0.3500	0.0250	0.1975	0.0425	0.0025	0.0825	0.0075	2170
0.4125	0.2975	0.3975	0.3750	0.1450	0.4300	0.3400	0.4125	0.2900	0.2875	0.0650	0.3800	0.3350	0.1475	0.4150	0.2700	0.3525	0.2625	0.4325	0.4000	0.2975	0.3225	0.5175	0.5125	0.2100	0.4050	0.2850	0.3050	0.4325	0.3950	0.0000	0.0325	0.1075	0.3175	0.0075	0.0025	0.1300	0.0025	0.0575	0.0775	0.0350	0.0275	0.0050	0.1275	0.0350	0.0700	0.0700	0.0000	0.0200	0.0075	0.0075	0.0100	0.0125	0.0300	0.0375	0.1425	0.0475	0.3550	0.0325	0.1975	0.0525	0.0025	0.0850	0.0075	2250
0.4275	0.3025	0.4100	0.3950	0.1475	0.4450	0.3675	0.4275	0.3025	0.2975	0.0650	0.3975	0.3525	0.1525	0.4250	0.2850	0.3650	0.2725	0.4525	0.4025	0.3175	0.3400	0.5300	0.5275	0.2125	0.4375	0.2950	0.3150	0.4525	0.4125	0.0000	0.0350	0.1125	0.3275	0.0075	0.0025	0.1425	0.0025	0.0625	0.0775	0.0575	0.0300	0.0075	0.1450	0.0350	0.0725	0.0775	0.0000	0.0200	0.0075	0.0125	0.0100	0.0175	0.0325	0.0375	0.1500	0.0500	0.3725	0.0750	0.2025	0.0775	0.0025	0.0925	0.0075	2500
0.4425	0.3250	0.4250	0.4125	0.1500	0.4550	0.3850	0.4425	0.3150	0.3175	0.0650	0.4075	0.3675	0.1625	0.4525	0.2950	0.3725	0.2800	0.4675	0.4075	0.3350	0.3550	0.5400	0.5350	0.2225	0.4525	0.3050	0.3200	0.4675	0.4300	0.0000	0.0350	0.1275	0.3300	0.0100	0.0025	0.1500	0.0025	0.0700	0.0775	0.0900	0.0300	0.0075	0.1725	0.0350	0.0725	0.0900	0.0000	0.0200	0.0075	0.0200	0.0100	0.0225	0.0375	0.0450	0.1550	0.0550	0.3825	0.0825	0.2100	0.0975	0.0025	0.1125	0.0150	2570
0.4500	0.3400	0.4550	0.4250	0.1550	0.4625	0.4100	0.4500	0.3325	0.3325	0.0675	0.4175	0.3875	0.1650	0.4600	0.3050	0.3925	0.2900	0.4750	0.4125	0.3450	0.3625	0.5450	0.5350	0.2300	0.4600	0.3100	0.3350	0.4750	0.4375	0.0000	0.0350	0.1375	0.3325	0.0125	0.0025	0.1600	0.0025	0.0775	0.0775	0.1350	0.0325	0.0100	0.1850	0.0350	0.0750	0.1000	0.0000	0.0200	0.0075	0.0225	0.0100	0.0225	0.0400	0.0525	0.1625	0.0600	0.3900	0.0825	0.2275	0.1025	0.0025	0.1175	0.0150	2730
0.4650	0.3500	0.4650	0.4350	0.1625	0.4700	0.4275	0.4625	0.3375	0.3375	0.0675	0.4375	0.4025	0.1875	0.4800	0.3200	0.4025	0.2950	0.4750	0.4125	0.3575	0.3725	0.5475	0.5475	0.2475	0.4775	0.3225	0.3425	0.4750	0.4425	0.0000	0.0350	0.1525	0.3350	0.0125	0.0025	0.1600	0.0025	0.0825	0.0775	0.1575	0.0325	0.0150	0.2125	0.0350	0.0750	0.1150	0.0000	0.0200	0.0075	0.0275	0.0100	0.0225	0.0425	0.0525	0.1775	0.0675	0.4025	0.0825	0.2350	0.1225	0.0025	0.1225	0.0150	2890
0.4725	0.3600	0.4775	0.4350	0.1800	0.4775	0.4500	0.4725	0.3500	0.3475	0.0675	0.4475	0.4225	0.1925	0.4825	0.3275	0.4075	0.3100	0.4775	0.4150	0.3575	0.3775	0.5575	0.5575	0.2525	0.4900	0.3325	0.3500	0.4775	0.4550	0.0000	0.0350	0.1600	0.3350	0.0125	0.0025	0.1625	0.0025	0.0875	0.0775	0.1950	0.0325	0.0150	0.2350	0.0350	0.0775	0.1250	0.0000	0.0200	0.0075	0.0325	0.0100	0.0250	0.0525	0.0625	0.1800	0.0675	0.4150	0.0825	0.2450	0.1500	0.0025	0.1300	0.0175	3050
0.4825	0.3700	0.4875	0.4350	0.1900	0.4850	0.4575	0.4825	0.3650	0.3625	0.0700	0.4575	0.4325	0.2025	0.4975	0.3300	0.4175	0.3200	0.4825	0.4175	0.3725	0.3875	0.5700	0.5650	0.2600	0.4975	0.3425	0.3675	0.4825	0.4625	0.0000	0.0350	0.1725	0.3600	0.0125	0.0025	0.1650	0.0025	0.0925	0.0775	0.2225	0.0325	0.0150	0.2550	0.0350	0.0800	0.1375	0.0000	0.0200	0.0075	0.0350	0.0100	0.0250	0.0650	0.0725	0.1850	0.0750	0.4200	0.0825	0.2575	0.1700	0.0025	0.1325	0.0175	3210
0.4975	0.3775	0.4975	0.4375	0.1900	0.4900	0.4800	0.4950	0.3750	0.3700	0.0700	0.4750	0.4375	0.2075	0.5050	0.3375	0.4350	0.3350	0.4975	0.4200	0.3900	0.3975	0.5725	0.5650	0.2650	0.5075	0.3500	0.3725	0.4975	0.4700	0.0000	0.0350	0.1850	0.3750	0.0125	0.0025	0.1675	0.0025	0.0975	0.0775	0.2375	0.0350	0.0150	0.2750	0.0350	0.0800	0.1500	0.0000	0.0200	0.0075	0.0425	0.0100	0.0300	0.0700	0.0725	0.1975	0.0850	0.4350	0.0825	0.2650	0.1900	0.0025	0.1375	0.0200	3370
0.5000	0.3975	0.5100	0.4425	0.2000	0.4925	0.4900	0.5000	0.3825	0.3800	0.0700	0.4850	0.4450	0.2150	0.5175	0.3475	0.4450	0.3500	0.5050	0.4200	0.3950	0.4025	0.5725	0.5775	0.2750	0.5200	0.3550	0.3750	0.5050	0.4750	0.0000	0.0350	0.1975	0.3800	0.0125	0.0025	0.1700	0.0025	0.1000	0.0775	0.2525	0.0350	0.0150	0.3025	0.0350	0.0800	0.1525	0.0000	0.0200	0.0075	0.0550	0.0100	0.0325	0.0775	0.0750	0.2000	0.0850	0.4425	0.0825	0.2725	0.2100	0.0025	0.1425	0.0250	3530
0.5075	0.4100	0.5250	0.4475	0.2025	0.5000	0.5050	0.5075	0.3850	0.3950	0.0700	0.4925	0.4500	0.2175	0.5250	0.3500	0.4525	0.3600	0.5100	0.4200	0.4100	0.4125	0.5825	0.5875	0.2875	0.5275	0.3600	0.3900	0.5100	0.4775	0.0000	0.0350	0.2100	0.3900	0.0125	0.0025	0.1700	0.0025	0.1000	0.0775	0.2825	0.0350	0.0150	0.3225	0.0350	0.0800	0.1575	0.0000	0.0200	0.0075	0.0675	0.0100	0.0375	0.0825	0.0850	0.2075	0.0950	0.4500	0.0825	0.2750	0.2250	0.0025	0.1500	0.0250	3690
0.5225	0.4325	0.5325	0.4475	0.2100	0.5100	0.5175	0.5175	0.3900	0.4125	0.0750	0.5025	0.4600	0.2275	0.5400	0.3675	0.4675	0.3650	0.5225	0.4200	0.4250	0.4250	0.5950	0.5950	0.3125	0.5350	0.3775	0.3975	0.5225	0.4875	0.0000	0.0350	0.2375	0.3950	0.0125	0.0025	0.1700	0.0025	0.1100	0.0775	0.3125	0.0400	0.0200	0.3350	0.0350	0.0800	0.1700	0.0000	0.0200	0.0075	0.0850	0.0100	0.0400	0.1025	0.0875	0.2175	0.1050	0.4650	0.0825	0.2950	0.2625	0.0025	0.1625	0.0275	4010
0.5325	0.4425	0.5400	0.4600	0.2275	0.5175	0.5225	0.5275	0.4000	0.4250	0.0775	0.5200	0.4675	0.2350	0.5525	0.3775	0.4800	0.3825	0.5250	0.4200	0.4425	0.4500	0.6025	0.6025	0.3150	0.5375	0.4025	0.4175	0.5250	0.4950	0.0000	0.0350	0.2475	0.3975	0.0125	0.0025	0.1725	0.0025	0.1125	0.0775	0.3325	0.0475	0.0250	0.3450	0.0350	0.0800	0.1850	0.0000	0.0200	0.0075	0.1100	0.0100	0.0400	0.1250	0.0875	0.2300	0.1150	0.4800	0.1050	0.3075	0.2950	0.0025	0.1725	0.0275	4330
0.5400	0.4550	0.5500	0.4700	0.2425	0.5250	0.5325	0.5400	0.4125	0.4350	0.0775	0.5375	0.4800	0.2425	0.5550	0.3875	0.4950	0.3975	0.5375	0.4200	0.4550	0.4525	0.6100	0.6150	0.3250	0.5500	0.4250	0.4275	0.5375	0.5025	0.0000	0.0350	0.2650	0.4000	0.0125	0.0025	0.1725	0.0025	0.1200	0.0775	0.3600	0.0475	0.0300	0.3575	0.0350	0.0800	0.2050	0.0025	0.0200	0.0075	0.1325	0.0100	0.0425	0.1400	0.0975	0.2350	0.1250	0.4875	0.1400	0.3125	0.3150	0.0025	0.1750	0.0300	4650
0.5450	0.4650	0.5525	0.4800	0.2525	0.5350	0.5375	0.5450	0.4200	0.4475	0.0775	0.5475	0.4900	0.2450	0.5600	0.3925	0.5100	0.4225	0.5500	0.4200	0.4675	0.4625	0.6175	0.6250	0.3300	0.5550	0.4375	0.4400	0.5500	0.5150	0.0000	0.0350	0.2900	0.4000	0.0125	0.0025	0.1725	0.0025	0.1200	0.0775	0.3775	0.0475	0.0325	0.3675	0.0350	0.0825	0.2325	0.0200	0.0200	0.0075	0.1475	0.0100	0.0500	0.1525	0.1075	0.2425	0.1375	0.4925	0.1500	0.3225	0.3500	0.0025	0.1875	0.0300	4970
0.5525	0.4800	0.5575	0.4900	0.2575	0.5375	0.5425	0.5550	0.4200	0.4650	0.0775	0.5550	0.5050	0.2475	0.5700	0.4025	0.5175	0.4300	0.5550	0.4200	0.4750	0.4700	0.6325	0.6275	0.3375	0.5625	0.4450	0.4475	0.5550	0.5300	0.0000	0.0350	0.2925	0.4050	0.0150	0.0025	0.1725	0.0025	0.1250	0.0775	0.3900	0.0475	0.0400	0.3725	0.0350	0.0825	0.2475	0.0475	0.0200	0.0075	0.1575	0.0100	0.0525	0.1650	0.1075	0.2525	0.1550	0.4975	0.1500	0.3275	0.3625	0.0025	0.1900	0.0300	5290
0.5600	0.4925	0.5625	0.5000	0.2700	0.5400	0.5525	0.5625	0.4300	0.4750	0.0775	0.5600	0.5100	0.2525	0.5800	0.4125	0.5175	0.4525	0.5625	0.4225	0.4900	0.4725	0.6425	0.6350	0.3475	0.5700	0.4475	0.4550	0.5625	0.5325	0.0000	0.0350	0.3125	0.4050	0.0150	0.0025	0.1725	0.0025	0.1250	0.0775	0.4050	0.0500	0.0500	0.3750	0.0350	0.0850	0.2550	0.0875	0.0200	0.0075	0.1800	0.0100	0.0525	0.1850	0.1275	0.2550	0.1775	0.5025	0.1500	0.3350	0.3825	0.0025	0.1975	0.0300	5610
0.5725	0.4975	0.5700	0.5050	0.2825	0.5500	0.5600	0.5750	0.4400	0.4775	0.0775	0.5675	0.5125	0.2625	0.5875	0.4225	0.5200	0.4625	0.5675	0.4225	0.5075	0.4750	0.6500	0.6425	0.3575	0.5725	0.4625	0.4625	0.5675	0.5375	0.0000	0.0350	0.3325	0.4100	0.0150	0.0025	0.1725	0.0025	0.1275	0.0775	0.4125	0.0500	0.0600	0.3800	0.0350	0.0850	0.2750	0.0975	0.0200	0.0075	0.1925	0.0100	0.0550	0.2075	0.1300	0.2650	0.1875	0.5050	0.1525	0.3375	0.3900	0.0025	0.2100	0.0325	5930
0.5875	0.5100	0.5725	0.5125	0.2925	0.5650	0.5650	0.5825	0.4500	0.4800	0.0775	0.5675	0.5200	0.2675	0.5925	0.4275	0.5250	0.4675	0.5750	0.4225	0.5125	0.4850	0.6525	0.6575	0.3725	0.5775	0.4800	0.4700	0.5750	0.5450	0.0000	0.0350	0.3450	0.4100	0.0150	0.0025	0.1725	0.0025	0.1300	0.0775	0.4200	0.0500	0.0700	0.4000	0.0350	0.0850	0.2850	0.1050	0.0200	0.0075	0.2075	0.0100	0.0550	0.2250	0.1300	0.2750	0.1950	0.5050	0.1900	0.3525	0.4000	0.0025	0.2100	0.0325	6250
0.5950	0.5150	0.5750	0.5175	0.3000	0.5675	0.5725	0.5925	0.4575	0.4900	0.0775	0.5800	0.5225	0.2850	0.6075	0.4300	0.5275	0.4775	0.5825	0.4250	0.5225	0.4925	0.6625	0.6675	0.3775	0.5800	0.4825	0.4775	0.5825	0.5475	0.0000	0.0350	0.3575	0.4100	0.0150	0.0025	0.1725	0.0025	0.1300	0.0775	0.4350	0.0500	0.0700	0.4075	0.0350	0.0850	0.3025	0.1125	0.0200	0.0075	0.2100	0.0100	0.0575	0.2575	0.1475	0.2875	0.2050	0.5075	0.2100	0.3625	0.4050	0.0025	0.2150	0.0350	6570
0.6075	0.5300	0.5825	0.5275	0.3150	0.5750	0.5825	0.6075	0.4725	0.5200	0.0800	0.5900	0.5350	0.2975	0.6175	0.4425	0.5300	0.4950	0.5950	0.4250	0.5325	0.5050	0.6800	0.6775	0.3950	0.5875	0.4975	0.4875	0.5950	0.5625	0.0025	0.0350	0.3700	0.4125	0.0150	0.0025	0.1725	0.0025	0.1375	0.0775	0.4525	0.0525	0.0925	0.4125	0.0350	0.0850	0.3150	0.1500	0.0200	0.0075	0.2275	0.0100	0.0650	0.2950	0.1550	0.3000	0.2325	0.5075	0.2200	0.3700	0.4150	0.0025	0.2225	0.0425	7210
0.6175	0.5450	0.5850	0.5300	0.3375	0.5800	0.5875	0.6175	0.4875	0.5300	0.0800	0.5950	0.5350	0.3050	0.6200	0.4500	0.5325	0.5200	0.6075	0.4300	0.5425	0.5150	0.6900	0.6975	0.4075	0.5950	0.5000	0.5050	0.6075	0.5700	0.0025	0.0350	0.4000	0.4125	0.0150	0.0025	0.1750	0.0025	0.1500	0.0775	0.4675	0.0550	0.1025	0.4200	0.0350	0.0850	0.3400	0.1900	0.0200	0.0075	0.2600	0.0100	0.0700	0.3225	0.1575	0.3125	0.2600	0.5150	0.2275	0.3775	0.4200	0.0025	0.2275	0.0500	7850
0.6250	0.5575	0.5925	0.5475	0.3500	0.5825	0.5975	0.6225	0.5075	0.5400	0.0800	0.6100	0.5350	0.3250	0.6300	0.4550	0.5350	0.5375	0.6125	0.4325	0.5600	0.5300	0.7125	0.7175	0.4300	0.6075	0.5200	0.5150	0.6125	0.5800	0.0050	0.0350	0.4175	0.4150	0.0150	0.0025	0.1750	0.0025	0.1550	0.0775	0.4875	0.0575	0.1125	0.4300	0.0350	0.0850	0.3550	0.2200	0.0200	0.0075	0.2725	0.0100	0.0700	0.3450	0.1575	0.3200	0.2625	0.5175	0.2525	0.3825	0.4425	0.0025	0.2325	0.0625	8490
0.6350	0.5600	0.6000	0.5625	0.3675	0.5850	0.6075	0.6350	0.5175	0.5550	0.0800	0.6250	0.5425	0.3275	0.6375	0.4600	0.5375	0.5550	0.6250	0.4975	0.5675	0.5375	0.7250	0.7325	0.4325	0.6125	0.5375	0.5225	0.6250	0.5850	0.0050	0.0350	0.4325	0.4150	0.0150	0.0025	0.1775	0.0025	0.1575	0.0775	0.5125	0.0575	0.1200	0.4425	0.0350	0.0850	0.3675	0.2450	0.0200	0.0075	0.2975	0.0100	0.0750	0.3775	0.1600	0.3275	0.2775	0.5175	0.2650	0.3825	0.4500	0.0025	0.2375	0.0700	9130
0.6350	0.5650	0.6275	0.5700	0.3750	0.5900	0.6125	0.6375	0.5250	0.5675	0.0800	0.6250	0.5500	0.3400	0.6400	0.4700	0.5375	0.5675	0.6275	0.5025	0.5825	0.5525	0.7400	0.7550	0.4550	0.6325	0.5500	0.5325	0.6275	0.5950	0.0075	0.0350	0.4425	0.4175	0.0150	0.0025	0.1775	0.0025	0.1650	0.0775	0.5175	0.0575	0.1275	0.4475	0.0350	0.0850	0.3775	0.2675	0.0200	0.0075	0.3100	0.0100	0.0750	0.4025	0.1650	0.3350	0.2800	0.5175	0.2725	0.3950	0.4625	0.0025	0.2400	0.0825	9770
0.6350	0.5650	0.6400	0.5775	0.3750	0.5925	0.6300	0.6375	0.5325	0.5900	0.0800	0.6250	0.5550	0.3475	0.6425	0.4725	0.5400	0.5750	0.6300	0.5075	0.5900	0.5625	0.7650	0.7650	0.4675	0.6525	0.5600	0.5400	0.6300	0.6100	0.0100	0.0350	0.4475	0.4175	0.0150	0.0025	0.1775	0.0025	0.1700	0.0775	0.5275	0.0575	0.1400	0.4575	0.0350	0.0850	0.3925	0.3075	0.0200	0.0075	0.3300	0.0100	0.0825	0.4200	0.1725	0.3375	0.2850	0.5175	0.2875	0.4000	0.4650	0.0025	0.2475	0.0850	10410
0.6400	0.5725	0.6475	0.5800	0.3800	0.5975	0.6400	0.6400	0.5400	0.6000	0.0825	0.6375	0.5575	0.3550	0.6425	0.4775	0.5425	0.5775	0.6450	0.5125	0.5950	0.5700	0.7775	0.7750	0.4675	0.6600	0.5725	0.5475	0.6450	0.6150	0.0125	0.0350	0.4525	0.4175	0.0150	0.0025	0.1775	0.0025	0.1700	0.0775	0.5450	0.0575	0.1450	0.4625	0.0350	0.0850	0.4050	0.3200	0.0200	0.0075	0.3425	0.0100	0.0825	0.4400	0.1725	0.3400	0.2925	0.5175	0.2975	0.4125	0.4675	0.0025	0.2475	0.0950	11050
0.6450	0.5775	0.6525	0.5875	0.3900	0.5975	0.6500	0.6475	0.5425	0.6050	0.0825	0.6400	0.5625	0.3750	0.6525	0.4825	0.5525	0.5925	0.6525	0.5125	0.6025	0.5725	0.7975	0.7825	0.4675	0.6675	0.5775	0.5500	0.6525	0.6200	0.0150	0.0350	0.4700	0.4175	0.0150	0.0025	0.1775	0.0025	0.1775	0.0775	0.5550	0.0575	0.1475	0.4650	0.0350	0.0850	0.4175	0.3325	0.0200	0.0075	0.3475	0.0100	0.0875	0.4575	0.1775	0.3425	0.3025	0.5175	0.3100	0.4200	0.4675	0.0025	0.2600	0.1100	11690
0.6525	0.5825	0.6575	0.5925	0.3925	0.6000	0.6550	0.6525	0.5550	0.6100	0.0825	0.6425	0.5675	0.3850	0.6575	0.4875	0.5575	0.5975	0.6575	0.5150	0.6050	0.5775	0.8100	0.8000	0.4725	0.6700	0.5800	0.5525	0.6575	0.6200	0.0150	0.0350	0.4775	0.4200	0.0150	0.0025	0.1775	0.0025	0.1825	0.0775	0.5675	0.0575	0.1525	0.4675	0.0350	0.0850	0.4225	0.3550	0.0200	0.0075	0.3525	0.0100	0.0900	0.4775	0.1850	0.3475	0.3150	0.5175	0.3275	0.4275	0.4675	0.0025	0.2825	0.1125	12330
0.6600	0.5975	0.6750	0.6075	0.4125	0.6050	0.6750	0.6600	0.5675	0.6300	0.0875	0.6450	0.5750	0.4050	0.6700	0.5025	0.5700	0.6100	0.6625	0.5150	0.6150	0.5850	0.8375	0.8250	0.4850	0.6950	0.5850	0.5575	0.6625	0.6250	0.0200	0.0350	0.4925	0.4200	0.0150	0.0025	0.1775	0.0025	0.1950	0.0775	0.5850	0.0575	0.1650	0.4775	0.0350	0.0850	0.4500	0.3925	0.0200	0.0075	0.3600	0.0100	0.1100	0.4975	0.1875	0.3625	0.3225	0.5175	0.3450	0.4425	0.4725	0.0025	0.2875	0.1300	13610
0.6800	0.6075	0.6825	0.6125	0.4350	0.6050	0.6850	0.6800	0.5800	0.6375	0.0875	0.6525	0.5825	0.4200	0.6900	0.5175	0.5775	0.6250	0.6775	0.5225	0.6325	0.5975	0.8600	0.8475	0.4975	0.7100	0.5925	0.5700	0.6775	0.6325	0.0250	0.0350	0.5100	0.4225	0.0150	0.0025	0.1775	0.0025	0.2000	0.0775	0.6000	0.0575	0.1675	0.4825	0.0350	0.0850	0.4650	0.4075	0.0200	0.0075	0.3675	0.0100	0.1125	0.5075	0.1875	0.3725	0.3375	0.5175	0.3575	0.4550	0.4725	0.0025	0.3025	0.1675	14890
0.7000	0.6125	0.6925	0.6175	0.4575	0.6150	0.6900	0.6950	0.5875	0.6450	0.0925	0.6700	0.5975	0.4350	0.7150	0.5325	0.5825	0.6300	0.6925	0.5375	0.6425	0.6025	0.8800	0.8575	0.5225	0.7200	0.6000	0.5825	0.6925	0.6375	0.0300	0.0350	0.5325	0.4225	0.0150	0.0025	0.1775	0.0025	0.2050	0.0775	0.6050	0.0575	0.1775	0.4875	0.0350	0.0850	0.4750	0.4200	0.0200	0.0075	0.3700	0.0100	0.1175	0.5125	0.1875	0.3825	0.3400	0.5175	0.3750	0.4700	0.4750	0.0025	0.3100	0.1775	16170
0.7125	0.6200	0.7100	0.6275	0.4700	0.6150	0.7100	0.7125	0.5975	0.6675	0.0925	0.6750	0.6200	0.4450	0.7250	0.5375	0.5925	0.6400	0.6950	0.5600	0.6500	0.6125	0.8875	0.8675	0.5350	0.7375	0.6050	0.5875	0.6950	0.6550	0.0325	0.0350	0.5400	0.4250	0.0150	0.0025	0.1775	0.0025	0.2100	0.0775	0.6175	0.0575	0.1775	0.4875	0.0350	0.0850	0.4925	0.4375	0.0200	0.0075	0.3700	0.0100	0.1225	0.5175	0.1900	0.3950	0.3475	0.5175	0.3900	0.4800	0.4750	0.0025	0.3175	0.1975	17450
0.7250	0.6250	0.7200	0.6300	0.4825	0.6175	0.7250	0.7200	0.6050	0.6825	0.0950	0.6900	0.6425	0.4675	0.7350	0.5425	0.6000	0.6475	0.7125	0.5650	0.6525	0.6225	0.9025	0.8825	0.5450	0.7425	0.6125	0.5950	0.7125	0.6675	0.0350	0.0350	0.5500	0.4250	0.0150	0.0025	0.1775	0.0025	0.2250	0.0775	0.6275	0.0575	0.1850	0.4950	0.0350	0.0850	0.5050	0.4450	0.0200	0.0075	0.3700	0.0100	0.1250	0.5225	0.1900	0.4025	0.3525	0.5175	0.4000	0.4875	0.4750	0.0025	0.3275	0.2100	18730
0.7400	0.6425	0.7275	0.6300	0.4900	0.6175	0.7325	0.7350	0.6125	0.7000	0.0975	0.7025	0.6575	0.4900	0.7450	0.5500	0.6000	0.6500	0.7250	0.5725	0.6575	0.6300	0.9125	0.8950	0.5550	0.7525	0.6200	0.6050	0.7250	0.6725	0.0400	0.0350	0.5725	0.4250	0.0150	0.0025	0.1775	0.0025	0.2325	0.0775	0.6300	0.0575	0.1900	0.4950	0.0350	0.0850	0.5200	0.4600	0.0200	0.0075	0.3700	0.0100	0.1300	0.5275	0.1900	0.4075	0.3675	0.5175	0.4050	0.5000	0.4800	0.0025	0.3300	0.2275	20010
0.7425	0.6500	0.7375	0.6350	0.5025	0.6200	0.7375	0.7400	0.6325	0.7150	0.0975	0.7100	0.6750	0.4975	0.7525	0.5600	0.6025	0.6575	0.7300	0.5825	0.6575	0.6400	0.9225	0.9100	0.5600	0.7625	0.6250	0.6175	0.7300	0.6825	0.0450	0.0350	0.5850	0.4250	0.0150	0.0025	0.1800	0.0025	0.2350	0.0775	0.6450	0.0575	0.2000	0.5075	0.0350	0.0850	0.5275	0.4750	0.0200	0.0075	0.3700	0.0100	0.1325	0.5300	0.1925	0.4150	0.3750	0.5175	0.4100	0.5075	0.4850	0.0025	0.3350	0.2325	21290
0.7425	0.6525	0.7450	0.6375	0.5025	0.6250	0.7500	0.7425	0.6425	0.7275	0.0975	0.7200	0.6975	0.5125	0.7550	0.5625	0.6050	0.6625	0.7375	0.5825	0.6650	0.6425	0.9275	0.9175	0.5675	0.7675	0.6300	0.6250	0.7375	0.6900	0.0475	0.0350	0.5875	0.4250	0.0150	0.0025	0.1800	0.0025	0.2400	0.0775	0.6550	0.0575	0.2125	0.5075	0.0350	0.0850	0.5350	0.4875	0.0200	0.0075	0.3725	0.0100	0.1350	0.5350	0.2000	0.4150	0.3800	0.5175	0.4200	0.5075	0.4900	0.0025	0.3425	0.2350	22570
0.7475	0.6650	0.7500	0.6425	0.5050	0.6325	0.7575	0.7525	0.6575	0.7325	0.0975	0.7325	0.7225	0.5275	0.7600	0.5650	0.6075	0.6725	0.7525	0.5825	0.6725	0.6475	0.9300	0.9175	0.5825	0.7725	0.6375	0.6275	0.7525	0.6950	0.0550	0.0350	0.5900	0.4250	0.0150	0.0025	0.1800	0.0025	0.2450	0.0775	0.6625	0.0575	0.2175	0.5100	0.0350	0.0850	0.5450	0.4950	0.0200	0.0075	0.3725	0.0100	0.1375	0.5375	0.2075	0.4175	0.3900	0.5175	0.4325	0.5150	0.4900	0.0025	0.3525	0.2450	23850
0.7575	0.6725	0.7600	0.6525	0.5175	0.6400	0.7725	0.7625	0.6600	0.7525	0.1025	0.7475	0.7575	0.5450	0.7800	0.5825	0.6200	0.6800	0.7675	0.5925	0.6875	0.6575	0.9400	0.9275	0.5925	0.7850	0.6525	0.6375	0.7675	0.7025	0.0600	0.0350	0.6050	0.4250	0.0150	0.0025	0.1800	0.0025	0.2550	0.0775	0.6700	0.0575	0.2200	0.5100	0.0350	0.0850	0.5600	0.5275	0.0200	0.0075	0.3775	0.0100	0.1400	0.5400	0.2075	0.4250	0.4100	0.5175	0.4375	0.5250	0.4900	0.0025	0.3625	0.2500	26410
0.7700	0.6750	0.7675	0.6575	0.5275	0.6475	0.7800	0.7725	0.6725	0.7600	0.1025	0.7575	0.7850	0.5700	0.7950	0.5900	0.6275	0.6900	0.7825	0.5975	0.6925	0.6650	0.9525	0.9450	0.6000	0.7900	0.6550	0.6550	0.7825	0.7175	0.0675	0.0350	0.6150	0.4250	0.0150	0.0025	0.1800	0.0025	0.2625	0.0775	0.6875	0.0575	0.2225	0.5125	0.0350	0.0850	0.5750	0.5550	0.0200	0.0075	0.3775	0.0100	0.1425	0.5425	0.2125	0.4350	0.4175	0.5175	0.4525	0.5300	0.4925	0.0025	0.3800	0.2500	28970
0.7900	0.6850	0.7750	0.6625	0.5375	0.6475	0.7900	0.7925	0.6800	0.7825	0.1025	0.7725	0.8100	0.5875	0.8075	0.6025	0.6325	0.6975	0.8150	0.5975	0.7050	0.6700	0.9575	0.9475	0.6075	0.7925	0.6650	0.6675	0.8150	0.7200	0.0775	0.0350	0.6275	0.4250	0.0150	0.0025	0.1800	0.0025	0.2700	0.0775	0.6950	0.0575	0.2275	0.5125	0.0350	0.0850	0.5925	0.5775	0.0200	0.0075	0.3800	0.0100	0.1450	0.5450	0.2125	0.4450	0.4200	0.5175	0.4600	0.5400	0.4950	0.0025	0.3850	0.2500	31530
0.8000	0.7100	0.7875	0.6700	0.5400	0.6500	0.7975	0.8025	0.6825	0.7875	0.1025	0.7825	0.8300	0.6025	0.8125	0.6100	0.6525	0.7000	0.8400	0.5975	0.7125	0.6750	0.9725	0.9550	0.6175	0.8075	0.6800	0.6850	0.8400	0.7300	0.0900	0.0350	0.6275	0.4250	0.0150	0.0025	0.1800	0.0025	0.2775	0.0775	0.7075	0.0575	0.2300	0.5125	0.0350	0.0850	0.5925	0.5950	0.0200	0.0075	0.3800	0.0100	0.1475	0.5550	0.2125	0.4550	0.4300	0.5175	0.4700	0.5475	0.4950	0.0025	0.3950	0.2500	34090
0.8075	0.7325	0.8075	0.6725	0.5525	0.6600	0.8075	0.8100	0.6825	0.7900	0.1075	0.7950	0.8475	0.6175	0.8250	0.6150	0.6600	0.7075	0.8525	0.5975	0.7150	0.6800	0.9725	0.9625	0.6200	0.8150	0.6875	0.6975	0.8525	0.7350	0.1000	0.0350	0.6475	0.4250	0.0150	0.0025	0.1800	0.0025	0.2800	0.0775	0.7150	0.0575	0.2500	0.5175	0.0350	0.0850	0.6025	0.6050	0.0200	0.0075	0.3800	0.0100	0.1525	0.5600	0.2125	0.4575	0.4375	0.5175	0.4750	0.5550	0.4975	0.0025	0.4075	0.2500	36650
0.8150	0.7375	0.8125	0.6750	0.5550	0.6650	0.8200	0.8175	0.6900	0.7950	0.1100	0.8000	0.8550	0.6300	0.8300	0.6175	0.6700	0.7100	0.8650	0.6025	0.7275	0.6900	0.9750	0.9700	0.6300	0.8325	0.6975	0.6975	0.8650	0.7375	0.1100	0.0350	0.6575	0.4250	0.0150	0.0025	0.1800	0.0025	0.2900	0.0775	0.7225	0.0575	0.2600	0.5200	0.0350	0.0850	0.6150	0.6150	0.0200	0.0075	0.3800	0.0100	0.1525	0.5650	0.2150	0.4600	0.4400	0.5175	0.4825	0.5700	0.5025	0.0025	0.4100	0.2500	39210
0.8225	0.7425	0.8225	0.6850	0.5650	0.6675	0.8325	0.8225	0.6975	0.7950	0.1150	0.8100	0.8725	0.6475	0.8375	0.6275	0.6775	0.7150	0.8750	0.6025	0.7325	0.6900	0.9750	0.9700	0.6350	0.8350	0.7000	0.7075	0.8750	0.7475	0.1175	0.0350	0.6700	0.4250	0.0150	0.0025	0.1800	0.0025	0.2950	0.0775	0.7275	0.0575	0.2600	0.5200	0.0350	0.0850	0.6225	0.6250	0.0200	0.0075	0.3800	0.0100	0.1550	0.5675	0.2200	0.4625	0.4425	0.5175	0.4900	0.5800	0.5050	0.0025	0.4225	0.2500	41770
0.8275	0.7500	0.8250	0.6900	0.5825	0.6675	0.8400	0.8275	0.7000	0.7975	0.1250	0.8150	0.8825	0.6550	0.8450	0.6325	0.6900	0.7200	0.8825	0.6025	0.7350	0.6950	0.9750	0.9775	0.6400	0.8400	0.7075	0.7075	0.8825	0.7500	0.1200	0.0350	0.6825	0.4250	0.0150	0.0025	0.1800	0.0025	0.3050	0.0775	0.7375	0.0575	0.2650	0.5225	0.0350	0.0850	0.6325	0.6475	0.0200	0.0075	0.3800	0.0100	0.1575	0.5675	0.2200	0.4700	0.4425	0.5175	0.5050	0.5875	0.5075	0.0025	0.4375	0.2500	44330
0.8350	0.7550	0.8375	0.6900	0.5850	0.6725	0.8425	0.8350	0.7050	0.8050	0.1475	0.8200	0.9100	0.6550	0.8500	0.6400	0.7000	0.7275	0.8900	0.6100	0.7425	0.7050	0.9775	0.9825	0.6450	0.8475	0.7175	0.7100	0.8900	0.7575	0.1250	0.0350	0.6950	0.4250	0.0150	0.0025	0.1800	0.0025	0.3075	0.0775	0.7450	0.0575	0.2675	0.5250	0.0350	0.0875	0.6325	0.6600	0.0200	0.0075	0.3825	0.0100	0.1600	0.5700	0.2225	0.4725	0.4475	0.5175	0.5125	0.6025	0.5100	0.0025	0.4475	0.2500	46890
0.8450	0.7675	0.8525	0.6950	0.5975	0.6775	0.8625	0.8500	0.7050	0.8150	0.3200	0.8250	0.9325	0.6675	0.8600	0.6525	0.7325	0.7425	0.9050	0.6100	0.7550	0.7175	0.9850	0.9875	0.6525	0.8600	0.7350	0.7150	0.9050	0.7675	0.1450	0.0350	0.7100	0.4250	0.0150	0.0025	0.1800	0.0025	0.3225	0.0775	0.7625	0.0575	0.2775	0.5275	0.0350	0.0875	0.6425	0.6700	0.0200	0.0075	0.3825	0.0100	0.1600	0.5725	0.2250	0.4800	0.4625	0.5175	0.5300	0.6100	0.5150	0.0025	0.4700	0.2500	52010
0.8550	0.7875	0.8600	0.6975	0.6025	0.6800	0.8700	0.8600	0.7125	0.8200	0.3275	0.8350	0.9425	0.6825	0.8775	0.6650	0.7525	0.7575	0.9200	0.6125	0.7725	0.7250	0.9850	0.9900	0.6675	0.8750	0.7500	0.7250	0.9200	0.7800	0.1575	0.0350	0.7375	0.4250	0.0150	0.0025	0.1800	0.0025	0.3250	0.0775	0.7700	0.0575	0.2850	0.5275	0.0350	0.0875	0.6500	0.6775	0.0200	0.0075	0.3825	0.0100	0.1600	0.5825	0.2300	0.5000	0.4700	0.5175	0.5500	0.6150	0.5200	0.0025	0.4850	0.2500	57130
0.8675	0.8025	0.8750	0.7025	0.6200	0.6850	0.8900	0.8750	0.7175	0.8250	0.3275	0.8475	0.9475	0.6900	0.8800	0.6700	0.7675	0.7625	0.9225	0.6125	0.7800	0.7350	0.9875	0.9900	0.6800	0.8875	0.7650	0.7400	0.9225	0.7875	0.1675	0.0350	0.7600	0.4250	0.0150	0.0025	0.1800	0.0025	0.3250	0.0775	0.7750	0.0575	0.2875	0.5275	0.0350	0.0875	0.6650	0.7050	0.0200	0.0075	0.3825	0.0100	0.1600	0.5925	0.2325	0.5075	0.4725	0.5175	0.5625	0.6225	0.5250	0.0025	0.5025	0.2500	62250
0.8750	0.8075	0.8850	0.7100	0.6250	0.6850	0.8950	0.8850	0.7300	0.8275	0.3350	0.8575	0.9550	0.7000	0.8900	0.6775	0.7750	0.7725	0.9275	0.6150	0.7925	0.7350	0.9900	0.9925	0.6850	0.9000	0.7650	0.7475	0.9275	0.7900	0.1800	0.0350	0.7800	0.4250	0.0150	0.0025	0.1800	0.0025	0.3400	0.0775	0.7775	0.0575	0.2875	0.5300	0.0350	0.0875	0.6750	0.7200	0.0200	0.0075	0.3825	0.0100	0.1600	0.5950	0.2350	0.5100	0.4800	0.5175	0.5750	0.6250	0.5275	0.0025	0.5150	0.2500	67370
0.8825	0.8225	0.8925	0.7125	0.6300	0.6900	0.8975	0.8900	0.7375	0.8275	0.3425	0.8625	0.9625	0.7150	0.8950	0.6875	0.7800	0.7775	0.9325	0.6150	0.8000	0.7525	0.9900	0.9950	0.6950	0.9150	0.7750	0.7550	0.9325	0.7950	0.1925	0.0350	0.7950	0.4250	0.0150	0.0025	0.1800	0.0025	0.3500	0.0775	0.7875	0.0575	0.2925	0.5300	0.0350	0.0875	0.6850	0.7350	0.0200	0.0075	0.3825	0.0100	0.1600	0.5975	0.2350	0.5125	0.4850	0.5175	0.5775	0.6300	0.5375	0.0025	0.5175	0.2500	72490
0.8825	0.8300	0.9025	0.7150	0.6375	0.6900	0.9150	0.8900	0.7400	0.8300	0.3425	0.8750	0.9700	0.7300	0.9000	0.6925	0.7925	0.7850	0.9500	0.6150	0.8050	0.7650	0.9925	0.9975	0.7050	0.9225	0.7875	0.7600	0.9500	0.7975	0.2025	0.0350	0.8050	0.4250	0.0150	0.0025	0.1800	0.0025	0.3575	0.0775	0.7925	0.0575	0.2950	0.5300	0.0350	0.0875	0.6950	0.7450	0.0200	0.0075	0.3825	0.0100	0.1600	0.5975	0.2350	0.5250	0.4850	0.5175	0.5800	0.6350	0.5375	0.0025	0.5250	0.2500	77610
0.8900	0.8450	0.9050	0.7275	0.6400	0.6925	0.9250	0.8975	0.7425	0.8325	0.3525	0.8800	0.9750	0.7325	0.9050	0.7025	0.7975	0.7925	0.9625	0.6150	0.8150	0.7675	0.9950	0.9975	0.7125	0.9250	0.7900	0.7700	0.9625	0.8050	0.2100	0.0350	0.8150	0.4250	0.0150	0.0025	0.1800	0.0025	0.3700	0.0775	0.7975	0.0575	0.3025	0.5300	0.0350	0.0875	0.6975	0.7600	0.0200	0.0075	0.3825	0.0100	0.1625	0.6000	0.2350	0.5300	0.4900	0.5175	0.5800	0.6425	0.5450	0.0025	0.5425	0.2500	82730
0.8950	0.8525	0.9175	0.7325	0.6475	0.6950	0.9275	0.9000	0.7500	0.8350	0.3600	0.8825	0.9800	0.7375	0.9175	0.7025	0.8025	0.7975	0.9650	0.6150	0.8325	0.7750	0.9950	0.9975	0.7200	0.9375	0.7975	0.7725	0.9650	0.8075	0.2150	0.0350	0.8250	0.4250	0.0150	0.0025	0.1800	0.0025	0.3750	0.0775	0.8000	0.0575	0.3025	0.5300	0.0350	0.0875	0.7050	0.7750	0.0200	0.0075	0.3825	0.0100	0.1625	0.6050	0.2350	0.5350	0.4900	0.5175	0.5875	0.6525	0.5450	0.0025	0.5500	0.2500	87850
0.8975	0.8525	0.9225	0.7375	0.6500	0.6950	0.9350	0.9100	0.7500	0.8350	0.3800	0.8925	0.9850	0.7450	0.9175	0.7050	0.8075	0.8000	0.9650	0.6150	0.8375	0.7875	0.9975	1.0000	0.7325	0.9450	0.8050	0.7825	0.9650	0.8125	0.2200	0.0350	0.8325	0.4250	0.0150	0.0025	0.1800	0.0025	0.3850	0.0775	0.8050	0.0575	0.3025	0.5300	0.0350	0.0875	0.7175	0.7800	0.0200	0.0075	0.3825	0.0100	0.1650	0.6100	0.2350	0.5400	0.4900	0.5175	0.5950	0.6575	0.5475	0.0025	0.5625	0.2500	92970
0.9075	0.8625	0.9300	0.7425	0.6575	0.7000	0.9475	0.9175	0.7600	0.8475	0.4400	0.9000	0.9900	0.7525	0.9275	0.7050	0.8100	0.8200	0.9700	0.6900	0.8425	0.7975	0.9975	1.0000	0.7525	0.9525	0.8200	0.8175	0.9700	0.8250	0.2275	0.0350	0.8450	0.4250	0.0150	0.0025	0.1800	0.0025	0.4075	0.0775	0.8050	0.0575	0.3125	0.5300	0.0350	0.0875	0.7375	0.8000	0.0200	0.0075	0.3825	0.0100	0.1675	0.6200	0.2375	0.5475	0.5025	0.5175	0.6125	0.6700	0.5475	0.0025	0.5800	0.2500	103210
0.9175	0.8800	0.9375	0.7600	0.6600	0.7050	0.9525	0.9275	0.7625	0.8500	0.4500	0.9050	0.9975	0.7575	0.9350	0.7150	0.8175	0.8325	0.9700	0.6950	0.8625	0.8050	0.9975	1.0000	0.7550	0.9575	0.8225	0.8325	0.9700	0.8375	0.2400	0.0350	0.8575	0.4250	0.0150	0.0025	0.1800	0.0025	0.4175	0.0775	0.8075	0.0575	0.3250	0.5300	0.0350	0.0875	0.7575	0.8125	0.0200	0.0075	0.3825	0.0100	0.1725	0.6225	0.2375	0.5525	0.5075	0.5175	0.6300	0.6750	0.5525	0.0025	0.5950	0.2500	113450
0.9200	0.8950	0.9375	0.7750	0.6675	0.7050	0.9550	0.9300	0.7625	0.8575	0.4575	0.9175	1.0000	0.7700	0.9475	0.7200	0.8200	0.8450	0.9775	0.6975	0.8750	0.8100	1.0000	1.0000	0.7600	0.9600	0.8450	0.8475	0.9775	0.8500	0.2450	0.0350	0.8675	0.4250	0.0150	0.0025	0.1800	0.0025	0.4200	0.0775	0.8125	0.0575	0.3275	0.5300	0.0350	0.0875	0.7750	0.8300	0.0200	0.0075	0.3825	0.0100	0.1750	0.6275	0.2400	0.5575	0.5075	0.5175	0.6350	0.6825	0.5550	0.0025	0.6075	0.2500	123690
0.9325	0.9025	0.9450	0.7850	0.6800	0.7050	0.9575	0.9425	0.7775	0.8600	0.4675	0.9225	1.0000	0.7750	0.9525	0.7225	0.8200	0.8450	0.9825	0.7025	0.8800	0.8200	1.0000	1.0000	0.7750	0.9650	0.8525	0.8650	0.9825	0.8675	0.2450	0.0350	0.8925	0.4250	0.0150	0.0025	0.1800	0.0025	0.4325	0.0775	0.8125	0.0575	0.3325	0.5300	0.0350	0.0875	0.7775	0.8600	0.0200	0.0075	0.3825	0.0100	0.1775	0.6300	0.2400	0.5625	0.5100	0.5175	0.6475	0.6850	0.5625	0.0025	0.6275	0.2500	133930
0.9450	0.9050	0.9500	0.7975	0.6925	0.7050	0.9625	0.9575	0.7850	0.8600	0.4950	0.9300	1.0000	0.7850	0.9625	0.7350	0.8200	0.8500	0.9825	0.7175	0.8875	0.8350	1.0000	1.0000	0.7875	0.9650	0.8600	0.8675	0.9825	0.8700	0.2450	0.0350	0.9050	0.4250	0.0150	0.0025	0.1800	0.0025	0.4400	0.0775	0.8150	0.0575	0.3400	0.5300	0.0350	0.0875	0.7925	0.8625	0.0200	0.0075	0.3825	0.0100	0.1775	0.6350	0.2425	0.5675	0.5175	0.5175	0.6525	0.6925	0.5700	0.0025	0.6400	0.2500	144170
0.9525	0.9175	0.9525	0.8025	0.6950	0.7075	0.9725	0.9675	0.7925	0.8650	0.5250	0.9325	1.0000	0.7975	0.9675	0.7375	0.8200	0.8625	0.9875	0.7300	0.8950	0.8450	1.0000	1.0000	0.8000	0.9700	0.8700	0.8800	0.9875	0.8850	0.2475	0.0350	0.9050	0.4250	0.0150	0.0025	0.1800	0.0025	0.4475	0.0775	0.8175	0.0575	0.3500	0.5300	0.0350	0.0875	0.7975	0.8675	0.0200	0.0075	0.3825	0.0100	0.1775	0.6500	0.2450	0.5775	0.5225	0.5175	0.6575	0.6950	0.5800	0.0025	0.6625	0.2500	154410
0.9575	0.9275	0.9600	0.8075	0.7000	0.7100	0.9725	0.9725	0.7925	0.8675	0.5250	0.9425	1.0000	0.8000	0.9750	0.7475	0.8200	0.8650	0.9875	0.7375	0.9050	0.8500	1.0000	1.0000	0.8100	0.9750	0.8750	0.8900	0.9875	0.8975	0.2500	0.0350	0.9200	0.4250	0.0150	0.0025	0.1800	0.0025	0.4575	0.0775	0.8200	0.0575	0.3525	0.5300	0.0350	0.0875	0.8200	0.8750	0.0200	0.0075	0.3825	0.0100	0.1775	0.6625	0.2450	0.5825	0.5275	0.5175	0.6625	0.7025	0.5850	0.0025	0.6725	0.2500	164650
0.9625	0.9400	0.9625	0.8100	0.7000	0.7100	0.9825	0.9750	0.7975	0.8675	0.5325	0.9475	1.0000	0.8050	0.9775	0.7500	0.8200	0.8750	0.9875	0.7400	0.9075	0.8625	1.0000	1.0000	0.8225	0.9825	0.8850	0.9025	0.9875	0.9050	0.2500	0.0350	0.9300	0.4250	0.0150	0.0025	0.1825	0.0025	0.4650	0.0775	0.8225	0.0575	0.3575	0.5300	0.0350	0.0875	0.8275	0.8800	0.0200	0.0075	0.3825	0.0100	0.1775	0.6650	0.2450	0.5825	0.5325	0.5175	0.6650	0.7050	0.5900	0.0025	0.6825	0.2500	174890
0.9650	0.9400	0.9650	0.8100	0.7050	0.7100	0.9825	0.9800	0.8000	0.8725	0.5425	0.9550	1.0000	0.8125	0.9800	0.7500	0.8200	0.8775	0.9875	0.7400	0.9125	0.8650	1.0000	1.0000	0.8250	0.9900	0.8925	0.9050	0.9875	0.9125	0.2500	0.0350	0.9300	0.4275	0.0150	0.0025	0.1825	0.0025	0.4675	0.0775	0.8275	0.0575	0.3600	0.5300	0.0350	0.0875	0.8350	0.8900	0.0200	0.0075	0.3825	0.0100	0.1775	0.6700	0.2450	0.5875	0.5400	0.5175	0.6650	0.7100	0.5900	0.0025	0.6925	0.2500	185130
0.9725	0.9425	0.9675	0.8175	0.7075	0.7100	0.9850	0.9875	0.8100	0.8750	0.5825	0.9600	1.0000	0.8275	0.9850	0.7575	0.8225	0.8875	0.9925	0.7400	0.9225	0.8800	1.0000	1.0000	0.8475	0.9900	0.9075	0.9150	0.9925	0.9225	0.2500	0.0350	0.9400	0.4275	0.0150	0.0025	0.1825	0.0025	0.4725	0.0775	0.8275	0.0575	0.3650	0.5300	0.0350	0.0875	0.8550	0.9050	0.0200	0.0075	0.3825	0.0100	0.1800	0.6750	0.2475	0.6025	0.5475	0.5175	0.6700	0.7125	0.5925	0.0025	0.7175	0.2500	205610
0.9750	0.9500	0.9675	0.8225	0.7200	0.7125	0.9900	0.9900	0.8175	0.8750	0.5875	0.9675	1.0000	0.8425	0.9875	0.7625	0.8225	0.8950	0.9925	0.7400	0.9325	0.8900	1.0000	1.0000	0.8675	0.9925	0.9200	0.9175	0.9925	0.9275	0.2500	0.0350	0.9525	0.4275	0.0150	0.0025	0.1825	0.0025	0.4775	0.0775	0.8350	0.0575	0.3775	0.5300	0.0350	0.0875	0.8750	0.9100	0.0200	0.0075	0.3825	0.0100	0.1800	0.6800	0.2500	0.6175	0.5525	0.5175	0.6800	0.7225	0.5950	0.0025	0.7350	0.2500	226090
0.9750	0.9500	0.9675	0.8250	0.7300	0.7125	0.9925	0.9900	0.8225	0.8750	0.6100	0.9775	1.0000	0.8450	0.9900	0.7675	0.8225	0.8975	0.9950	0.7725	0.9400	0.8975	1.0000	1.0000	0.8800	0.9950	0.9275	0.9325	0.9950	0.9375	0.2500	0.0350	0.9625	0.4275	0.0150	0.0025	0.1825	0.0025	0.4800	0.0775	0.8425	0.0575	0.3850	0.5300	0.0350	0.0875	0.8875	0.9250	0.0200	0.0075	0.3825	0.0100	0.1800	0.6825	0.2500	0.6325	0.5550	0.5175	0.6900	0.7275	0.6050	0.0025	0.7525	0.2500	246570
0.9800	0.9500	0.9675	0.8375	0.7350	0.7125	0.9950	0.9950	0.8250	0.8750	0.6250	0.9825	1.0000	0.8550	0.9925	0.7700	0.8225	0.9000	0.9950	0.7725	0.9425	0.9050	1.0000	1.0000	0.8825	0.9975	0.9350	0.9325	0.9950	0.9450	0.2500	0.0350	0.9700	0.4275	0.0150	0.0025	0.1825	0.0025	0.4950	0.0775	0.8425	0.0575	0.3900	0.5300	0.0350	0.0875	0.8925	0.9350	0.0200	0.0075	0.3825	0.0100	0.1800	0.6825	0.2500	0.6400	0.5575	0.5175	0.6975	0.7300	0.6100	0.0025	0.7700	0.2500	267050
0.9800	0.9525	0.9725	0.8425	0.7375	0.7125	0.9975	0.9950	0.8350	0.8775	0.6300	0.9850	1.0000	0.8625	0.9950	0.7725	0.8225	0.9050	0.9950	0.7725	0.9525	0.9100	1.0000	1.0000	0.8900	0.9975	0.9400	0.9375	0.9950	0.9500	0.2500	0.0350	0.9800	0.4275	0.0150	0.0025	0.1825	0.0025	0.5025	0.0775	0.8500	0.0575	0.4000	0.5300	0.0350	0.0875	0.9050	0.9425	0.0200	0.0075	0.3825	0.0100	0.1800	0.6850	0.2550	0.6450	0.5625	0.5175	0.7000	0.7325	0.6150	0.0025	0.8000	0.2500	287530
0.9825	0.9600	0.9725	0.8450	0.7500	0.7125	0.9975	0.9975	0.8400	0.8800	0.6500	0.9850	1.0000	0.8675	0.9975	0.7850	0.8225	0.9100	0.9975	0.7725	0.9550	0.9150	1.0000	1.0000	0.9050	0.9975	0.9450	0.9425	0.9975	0.9600	0.2500	0.0350	0.9825	0.4275	0.0150	0.0025	0.1825	0.0025	0.5025	0.0775	0.8575	0.0575	0.4050	0.5300	0.0350	0.0875	0.9150	0.9525	0.0200	0.0075	0.3825	0.0100	0.1800	0.6850	0.2550	0.6550	0.5700	0.5175	0.7050	0.7350	0.6175	0.0025	0.8225	0.2500	308010
0.9825	0.9600	0.9800	0.8500	0.7525	0.7125	0.9975	0.9975	0.8450	0.8825	0.6550	0.9875	1.0000	0.8875	0.9975	0.7900	0.8225	0.9150	1.0000	0.7750	0.9550	0.9200	1.0000	1.0000	0.9100	1.0000	0.9500	0.9500	1.0000	0.9625	0.2500	0.0350	0.9875	0.4275	0.0150	0.0025	0.1825	0.0025	0.5075	0.0775	0.8575	0.0575	0.4075	0.5300	0.0350	0.0875	0.9225	0.9575	0.0200	0.0075	0.3825	0.0100	0.1800	0.6875	0.2575	0.6600	0.5750	0.5175	0.7075	0.7400	0.6200	0.0025	0.8475	0.2500	328490
0.9825	0.9600	0.9850	0.8500	0.7550	0.7125	0.9975	0.9975	0.8500	0.8850	0.6725	0.9875	1.0000	0.8900	0.9975	0.7900	0.8225	0.9225	1.0000	0.7750	0.9625	0.9250	1.0000	1.0000	0.9125	1.0000	0.9550	0.9525	1.0000	0.9650	0.2500	0.0350	0.9900	0.4275	0.0150	0.0025	0.1825	0.0025	0.5100	0.0775	0.8625	0.0575	0.4125	0.5300	0.0350	0.0875	0.9250	0.9625	0.0200	0.0075	0.3825	0.0100	0.1800	0.6950	0.2575	0.6625	0.5750	0.5175	0.7125	0.7450	0.6250	0.0025	0.8725	0.2500	348970
0.9825	0.9600	0.9850	0.8525	0.7600	0.7150	0.9975	0.9975	0.8550	0.8850	0.6725	0.9900	1.0000	0.8975	0.9975	0.7925	0.8225	0.9275	1.0000	0.7750	0.9700	0.9325	1.0000	1.0000	0.9125	1.0000	0.9550	0.9600	1.0000	0.9650	0.2500	0.0350	0.9900	0.4275	0.0150	0.0025	0.1825	0.0025	0.5100	0.0775	0.8650	0.0575	0.4125	0.5300	0.0350	0.0875	0.9325	0.9675	0.0200	0.0075	0.3825	0.0100	0.1800	0.6975	0.2575	0.6625	0.5850	0.5175	0.7125	0.7475	0.6275	0.0025	0.8850	0.2500	369450
0.9825	0.9650	0.9850	0.8625	0.7725	0.7150	0.9975	0.9975	0.8575	0.8850	0.6900	0.9925	1.0000	0.9125	0.9975	0.7950	0.8225	0.9375	1.0000	0.7750	0.9750	0.9450	1.0000	1.0000	0.9275	1.0000	0.9625	0.9675	1.0000	0.9700	0.2525	0.0350	0.9950	0.4275	0.0150	0.0025	0.1825	0.0025	0.5125	0.0775	0.8725	0.0575	0.4250	0.5300	0.0350	0.0875	0.9400	0.9750	0.0200	0.0075	0.3825	0.0100	0.1800	0.7025	0.2575	0.6675	0.5925	0.5175	0.7300	0.7525	0.6400	0.0025	0.9175	0.2500	410410
0.9825	0.9675	0.9850	0.8675	0.7800	0.7150	0.9975	0.9975	0.8650	0.8900	0.7100	0.9950	1.0000	0.9175	0.9975	0.8025	0.8225	0.9500	1.0000	0.7750	0.9800	0.9550	1.0000	1.0000	0.9325	1.0000	0.9700	0.9750	1.0000	0.9700	0.2550	0.0350	0.9950	0.4275	0.0150	0.0025	0.1825	0.0025	0.5225	0.0775	0.8750	0.0575	0.4325	0.5300	0.0350	0.0875	0.9475	0.9800	0.0200	0.0075	0.3825	0.0100	0.1800	0.7050	0.2575	0.6725	0.6025	0.5175	0.7350	0.7575	0.6425	0.0025	0.9325	0.2500	451370
0.9825	0.9725	0.9875	0.8825	0.7925	0.7150	0.9975	0.9975	0.8675	0.8925	0.9425	0.9975	1.0000	0.9175	0.9975	0.8025	0.8225	0.9600	1.0000	0.7750	0.9825	0.9575	1.0000	1.0000	0.9350	1.0000	0.9725	0.9825	1.0000	0.9750	0.2600	0.0350	0.9950	0.4275	0.0150	0.0025	0.1825	0.0025	0.5375	0.0775	0.8800	0.0575	0.4475	0.5300	0.0350	0.0875	0.9500	0.9825	0.0200	0.0075	0.3825	0.0100	0.1800	0.7100	0.2575	0.6725	0.6050	0.5175	0.7350	0.7600	0.6500	0.0025	0.9525	0.2500	500000


==> data/Highdimensional.txt <==
DIR	MCS	REV	DIL	AGD	DRR	CLU	GLB	QNL	MQL	LGO	DIM	ADC	DMN	DIA	DCC	DCV	MRD	BIR	PLO	DIG	DGL	BMN	GBB	DTA 	DTO	DTG	DBA	DBO	DBG	MCC	GAA	SAA	AMC	ACO	CAA	PAA	DEE	SUR	HSS	SFL	MMI	ABC	BEE	IWO	ICA	MST	GLS	BBO	FAA	CSS	BAT	TLB	STA	CNN	BES	FST	AVO	AOS	SCS 	RBF	BAD	NNA	CMA	T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	4
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0000	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0181	0.0120	0.0000	0.0120	0.0000	0.0000	0.0000	0.0000	0.0000	0.0361	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0000	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0181	0.0120	0.0000	0.0120	0.0000	0.0000	0.0000	0.0000	0.0000	0.0361	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0120	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	20
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0241	0.0181	0.0000	0.0000	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0181	0.0120	0.0000	0.0120	0.0000	0.0000	0.0000	0.0000	0.0120	0.0361	0.0120	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0120	0.0120	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	30
0.0000	0.0000	0.0060	0.0000	0.0000	0.0000	0.0000	0.0000	0.0241	0.0181	0.0000	0.0000	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0181	0.0120	0.0000	0.0120	0.0000	0.0000	0.0000	0.0000	0.0120	0.0361	0.0120	0.0000	0.0000	0.0000	0.0120	0.0000	0.0000	0.0000	0.0000	0.0120	0.0120	0.0000	0.0000	0.0120	0.0000	0.0000	0.0000	0.0120	0.0120	0.0000	0.0181	0.0000	0.0000	0.0000	0.0000	40
0.0000	0.0120	0.0060	0.0000	0.0000	0.0000	0.0000	0.0000	0.0422	0.0361	0.0301	0.0000	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0181	0.0120	0.0000	0.0120	0.0000	0.0000	0.0000	0.0000	0.0120	0.0361	0.0120	0.0000	0.0000	0.0000	0.0120	0.0000	0.0000	0.0000	0.0000	0.0120	0.0120	0.0000	0.0120	0.0120	0.0000	0.0000	0.0000	0.0361	0.0120	0.0000	0.0181	0.0000	0.0000	0.0000	0.0000	50
0.0060	0.0120	0.0060	0.0000	0.0000	0.0000	0.0000	0.0000	0.0542	0.0482	0.0482	0.0000	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0181	0.0120	0.0000	0.0120	0.0000	0.0000	0.0120	0.0000	0.0120	0.0361	0.0120	0.0000	0.0000	0.0000	0.0120	0.0120	0.0000	0.0000	0.0000	0.0120	0.0120	0.0000	0.0120	0.0120	0.0000	0.0000	0.0000	0.0361	0.0120	0.0120	0.0181	0.0000	0.0000	0.0000	0.0000	60
0.0060	0.0181	0.0060	0.0000	0.0000	0.0000	0.0000	0.0000	0.0542	0.0482	0.0482	0.0000	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0060	0.0000	0.0181	0.0181	0.0181	0.0120	0.0000	0.0120	0.0000	0.0000	0.0120	0.0000	0.0120	0.0361	0.0120	0.0000	0.0000	0.0000	0.0120	0.0120	0.0000	0.0000	0.0000	0.0120	0.0181	0.0000	0.0181	0.0120	0.0000	0.0000	0.0000	0.0542	0.0181	0.0120	0.0422	0.0000	0.0000	0.0000	0.0000	70
0.0060	0.0181	0.0060	0.0000	0.0000	0.0000	0.0000	0.0000	0.0542	0.0482	0.0482	0.0000	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0060	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0000	0.0120	0.0000	0.0120	0.0361	0.0120	0.0000	0.0000	0.0000	0.0120	0.0120	0.0000	0.0000	0.0000	0.0120	0.0181	0.0181	0.0181	0.0120	0.0000	0.0000	0.0000	0.0542	0.0181	0.0181	0.0422	0.0000	0.0000	0.0000	0.0000	80
0.0060	0.0181	0.0060	0.0000	0.0000	0.0000	0.0000	0.0000	0.0602	0.0542	0.0482	0.0000	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0060	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0000	0.0120	0.0000	0.0120	0.0361	0.0120	0.0000	0.0000	0.0000	0.0120	0.0120	0.0000	0.0000	0.0000	0.0120	0.0181	0.0181	0.0181	0.0120	0.0000	0.0000	0.0000	0.0542	0.0181	0.0181	0.0422	0.0000	0.0000	0.0000	0.0000	90
0.0060	0.0181	0.0120	0.0000	0.0000	0.0000	0.0000	0.0000	0.0663	0.0602	0.0663	0.0000	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0060	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0000	0.0120	0.0000	0.0120	0.0361	0.0120	0.0000	0.0000	0.0000	0.0120	0.0120	0.0000	0.0000	0.0000	0.0120	0.0181	0.0181	0.0181	0.0181	0.0000	0.0000	0.0000	0.0542	0.0361	0.0181	0.0542	0.0000	0.0000	0.0000	0.0000	100
0.0060	0.0301	0.0181	0.0000	0.0000	0.0000	0.0000	0.0000	0.0843	0.0723	0.0904	0.0000	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0060	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0000	0.0361	0.0181	0.0120	0.0422	0.0181	0.0000	0.0000	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0542	0.0361	0.0181	0.0542	0.0000	0.0000	0.0130	0.0000	110
0.0060	0.0301	0.0241	0.0000	0.0000	0.0000	0.0000	0.0000	0.0964	0.0843	0.1145	0.0060	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0060	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0181	0.0361	0.0181	0.0120	0.0422	0.0181	0.0000	0.0000	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0542	0.0361	0.0181	0.0542	0.0000	0.0000	0.0130	0.0000	120
0.0060	0.0301	0.0241	0.0000	0.0000	0.0000	0.0000	0.0000	0.1084	0.0964	0.1145	0.0060	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0000	0.0060	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0181	0.0361	0.0181	0.0120	0.0482	0.0181	0.0000	0.0000	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0542	0.0361	0.0181	0.0602	0.0000	0.0043	0.0130	0.0000	130
0.0060	0.0301	0.0241	0.0000	0.0000	0.0000	0.0000	0.0000	0.1084	0.0964	0.1145	0.0060	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0060	0.0120	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0241	0.0361	0.0181	0.0120	0.0482	0.0181	0.0000	0.0000	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0542	0.0361	0.0181	0.0602	0.0000	0.0043	0.0130	0.0043	140
0.0060	0.0361	0.0301	0.0000	0.0000	0.0000	0.0000	0.0000	0.1084	0.0964	0.1145	0.0060	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0060	0.0120	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0241	0.0361	0.0181	0.0181	0.0482	0.0181	0.0000	0.0060	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0542	0.0361	0.0181	0.0602	0.0000	0.0043	0.0130	0.0043	150
0.0060	0.0361	0.0361	0.0000	0.0000	0.0000	0.0000	0.0000	0.1145	0.0964	0.1205	0.0060	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0060	0.0120	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0301	0.0542	0.0181	0.0181	0.0542	0.0181	0.0000	0.0060	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0542	0.0482	0.0181	0.0723	0.0000	0.0043	0.0130	0.0043	160
0.0060	0.0361	0.0361	0.0000	0.0000	0.0000	0.0000	0.0000	0.1145	0.0964	0.1205	0.0060	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0060	0.0120	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.0542	0.0181	0.0181	0.0542	0.0181	0.0000	0.0060	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0542	0.0482	0.0181	0.0723	0.0000	0.0043	0.0130	0.0087	170
0.0060	0.0361	0.0361	0.0000	0.0000	0.0000	0.0000	0.0000	0.1205	0.1024	0.1205	0.0060	0.0361	0.0000	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0060	0.0120	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.0542	0.0181	0.0181	0.0542	0.0181	0.0000	0.0060	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0542	0.0482	0.0181	0.0723	0.0000	0.0043	0.0130	0.0087	180
0.0060	0.0361	0.0361	0.0000	0.0000	0.0000	0.0000	0.0000	0.1205	0.1024	0.1265	0.0060	0.0361	0.0120	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0060	0.0120	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.0542	0.0181	0.0181	0.0542	0.0181	0.0060	0.0060	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0542	0.0542	0.0181	0.0904	0.0087	0.0043	0.0130	0.0130	190
0.0060	0.0361	0.0482	0.0000	0.0000	0.0000	0.0000	0.0000	0.1205	0.1024	0.1265	0.0060	0.0361	0.0120	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0060	0.0120	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.0542	0.0181	0.0181	0.0542	0.0181	0.0060	0.0060	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0120	0.0000	0.0542	0.0542	0.0181	0.0904	0.0087	0.0043	0.0130	0.0130	200
0.0060	0.0482	0.0542	0.0000	0.0000	0.0000	0.0000	0.0000	0.1325	0.1145	0.1506	0.0060	0.0361	0.0241	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0060	0.0120	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.0783	0.0181	0.0181	0.0542	0.0181	0.0060	0.0060	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.0542	0.0181	0.0904	0.0130	0.0043	0.0130	0.0130	210
0.0060	0.0482	0.0542	0.0000	0.0000	0.0000	0.0000	0.0000	0.1506	0.1325	0.1928	0.0060	0.0361	0.0241	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0181	0.0181	0.0060	0.0120	0.0000	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0904	0.0783	0.0181	0.0181	0.0542	0.0181	0.0060	0.0060	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.0602	0.0181	0.1145	0.0130	0.0043	0.0130	0.0130	220
0.0060	0.0482	0.0602	0.0000	0.0000	0.0000	0.0000	0.0000	0.1506	0.1325	0.1928	0.0060	0.0361	0.0241	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0241	0.0181	0.0060	0.0120	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0904	0.0783	0.0181	0.0181	0.0542	0.0181	0.0060	0.0060	0.0181	0.0181	0.0120	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.0602	0.0241	0.1145	0.0130	0.0043	0.0130	0.0130	230
0.0060	0.0482	0.0602	0.0000	0.0000	0.0000	0.0000	0.0000	0.1506	0.1325	0.1928	0.0060	0.0361	0.0241	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0241	0.0181	0.0060	0.0120	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0904	0.0783	0.0181	0.0181	0.0542	0.0181	0.0060	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.0602	0.0241	0.1145	0.0173	0.0043	0.0130	0.0130	240
0.0060	0.0482	0.0663	0.0000	0.0000	0.0000	0.0000	0.0000	0.1566	0.1325	0.1928	0.0060	0.0361	0.0241	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0301	0.0181	0.0060	0.0120	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0904	0.0783	0.0181	0.0181	0.0602	0.0181	0.0060	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.0843	0.0241	0.1145	0.0173	0.0043	0.0130	0.0130	250
0.0060	0.0482	0.0843	0.0000	0.0000	0.0000	0.0000	0.0000	0.1566	0.1325	0.1928	0.0060	0.0361	0.0301	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0301	0.0181	0.0060	0.0120	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0904	0.1325	0.0181	0.0181	0.0602	0.0181	0.0060	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.0843	0.0301	0.1145	0.0216	0.0043	0.0130	0.0130	260
0.0060	0.0482	0.0843	0.0000	0.0000	0.0000	0.0000	0.0000	0.1566	0.1325	0.1928	0.0060	0.0361	0.0301	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0301	0.0181	0.0060	0.0120	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1145	0.1325	0.0181	0.0181	0.0663	0.0181	0.0060	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.0843	0.0301	0.1145	0.0216	0.0043	0.0130	0.0130	270
0.0060	0.0482	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.1747	0.1446	0.1928	0.0060	0.0361	0.0301	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0301	0.0181	0.0060	0.0120	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1145	0.1386	0.0181	0.0181	0.0723	0.0181	0.0060	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.1205	0.0301	0.1205	0.0216	0.0043	0.0130	0.0130	280
0.0060	0.0482	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.1747	0.1446	0.1928	0.0060	0.0361	0.0301	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0301	0.0181	0.0060	0.0120	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1205	0.1386	0.0181	0.0181	0.0783	0.0181	0.0060	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.1205	0.0301	0.1205	0.0216	0.0087	0.0130	0.0130	290
0.0060	0.0482	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.1747	0.1446	0.1928	0.0060	0.0361	0.0301	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0301	0.0181	0.0060	0.0120	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1205	0.1386	0.0181	0.0181	0.0783	0.0181	0.0060	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.0542	0.1205	0.0301	0.1205	0.0216	0.0087	0.0130	0.0130	300
0.0060	0.0482	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.1747	0.1446	0.1928	0.0060	0.0361	0.0301	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0301	0.0181	0.0060	0.0120	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1205	0.1807	0.0181	0.0181	0.0783	0.0181	0.0060	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0301	0.0000	0.0542	0.1386	0.0361	0.1325	0.0216	0.0087	0.0130	0.0130	310
0.0060	0.0482	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.1807	0.1506	0.1928	0.0060	0.0361	0.0301	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0301	0.0181	0.0060	0.0120	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1386	0.1807	0.0181	0.0181	0.0783	0.0181	0.0060	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0301	0.3795	0.0542	0.1386	0.0361	0.1325	0.0216	0.0087	0.0130	0.0130	320
0.0060	0.0482	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.1807	0.1506	0.1928	0.0060	0.0361	0.0301	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0301	0.0181	0.0060	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1386	0.1807	0.0181	0.0181	0.0843	0.0181	0.0060	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0000	0.0181	0.0181	0.0181	0.0241	0.0181	0.0000	0.0301	0.3795	0.0602	0.1386	0.0361	0.1325	0.0216	0.0087	0.0130	0.0130	330
0.0060	0.0482	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.1807	0.1506	0.1988	0.0060	0.0361	0.0301	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0301	0.0181	0.0060	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1446	0.1807	0.0181	0.0181	0.0843	0.0181	0.0120	0.0060	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0181	0.0181	0.0181	0.0241	0.0301	0.0000	0.0301	0.3795	0.0602	0.1627	0.0361	0.1506	0.0216	0.0087	0.0130	0.0130	340
0.0060	0.0482	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.1807	0.1506	0.1988	0.0060	0.0361	0.0301	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0301	0.0181	0.0060	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1446	0.1807	0.0181	0.0181	0.0843	0.0181	0.0120	0.0060	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0181	0.0181	0.0181	0.0241	0.0301	0.0000	0.0301	0.3795	0.0602	0.1627	0.0361	0.1506	0.0216	0.0130	0.0130	0.0130	350
0.0060	0.0482	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.1807	0.1506	0.1988	0.0060	0.0361	0.0422	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0301	0.0181	0.0060	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1446	0.2169	0.0181	0.0181	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0181	0.0181	0.0181	0.0241	0.0301	0.0000	0.0361	0.3795	0.0602	0.1627	0.0422	0.1506	0.0216	0.0130	0.0130	0.0130	360
0.0060	0.0602	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.1867	0.1506	0.1988	0.0060	0.0361	0.0422	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0361	0.0181	0.0060	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1627	0.2289	0.0181	0.0181	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0301	0.0000	0.0361	0.3795	0.0602	0.1867	0.0422	0.1566	0.0216	0.0130	0.0130	0.0130	370
0.0060	0.0723	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.1988	0.1627	0.1988	0.0060	0.0361	0.0422	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0361	0.0181	0.0060	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1627	0.2289	0.0181	0.0181	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0301	0.0000	0.0361	0.3795	0.0602	0.1867	0.0422	0.1566	0.0216	0.0130	0.0130	0.0130	380
0.0060	0.0964	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.2048	0.1687	0.1988	0.0060	0.0361	0.0422	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0361	0.0181	0.0060	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1627	0.2289	0.0181	0.0181	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0301	0.0000	0.0361	0.3795	0.0602	0.1867	0.0422	0.1566	0.0216	0.0173	0.0130	0.0130	390
0.0060	0.0964	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.2048	0.1687	0.1988	0.0060	0.0361	0.0482	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0361	0.0181	0.0060	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0000	0.0181	0.0000	0.1627	0.2349	0.0181	0.0181	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0361	0.0000	0.0361	0.3795	0.0602	0.2289	0.0422	0.1627	0.0216	0.0216	0.0130	0.0130	400
0.0060	0.1024	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.2048	0.1687	0.1988	0.0060	0.0361	0.0542	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0361	0.0181	0.0120	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.1627	0.2530	0.0181	0.0181	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0361	0.0000	0.0361	0.3795	0.0602	0.2289	0.0422	0.1627	0.0216	0.0216	0.0130	0.0130	410
0.0120	0.1205	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.2048	0.1687	0.2108	0.0060	0.0361	0.0542	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0361	0.0181	0.0120	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.1867	0.2530	0.0181	0.0181	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0361	0.0000	0.0361	0.3795	0.0602	0.2289	0.0422	0.1627	0.0216	0.0216	0.0130	0.0130	420
0.0120	0.1265	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.2048	0.1687	0.2108	0.0060	0.0361	0.0542	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0361	0.0181	0.0120	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.1867	0.2590	0.0181	0.0181	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0361	0.0000	0.0361	0.3795	0.0602	0.2410	0.0482	0.1687	0.0216	0.0216	0.0130	0.0130	430
0.0120	0.1325	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.2108	0.1747	0.2108	0.0060	0.0361	0.0542	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0361	0.0181	0.0120	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.1867	0.2711	0.0181	0.0181	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0361	0.0000	0.0361	0.3795	0.0602	0.2410	0.0482	0.1687	0.0216	0.0260	0.0130	0.0130	440
0.0120	0.1325	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.2108	0.1747	0.2108	0.0060	0.0361	0.0602	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0361	0.0181	0.0120	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.1867	0.2711	0.0181	0.0181	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0361	0.0000	0.0361	0.3795	0.0602	0.2410	0.0482	0.1687	0.0216	0.0260	0.0130	0.0130	450
0.0120	0.1325	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.2229	0.1867	0.2108	0.0060	0.0361	0.0723	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0422	0.0181	0.0120	0.0181	0.0060	0.0181	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.1867	0.2952	0.0181	0.0181	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0422	0.0000	0.0422	0.3795	0.0602	0.2771	0.0482	0.1807	0.0216	0.0260	0.0130	0.0130	460
0.0120	0.1325	0.1024	0.0000	0.0000	0.0000	0.0000	0.0000	0.2229	0.1867	0.2108	0.0060	0.0361	0.0723	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0422	0.0181	0.0120	0.0181	0.0060	0.0181	0.0241	0.0181	0.0181	0.0181	0.0181	0.0000	0.2108	0.3012	0.0181	0.0241	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0422	0.0000	0.0422	0.3795	0.0602	0.2771	0.0482	0.1807	0.0216	0.0303	0.0130	0.0130	470
0.0120	0.1325	0.1024	0.0000	0.0000	0.0000	0.0000	0.0000	0.2229	0.1867	0.2108	0.0060	0.0361	0.0723	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0422	0.0181	0.0120	0.0181	0.0060	0.0181	0.0241	0.0181	0.0181	0.0181	0.0181	0.0000	0.2108	0.3012	0.0181	0.0241	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0422	0.0000	0.0422	0.3795	0.0602	0.2771	0.0542	0.1807	0.0216	0.0303	0.0130	0.0130	480
0.0120	0.1325	0.1024	0.0000	0.0000	0.0000	0.0000	0.0000	0.2229	0.1867	0.2108	0.0060	0.0361	0.0723	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0482	0.0181	0.0181	0.0181	0.0060	0.0181	0.0241	0.0181	0.0181	0.0181	0.0181	0.0000	0.2108	0.3012	0.0181	0.0301	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0422	0.0000	0.0422	0.3795	0.0602	0.3193	0.0542	0.1928	0.0216	0.0303	0.0130	0.0130	490
0.0120	0.1325	0.1024	0.0000	0.0000	0.0000	0.0000	0.0000	0.2229	0.1867	0.2108	0.0060	0.0361	0.0723	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0482	0.0181	0.0181	0.0181	0.0060	0.0181	0.0241	0.0181	0.0181	0.0181	0.0181	0.0000	0.2108	0.3012	0.0181	0.0301	0.0843	0.0181	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0422	0.0000	0.0422	0.3795	0.0602	0.3193	0.0542	0.1928	0.0216	0.0303	0.0130	0.0130	500
0.0120	0.1325	0.1024	0.0000	0.0000	0.0000	0.0000	0.0000	0.2229	0.1867	0.2108	0.0060	0.0361	0.0723	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0482	0.0181	0.0181	0.0181	0.0060	0.0181	0.0241	0.0181	0.0181	0.0181	0.0181	0.0000	0.2108	0.3072	0.0181	0.0301	0.0843	0.0241	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0422	0.0000	0.0422	0.3795	0.0602	0.3193	0.0542	0.1928	0.0216	0.0303	0.0130	0.0130	510
0.0120	0.1325	0.1024	0.0000	0.0000	0.0000	0.0000	0.0000	0.2289	0.1928	0.2108	0.0060	0.0361	0.0723	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0482	0.0181	0.0181	0.0181	0.0060	0.0181	0.0241	0.0181	0.0181	0.0181	0.0181	0.0000	0.2289	0.3072	0.0181	0.0301	0.0843	0.0241	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0422	0.0000	0.0422	0.3795	0.0602	0.3253	0.0542	0.1928	0.0216	0.0303	0.0130	0.0130	520
0.0120	0.1325	0.1024	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2169	0.0060	0.0361	0.0723	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0482	0.0181	0.0181	0.0181	0.0060	0.0181	0.0301	0.0181	0.0181	0.0181	0.0181	0.0000	0.2349	0.3072	0.0181	0.0301	0.0843	0.0241	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0422	0.0000	0.0422	0.3795	0.0602	0.3253	0.0542	0.1928	0.0216	0.0303	0.0130	0.0130	530
0.0120	0.1325	0.1024	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2169	0.0060	0.0361	0.0723	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0482	0.0181	0.0181	0.0181	0.0060	0.0181	0.0301	0.0181	0.0181	0.0181	0.0181	0.0000	0.2349	0.3072	0.0181	0.0301	0.0843	0.0241	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0422	0.0000	0.0422	0.3795	0.0602	0.3253	0.0542	0.1928	0.0216	0.0303	0.0130	0.0130	540
0.0120	0.1325	0.1024	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2169	0.0060	0.0361	0.0723	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0542	0.0181	0.0181	0.0181	0.0060	0.0181	0.0361	0.0181	0.0181	0.0181	0.0181	0.0000	0.2349	0.3072	0.0181	0.0301	0.0843	0.0241	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0422	0.0000	0.0422	0.3795	0.0602	0.3494	0.0542	0.2048	0.0216	0.0303	0.0130	0.0130	550
0.0120	0.1325	0.1084	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2169	0.0060	0.0361	0.0783	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0542	0.0181	0.0181	0.0181	0.0060	0.0181	0.0361	0.0181	0.0181	0.0181	0.0181	0.0000	0.2349	0.3193	0.0181	0.0301	0.0843	0.0241	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0241	0.0422	0.0000	0.0422	0.3855	0.0602	0.3494	0.0542	0.2048	0.0216	0.0346	0.0130	0.0130	560
0.0120	0.1325	0.1084	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2169	0.0060	0.0361	0.0783	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0542	0.0181	0.0181	0.0181	0.0060	0.0181	0.0361	0.0181	0.0181	0.0181	0.0181	0.0000	0.2349	0.3193	0.0181	0.0301	0.0843	0.0241	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0422	0.0000	0.0422	0.3855	0.0602	0.3494	0.0542	0.2048	0.0216	0.0390	0.0130	0.0130	570
0.0120	0.1325	0.1084	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2169	0.0060	0.0361	0.0843	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0542	0.0181	0.0181	0.0181	0.0060	0.0181	0.0361	0.0181	0.0181	0.0181	0.0181	0.0000	0.2349	0.3193	0.0181	0.0301	0.0843	0.0241	0.0120	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0422	0.0000	0.0422	0.3855	0.0602	0.3494	0.0542	0.2108	0.0216	0.0390	0.0130	0.0130	580
0.0120	0.1325	0.1084	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2169	0.0060	0.0361	0.0843	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0602	0.0181	0.0181	0.0181	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2349	0.3193	0.0181	0.0301	0.0843	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0422	0.0000	0.0422	0.3855	0.0602	0.3494	0.0542	0.2108	0.0216	0.0390	0.0130	0.0130	590
0.0120	0.1386	0.1084	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2229	0.0060	0.0361	0.0843	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0602	0.0181	0.0181	0.0181	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2349	0.3193	0.0181	0.0301	0.0843	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0422	0.0000	0.0422	0.3855	0.0602	0.3494	0.0542	0.2108	0.0216	0.0390	0.0130	0.0130	600
0.0120	0.1386	0.1084	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2229	0.0060	0.0361	0.0843	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0602	0.0181	0.0181	0.0181	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2349	0.3494	0.0181	0.0301	0.0843	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0422	0.0000	0.0422	0.3855	0.0602	0.3494	0.0602	0.2169	0.0216	0.0390	0.0130	0.0130	610
0.0120	0.1386	0.1084	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2229	0.0060	0.0361	0.0843	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0723	0.0181	0.0181	0.0181	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2410	0.3494	0.0181	0.0301	0.0843	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0422	0.0000	0.0422	0.3855	0.0602	0.3494	0.0602	0.2169	0.0216	0.0390	0.0130	0.0130	620
0.0120	0.1386	0.1145	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2349	0.0060	0.0361	0.0843	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0783	0.0181	0.0181	0.0181	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2410	0.3494	0.0181	0.0301	0.0843	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0422	0.0000	0.0422	0.3855	0.0602	0.3494	0.0602	0.2169	0.0216	0.0390	0.0130	0.0130	630
0.0120	0.1386	0.1145	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2410	0.0060	0.0361	0.0843	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0783	0.0181	0.0181	0.0181	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2410	0.3494	0.0181	0.0301	0.0843	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0482	0.0000	0.0422	0.3855	0.0602	0.3494	0.0602	0.2289	0.0216	0.0390	0.0130	0.0130	640
0.0120	0.1386	0.1145	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2410	0.0060	0.0361	0.0843	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0843	0.0181	0.0181	0.0181	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2410	0.3494	0.0181	0.0301	0.0843	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0482	0.0000	0.0422	0.3855	0.0602	0.3494	0.0602	0.2289	0.0216	0.0390	0.0130	0.0130	650
0.0120	0.1386	0.1145	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2410	0.0060	0.0361	0.0843	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0843	0.0181	0.0181	0.0181	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2410	0.3675	0.0181	0.0301	0.0843	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0482	0.0000	0.0422	0.3855	0.0602	0.3494	0.0723	0.2289	0.0216	0.0390	0.0130	0.0130	660
0.0120	0.1386	0.1145	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2410	0.0060	0.0361	0.0904	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0843	0.0181	0.0181	0.0241	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3675	0.0181	0.0301	0.0843	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0482	0.0000	0.0422	0.3855	0.0602	0.3554	0.0723	0.2289	0.0216	0.0390	0.0130	0.0130	670
0.0120	0.1446	0.1205	0.0000	0.0000	0.0000	0.0000	0.0000	0.2470	0.2048	0.2410	0.0060	0.0361	0.0904	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0843	0.0181	0.0181	0.0241	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3675	0.0181	0.0301	0.0843	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0482	0.0000	0.0422	0.3855	0.0602	0.3554	0.0723	0.2289	0.0216	0.0390	0.0130	0.0130	680
0.0120	0.1446	0.1265	0.0000	0.0000	0.0000	0.0000	0.0000	0.2530	0.2048	0.2410	0.0060	0.0361	0.0964	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0904	0.0181	0.0181	0.0241	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3675	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0482	0.0000	0.0422	0.3855	0.0602	0.3554	0.0723	0.2289	0.0216	0.0390	0.0130	0.0130	690
0.0120	0.1446	0.1265	0.0000	0.0000	0.0000	0.0000	0.0000	0.2530	0.2048	0.2410	0.0060	0.0361	0.0964	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0904	0.0181	0.0181	0.0241	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3675	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0241	0.0181	0.0181	0.0301	0.0482	0.0000	0.0422	0.3855	0.0602	0.3675	0.0723	0.2410	0.0216	0.0433	0.0130	0.0130	700
0.0120	0.1446	0.1265	0.0000	0.0000	0.0000	0.0000	0.0000	0.2530	0.2048	0.2470	0.0060	0.0361	0.0964	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0904	0.0181	0.0181	0.0241	0.0060	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3855	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0301	0.0181	0.0181	0.0301	0.0482	0.0000	0.0422	0.3855	0.0602	0.3675	0.0904	0.2410	0.0260	0.0476	0.0130	0.0130	710
0.0120	0.1446	0.1265	0.0060	0.0000	0.0000	0.0000	0.0000	0.2530	0.2048	0.2470	0.0060	0.0361	0.1084	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0904	0.0181	0.0181	0.0241	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3855	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0301	0.0181	0.0181	0.0301	0.0482	0.0000	0.0422	0.3855	0.0602	0.3675	0.0904	0.2410	0.0260	0.0476	0.0130	0.0130	720
0.0120	0.1446	0.1325	0.0060	0.0000	0.0000	0.0000	0.0000	0.2530	0.2048	0.2470	0.0060	0.0361	0.1084	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0904	0.0181	0.0181	0.0241	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3855	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0120	0.0000	0.0301	0.0181	0.0181	0.0301	0.0482	0.0000	0.0422	0.3855	0.0602	0.3675	0.0964	0.2470	0.0260	0.0476	0.0130	0.0130	730
0.0120	0.1446	0.1325	0.0060	0.0000	0.0000	0.0000	0.0000	0.2530	0.2048	0.2470	0.0060	0.0361	0.1084	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0904	0.0181	0.0181	0.0241	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3855	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0301	0.0181	0.0181	0.0301	0.0482	0.0000	0.0422	0.3855	0.0602	0.3675	0.0964	0.2470	0.0260	0.0476	0.0130	0.0130	740
0.0120	0.1446	0.1325	0.0060	0.0000	0.0000	0.0000	0.0000	0.2590	0.2048	0.2470	0.0060	0.0361	0.1084	0.0060	0.0000	0.0000	0.0000	0.0181	0.0000	0.0000	0.0000	0.0904	0.0181	0.0181	0.0301	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3855	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0301	0.0181	0.0181	0.0301	0.0482	0.0000	0.0422	0.3855	0.0602	0.3675	0.0964	0.2470	0.0260	0.0519	0.0130	0.0130	750
0.0120	0.1446	0.1325	0.0060	0.0000	0.0000	0.0000	0.0000	0.2590	0.2048	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0301	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3976	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0181	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3855	0.0602	0.3675	0.0964	0.2530	0.0260	0.0519	0.0130	0.0130	760
0.0120	0.1446	0.1325	0.0060	0.0000	0.0000	0.0000	0.0000	0.2590	0.2048	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0301	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3976	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0241	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3855	0.0663	0.3675	0.0964	0.2530	0.0260	0.0519	0.0130	0.0130	770
0.0120	0.1446	0.1446	0.0060	0.0000	0.0000	0.0000	0.0000	0.2590	0.2048	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0301	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3976	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0241	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3855	0.0663	0.3675	0.1084	0.2530	0.0260	0.0519	0.0130	0.0130	780
0.0120	0.1446	0.1446	0.0060	0.0000	0.0000	0.0000	0.0000	0.2590	0.2048	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0301	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3976	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0241	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3855	0.0663	0.3675	0.1084	0.2530	0.0260	0.0519	0.0130	0.0130	790
0.0120	0.1446	0.1446	0.0060	0.0000	0.0000	0.0000	0.0000	0.2590	0.2048	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0301	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.3976	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0241	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3916	0.0663	0.3675	0.1084	0.2530	0.0260	0.0519	0.0130	0.0130	800
0.0120	0.1446	0.1446	0.0060	0.0000	0.0000	0.0000	0.0000	0.2590	0.2048	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0301	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.4036	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0301	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3916	0.0663	0.3675	0.1205	0.2530	0.0260	0.0519	0.0130	0.0130	810
0.0120	0.1446	0.1446	0.0060	0.0000	0.0000	0.0000	0.0000	0.2651	0.2048	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0301	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.4036	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0361	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3916	0.0663	0.3675	0.1205	0.2590	0.0260	0.0519	0.0130	0.0130	820
0.0120	0.1446	0.1446	0.0060	0.0000	0.0000	0.0000	0.0000	0.2651	0.2048	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0301	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.4036	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0361	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3916	0.0663	0.3675	0.1205	0.2590	0.0260	0.0519	0.0130	0.0130	830
0.0120	0.1446	0.1446	0.0060	0.0000	0.0000	0.0000	0.0000	0.2651	0.2048	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0301	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.4036	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0361	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3916	0.0663	0.3675	0.1205	0.2590	0.0260	0.0519	0.0130	0.0130	840
0.0120	0.1446	0.1446	0.0060	0.0000	0.0000	0.0000	0.0000	0.2651	0.2048	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0301	0.0120	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.4036	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0361	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3916	0.0723	0.3735	0.1205	0.2590	0.0260	0.0519	0.0130	0.0130	850
0.0120	0.1446	0.1446	0.0060	0.0000	0.0000	0.0000	0.0000	0.2651	0.2048	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0301	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2470	0.4096	0.0181	0.0301	0.0904	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0361	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3916	0.0723	0.3735	0.1386	0.2590	0.0260	0.0519	0.0130	0.0130	860
0.0120	0.1446	0.1446	0.0060	0.0000	0.0000	0.0000	0.0000	0.2651	0.2048	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2530	0.4096	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0361	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3916	0.0723	0.3735	0.1386	0.2590	0.0260	0.0606	0.0130	0.0130	870
0.0120	0.1446	0.1446	0.0120	0.0000	0.0000	0.0000	0.0000	0.2711	0.2108	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2530	0.4096	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0361	0.0000	0.0301	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3916	0.0723	0.3855	0.1386	0.2651	0.0260	0.0606	0.0130	0.0130	880
0.0120	0.1446	0.1446	0.0120	0.0000	0.0000	0.0000	0.0000	0.2711	0.2108	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2530	0.4096	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0361	0.0000	0.0361	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3916	0.0723	0.3855	0.1386	0.2651	0.0260	0.0606	0.0130	0.0130	890
0.0120	0.1446	0.1446	0.0120	0.0000	0.0000	0.0000	0.0000	0.2711	0.2108	0.2470	0.0060	0.0361	0.1145	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2530	0.4096	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0361	0.0000	0.0361	0.0181	0.0181	0.0301	0.0542	0.0000	0.0422	0.3916	0.0723	0.3855	0.1386	0.2651	0.0260	0.0649	0.0130	0.0130	900
0.0120	0.1446	0.1446	0.0120	0.0000	0.0000	0.0000	0.0000	0.2771	0.2169	0.2470	0.0060	0.0361	0.1325	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0904	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2530	0.4096	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0361	0.0000	0.0361	0.0181	0.0181	0.0361	0.0542	0.0000	0.0422	0.3916	0.0723	0.3916	0.1506	0.2651	0.0260	0.0693	0.0130	0.0130	910
0.0120	0.1446	0.1566	0.0120	0.0000	0.0000	0.0000	0.0000	0.2771	0.2169	0.2470	0.0060	0.0361	0.1325	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0964	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2590	0.4096	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0422	0.0000	0.0361	0.0181	0.0181	0.0361	0.0542	0.0000	0.0422	0.3916	0.0723	0.3916	0.1506	0.2651	0.0260	0.0736	0.0130	0.0173	920
0.0120	0.1506	0.1627	0.0120	0.0000	0.0000	0.0000	0.0000	0.2831	0.2229	0.2470	0.0060	0.0361	0.1325	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0964	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2590	0.4096	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0422	0.0000	0.0361	0.0181	0.0181	0.0361	0.0542	0.0000	0.0422	0.3916	0.0723	0.3916	0.1747	0.2651	0.0260	0.0736	0.0130	0.0173	930
0.0120	0.1506	0.1627	0.0120	0.0000	0.0000	0.0000	0.0000	0.2831	0.2229	0.2470	0.0060	0.0361	0.1325	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0964	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2590	0.4096	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0422	0.0000	0.0361	0.0181	0.0181	0.0361	0.0542	0.0000	0.0422	0.3916	0.0723	0.3976	0.1747	0.2711	0.0260	0.0736	0.0130	0.0173	940
0.0120	0.1506	0.1627	0.0120	0.0000	0.0000	0.0000	0.0000	0.2831	0.2229	0.2470	0.0060	0.0361	0.1325	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0964	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2590	0.4096	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0422	0.0000	0.0361	0.0181	0.0181	0.0361	0.0542	0.0000	0.0422	0.3916	0.0723	0.3976	0.1747	0.2711	0.0260	0.0736	0.0130	0.0173	950
0.0120	0.1506	0.1627	0.0120	0.0000	0.0000	0.0000	0.0000	0.2831	0.2229	0.2470	0.0060	0.0361	0.1325	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0964	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2590	0.4217	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0422	0.0000	0.0361	0.0181	0.0181	0.0361	0.0542	0.0000	0.0422	0.3916	0.0723	0.3976	0.1807	0.2711	0.0260	0.0779	0.0130	0.0173	960
0.0120	0.1506	0.1627	0.0120	0.0000	0.0000	0.0000	0.0000	0.2831	0.2229	0.2470	0.0060	0.0361	0.1325	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0964	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2711	0.4217	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0422	0.0000	0.0361	0.0181	0.0181	0.0361	0.0542	0.0000	0.0422	0.3916	0.0723	0.3976	0.1807	0.2831	0.0260	0.0779	0.0130	0.0173	970
0.0120	0.1506	0.1627	0.0120	0.0000	0.0000	0.0000	0.0000	0.2831	0.2229	0.2470	0.0060	0.0361	0.1325	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0964	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2711	0.4277	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0422	0.0000	0.0361	0.0181	0.0181	0.0361	0.0542	0.0000	0.0422	0.3916	0.0723	0.3976	0.1867	0.2831	0.0260	0.0779	0.0130	0.0173	980
0.0120	0.1506	0.1627	0.0120	0.0000	0.0000	0.0000	0.0000	0.2831	0.2229	0.2470	0.0060	0.0361	0.1325	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.0964	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2711	0.4277	0.0181	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0422	0.0000	0.0361	0.0181	0.0181	0.0361	0.0542	0.0000	0.0422	0.3916	0.0723	0.3976	0.1867	0.2831	0.0260	0.0779	0.0130	0.0173	990
0.0120	0.1506	0.1687	0.0120	0.0000	0.0000	0.0000	0.0000	0.2831	0.2229	0.2470	0.0060	0.0361	0.1386	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1024	0.0181	0.0181	0.0361	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2711	0.4398	0.0241	0.0301	0.0964	0.0241	0.0181	0.0120	0.0181	0.0181	0.0181	0.0181	0.0422	0.0000	0.0422	0.0181	0.0181	0.0361	0.0542	0.0000	0.0422	0.3916	0.0723	0.4036	0.1867	0.2831	0.0260	0.0866	0.0130	0.0173	1010
0.0120	0.1506	0.1687	0.0120	0.0000	0.0000	0.0000	0.0000	0.2831	0.2229	0.2530	0.0060	0.0361	0.1386	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1024	0.0181	0.0181	0.0422	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2771	0.4398	0.0241	0.0301	0.0964	0.0241	0.0181	0.0181	0.0181	0.0181	0.0181	0.0181	0.0482	0.0000	0.0422	0.0181	0.0181	0.0422	0.0542	0.0000	0.0422	0.3916	0.0723	0.4096	0.1928	0.2892	0.0260	0.0909	0.0130	0.0173	1030
0.0120	0.1506	0.1687	0.0120	0.0000	0.0000	0.0000	0.0000	0.2831	0.2229	0.2530	0.0060	0.0361	0.1386	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1024	0.0181	0.0181	0.0422	0.0181	0.0181	0.0422	0.0181	0.0181	0.0181	0.0181	0.0000	0.2771	0.4398	0.0241	0.0301	0.0964	0.0241	0.0181	0.0241	0.0181	0.0181	0.0181	0.0181	0.0482	0.0000	0.0422	0.0181	0.0181	0.0422	0.0542	0.0000	0.0422	0.3916	0.0723	0.4096	0.1928	0.2892	0.0260	0.0909	0.0130	0.0173	1050
0.0120	0.1506	0.1747	0.0120	0.0000	0.0000	0.0000	0.0000	0.2892	0.2289	0.2530	0.0060	0.0361	0.1386	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1024	0.0181	0.0181	0.0482	0.0181	0.0181	0.0482	0.0181	0.0181	0.0181	0.0181	0.0000	0.2831	0.4578	0.0241	0.0301	0.0964	0.0301	0.0181	0.0241	0.0181	0.0181	0.0181	0.0181	0.0482	0.0000	0.0422	0.0181	0.0181	0.0422	0.0542	0.0000	0.0422	0.3916	0.0723	0.4096	0.1988	0.3012	0.0260	0.0909	0.0130	0.0173	1070
0.0120	0.1566	0.1747	0.0120	0.0000	0.0000	0.0000	0.0000	0.2892	0.2289	0.2530	0.0060	0.0361	0.1386	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1024	0.0181	0.0181	0.0482	0.0181	0.0181	0.0482	0.0181	0.0181	0.0181	0.0181	0.0000	0.2831	0.4578	0.0241	0.0301	0.0964	0.0301	0.0181	0.0241	0.0181	0.0181	0.0181	0.0181	0.0482	0.0000	0.0422	0.0181	0.0181	0.0422	0.0542	0.0000	0.0422	0.3916	0.0723	0.4096	0.2048	0.3012	0.0260	0.0909	0.0130	0.0173	1090
0.0120	0.1566	0.1807	0.0120	0.0000	0.0000	0.0000	0.0000	0.2892	0.2289	0.2590	0.0060	0.0361	0.1446	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1024	0.0181	0.0181	0.0482	0.0181	0.0181	0.0482	0.0181	0.0181	0.0181	0.0181	0.0000	0.2831	0.4578	0.0241	0.0301	0.0964	0.0301	0.0241	0.0241	0.0181	0.0181	0.0181	0.0181	0.0482	0.0000	0.0422	0.0181	0.0181	0.0422	0.0542	0.0000	0.0422	0.3916	0.0723	0.4096	0.2169	0.3012	0.0260	0.0909	0.0130	0.0173	1110
0.0120	0.1566	0.1807	0.0120	0.0000	0.0000	0.0000	0.0000	0.2892	0.2289	0.2590	0.0060	0.0361	0.1566	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1024	0.0181	0.0181	0.0482	0.0181	0.0181	0.0482	0.0181	0.0181	0.0181	0.0181	0.0000	0.2952	0.4578	0.0241	0.0301	0.0964	0.0301	0.0241	0.0241	0.0181	0.0181	0.0181	0.0181	0.0482	0.0000	0.0422	0.0181	0.0181	0.0542	0.0542	0.0000	0.0422	0.3916	0.0723	0.4096	0.2349	0.3072	0.0260	0.0909	0.0130	0.0173	1130
0.0120	0.1566	0.1807	0.0120	0.0000	0.0000	0.0000	0.0000	0.2952	0.2289	0.2590	0.0060	0.0361	0.1627	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1084	0.0181	0.0181	0.0482	0.0181	0.0181	0.0482	0.0181	0.0181	0.0181	0.0181	0.0000	0.2952	0.4578	0.0241	0.0301	0.0964	0.0301	0.0241	0.0301	0.0181	0.0181	0.0181	0.0181	0.0482	0.0000	0.0422	0.0181	0.0181	0.0663	0.0542	0.0000	0.0422	0.3916	0.0783	0.4157	0.2349	0.3193	0.0260	0.0909	0.0130	0.0173	1150
0.0120	0.1566	0.1807	0.0120	0.0000	0.0000	0.0000	0.0000	0.2952	0.2289	0.2590	0.0060	0.0361	0.1627	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1145	0.0181	0.0181	0.0482	0.0181	0.0181	0.0482	0.0181	0.0181	0.0181	0.0181	0.0000	0.3012	0.4578	0.0241	0.0301	0.0964	0.0301	0.0241	0.0301	0.0181	0.0181	0.0181	0.0181	0.0482	0.0000	0.0422	0.0181	0.0181	0.0723	0.0542	0.0000	0.0422	0.3916	0.0783	0.4157	0.2349	0.3193	0.0260	0.0909	0.0130	0.0173	1170
0.0120	0.1566	0.1928	0.0120	0.0000	0.0000	0.0000	0.0000	0.3012	0.2289	0.2590	0.0060	0.0361	0.1627	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1205	0.0181	0.0181	0.0482	0.0181	0.0181	0.0482	0.0181	0.0181	0.0181	0.0181	0.0000	0.3072	0.4578	0.0241	0.0301	0.0964	0.0301	0.0241	0.0301	0.0181	0.0181	0.0181	0.0181	0.0482	0.0000	0.0422	0.0181	0.0181	0.0723	0.0542	0.0000	0.0422	0.3916	0.0783	0.4277	0.2410	0.3313	0.0260	0.0909	0.0130	0.0173	1210
0.0120	0.1566	0.1928	0.0120	0.0000	0.0000	0.0000	0.0000	0.3072	0.2349	0.2590	0.0060	0.0361	0.1627	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1205	0.0181	0.0181	0.0482	0.0181	0.0181	0.0542	0.0181	0.0181	0.0181	0.0181	0.0000	0.3072	0.4639	0.0241	0.0301	0.0964	0.0301	0.0241	0.0301	0.0181	0.0181	0.0181	0.0181	0.0602	0.0000	0.0422	0.0181	0.0181	0.0783	0.0542	0.0000	0.0422	0.3916	0.0843	0.4277	0.2651	0.3373	0.0260	0.0952	0.0130	0.0173	1250
0.0120	0.1566	0.1928	0.0120	0.0000	0.0000	0.0000	0.0000	0.3133	0.2410	0.2590	0.0060	0.0361	0.1627	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1325	0.0181	0.0181	0.0542	0.0181	0.0181	0.0542	0.0181	0.0181	0.0181	0.0181	0.0000	0.3072	0.4639	0.0241	0.0301	0.0964	0.0301	0.0241	0.0301	0.0181	0.0181	0.0181	0.0181	0.0663	0.0000	0.0422	0.0181	0.0181	0.0783	0.0542	0.0000	0.0422	0.3916	0.0904	0.4398	0.2771	0.3494	0.0260	0.0996	0.0130	0.0173	1290
0.0120	0.1566	0.1928	0.0120	0.0000	0.0000	0.0000	0.0000	0.3193	0.2470	0.2590	0.0060	0.0361	0.1747	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1386	0.0181	0.0181	0.0542	0.0181	0.0181	0.0542	0.0181	0.0181	0.0181	0.0181	0.0000	0.3193	0.4639	0.0241	0.0301	0.0964	0.0301	0.0241	0.0301	0.0181	0.0181	0.0181	0.0181	0.0723	0.0000	0.0422	0.0181	0.0181	0.0783	0.0542	0.0000	0.0482	0.3916	0.0904	0.4458	0.2952	0.3614	0.0260	0.0996	0.0130	0.0173	1330
0.0120	0.1566	0.1928	0.0120	0.0000	0.0000	0.0000	0.0000	0.3193	0.2470	0.2590	0.0060	0.0361	0.1747	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1386	0.0181	0.0181	0.0602	0.0181	0.0181	0.0542	0.0181	0.0181	0.0181	0.0181	0.0000	0.3193	0.4639	0.0241	0.0301	0.0964	0.0301	0.0241	0.0301	0.0181	0.0181	0.0181	0.0181	0.0783	0.0000	0.0422	0.0241	0.0181	0.0783	0.0542	0.0000	0.0542	0.3916	0.0904	0.4458	0.2952	0.3614	0.0260	0.0996	0.0130	0.0173	1370
0.0120	0.1566	0.1928	0.0120	0.0000	0.0000	0.0000	0.0000	0.3193	0.2470	0.2590	0.0060	0.0361	0.1747	0.0060	0.0000	0.0000	0.0000	0.0181	0.0060	0.0000	0.0000	0.1386	0.0181	0.0181	0.0602	0.0181	0.0181	0.0542	0.0181	0.0181	0.0181	0.0181	0.0000	0.3193	0.4699	0.0241	0.0361	0.0964	0.0301	0.0241	0.0301	0.0181	0.0181	0.0181	0.0181	0.0783	0.0000	0.0422	0.0241	0.0181	0.0783	0.0542	0.0000	0.0542	0.3916	0.0964	0.4458	0.2952	0.3614	0.0260	0.0996	0.0130	0.0173	1410
0.0120	0.1566	0.1988	0.0120	0.0000	0.0000	0.0000	0.0000	0.3193	0.2470	0.2590	0.0060	0.0361	0.1747	0.0060	0.0000	0.0000	0.0060	0.0181	0.0120	0.0000	0.0000	0.1446	0.0181	0.0181	0.0663	0.0181	0.0181	0.0542	0.0181	0.0181	0.0181	0.0181	0.0000	0.3193	0.4699	0.0241	0.0361	0.0964	0.0301	0.0241	0.0301	0.0181	0.0181	0.0181	0.0181	0.0783	0.0000	0.0422	0.0241	0.0181	0.0783	0.0542	0.0000	0.0542	0.3916	0.0964	0.4518	0.3072	0.3675	0.0260	0.0996	0.0130	0.0173	1450
0.0120	0.1566	0.1988	0.0181	0.0000	0.0000	0.0000	0.0000	0.3193	0.2470	0.2590	0.0060	0.0361	0.1807	0.0060	0.0000	0.0000	0.0060	0.0181	0.0120	0.0000	0.0000	0.1446	0.0181	0.0241	0.0663	0.0181	0.0181	0.0542	0.0181	0.0181	0.0181	0.0181	0.0000	0.3193	0.4699	0.0241	0.0361	0.0964	0.0361	0.0241	0.0301	0.0181	0.0181	0.0181	0.0181	0.0783	0.0000	0.0422	0.0241	0.0181	0.0783	0.0542	0.0000	0.0542	0.3916	0.0964	0.4518	0.3072	0.3675	0.0260	0.0996	0.0130	0.0173	1490
0.0120	0.1566	0.2048	0.0181	0.0000	0.0000	0.0000	0.0000	0.3253	0.2530	0.2590	0.0060	0.0361	0.1867	0.0060	0.0000	0.0000	0.0060	0.0181	0.0120	0.0000	0.0000	0.1446	0.0181	0.0241	0.0723	0.0181	0.0181	0.0602	0.0181	0.0181	0.0181	0.0181	0.0000	0.3193	0.4699	0.0241	0.0361	0.0964	0.0361	0.0241	0.0301	0.0181	0.0181	0.0181	0.0181	0.0783	0.0000	0.0422	0.0241	0.0181	0.0783	0.0542	0.0000	0.0542	0.3916	0.0964	0.4518	0.3072	0.3675	0.0260	0.0996	0.0130	0.0173	1530
0.0120	0.1566	0.2108	0.0181	0.0000	0.0000	0.0000	0.0000	0.3253	0.2590	0.2590	0.0060	0.0361	0.1928	0.0060	0.0000	0.0000	0.0060	0.0181	0.0120	0.0000	0.0000	0.1566	0.0181	0.0241	0.0783	0.0181	0.0241	0.0663	0.0181	0.0181	0.0181	0.0181	0.0000	0.3313	0.4699	0.0241	0.0361	0.0964	0.0361	0.0241	0.0361	0.0181	0.0181	0.0181	0.0181	0.0783	0.0000	0.0482	0.0241	0.0181	0.0783	0.0542	0.0000	0.0542	0.3916	0.0964	0.4518	0.3133	0.3675	0.0260	0.0996	0.0130	0.0173	1610
0.0120	0.1747	0.2108	0.0181	0.0000	0.0000	0.0000	0.0000	0.3253	0.2590	0.2590	0.0060	0.0361	0.1928	0.0060	0.0000	0.0000	0.0060	0.0181	0.0120	0.0000	0.0060	0.1566	0.0181	0.0241	0.0783	0.0181	0.0241	0.0783	0.0181	0.0181	0.0181	0.0181	0.0000	0.3373	0.4699	0.0241	0.0361	0.0964	0.0361	0.0241	0.0361	0.0181	0.0181	0.0181	0.0181	0.0843	0.0000	0.0542	0.0241	0.0181	0.0783	0.0542	0.0000	0.0542	0.3916	0.0964	0.4578	0.3253	0.3735	0.0260	0.1039	0.0130	0.0173	1690
0.0120	0.2169	0.2229	0.0181	0.0000	0.0000	0.0000	0.0000	0.3253	0.2590	0.2590	0.0060	0.0361	0.1928	0.0060	0.0000	0.0000	0.0060	0.0181	0.0301	0.0000	0.0060	0.1627	0.0181	0.0241	0.0783	0.0181	0.0241	0.0843	0.0181	0.0181	0.0181	0.0181	0.0000	0.3434	0.4699	0.0241	0.0361	0.0964	0.0361	0.0241	0.0361	0.0181	0.0181	0.0181	0.0181	0.0843	0.0000	0.0542	0.0241	0.0181	0.0843	0.0542	0.0000	0.0542	0.3916	0.0964	0.4639	0.3253	0.3855	0.0303	0.1039	0.0130	0.0173	1770
0.0120	0.2530	0.2229	0.0181	0.0000	0.0000	0.0000	0.0000	0.3253	0.2590	0.2590	0.0060	0.0361	0.2048	0.0060	0.0000	0.0000	0.0060	0.0181	0.0301	0.0000	0.0060	0.1687	0.0181	0.0241	0.0783	0.0181	0.0241	0.0964	0.0181	0.0181	0.0181	0.0181	0.0000	0.3434	0.4699	0.0241	0.0361	0.0964	0.0361	0.0241	0.0361	0.0181	0.0181	0.0181	0.0181	0.0964	0.0000	0.0602	0.0241	0.0181	0.0843	0.0542	0.0000	0.0542	0.3916	0.0964	0.4759	0.3253	0.3976	0.0303	0.1039	0.0130	0.0173	1850
0.0120	0.2590	0.2229	0.0241	0.0000	0.0000	0.0000	0.0000	0.3253	0.2590	0.2590	0.0060	0.0361	0.2108	0.0060	0.0000	0.0000	0.0060	0.0181	0.0301	0.0060	0.0060	0.1747	0.0181	0.0241	0.0783	0.0181	0.0241	0.0964	0.0181	0.0181	0.0241	0.0181	0.0000	0.3494	0.4699	0.0241	0.0422	0.0964	0.0361	0.0241	0.0361	0.0181	0.0181	0.0181	0.0181	0.1024	0.0000	0.0602	0.0241	0.0181	0.0843	0.0542	0.0060	0.0542	0.3916	0.0964	0.4759	0.3313	0.4036	0.0303	0.1039	0.0130	0.0173	1930
0.0120	0.2590	0.2289	0.0241	0.0000	0.0000	0.0000	0.0000	0.3253	0.2651	0.2590	0.0060	0.0361	0.2108	0.0060	0.0000	0.0000	0.0060	0.0181	0.0301	0.0060	0.0060	0.1747	0.0181	0.0241	0.0964	0.0181	0.0241	0.0964	0.0181	0.0181	0.0241	0.0181	0.0000	0.3494	0.4699	0.0241	0.0422	0.0964	0.0361	0.0241	0.0361	0.0181	0.0181	0.0181	0.0181	0.1084	0.0000	0.0602	0.0241	0.0181	0.0843	0.0542	0.0060	0.0542	0.3916	0.0964	0.4819	0.3313	0.4096	0.0303	0.1039	0.0130	0.0216	2010
0.0120	0.2590	0.2289	0.0241	0.0000	0.0000	0.0000	0.0060	0.3253	0.2711	0.2651	0.0060	0.0361	0.2108	0.0060	0.0000	0.0000	0.0060	0.0181	0.0361	0.0060	0.0060	0.1807	0.0181	0.0241	0.0964	0.0181	0.0241	0.0964	0.0181	0.0181	0.0241	0.0181	0.0000	0.3494	0.4699	0.0241	0.0422	0.0964	0.0361	0.0241	0.0361	0.0241	0.0181	0.0241	0.0181	0.1145	0.0000	0.0663	0.0241	0.0181	0.0843	0.0542	0.0120	0.0542	0.3916	0.0964	0.4819	0.3313	0.4157	0.0390	0.1039	0.0130	0.0216	2090
0.0120	0.2590	0.2349	0.0241	0.0000	0.0000	0.0000	0.0060	0.3253	0.2711	0.2651	0.0060	0.0361	0.2108	0.0060	0.0000	0.0000	0.0060	0.0181	0.0361	0.0060	0.0060	0.1807	0.0181	0.0241	0.0964	0.0181	0.0241	0.1024	0.0181	0.0181	0.0241	0.0181	0.0000	0.3614	0.4699	0.0241	0.0422	0.0964	0.0361	0.0241	0.0361	0.0241	0.0181	0.0241	0.0181	0.1145	0.0000	0.0663	0.0241	0.0181	0.0843	0.0542	0.0120	0.0542	0.3916	0.0964	0.4819	0.3313	0.4157	0.0390	0.1039	0.0130	0.0216	2170
0.0120	0.2590	0.2349	0.0241	0.0000	0.0000	0.0000	0.0060	0.3253	0.2711	0.2771	0.0060	0.0361	0.2169	0.0060	0.0000	0.0000	0.0060	0.0181	0.0422	0.0060	0.0060	0.1867	0.0181	0.0241	0.0964	0.0181	0.0241	0.1084	0.0181	0.0181	0.0241	0.0181	0.0000	0.3614	0.4699	0.0241	0.0482	0.0964	0.0361	0.0241	0.0361	0.0241	0.0181	0.0241	0.0181	0.1145	0.0000	0.0723	0.0241	0.0181	0.0904	0.0542	0.0120	0.0542	0.3916	0.0964	0.4819	0.3313	0.4157	0.0390	0.1039	0.0130	0.0216	2250
0.0181	0.2590	0.2349	0.0241	0.0000	0.0000	0.0181	0.0060	0.3253	0.2711	0.2771	0.0120	0.0361	0.2229	0.0120	0.0000	0.0000	0.0060	0.0241	0.0542	0.0060	0.0060	0.1867	0.0181	0.0241	0.1024	0.0181	0.0241	0.1145	0.0181	0.0181	0.0241	0.0181	0.0000	0.3735	0.4699	0.0241	0.0482	0.0964	0.0361	0.0241	0.0361	0.0241	0.0181	0.0241	0.0241	0.1145	0.0000	0.0843	0.0301	0.0181	0.0904	0.0542	0.0301	0.0542	0.3916	0.0964	0.4880	0.3313	0.4157	0.0390	0.1082	0.0130	0.0216	2500
0.0181	0.2590	0.2349	0.0301	0.0000	0.0000	0.0602	0.0060	0.3253	0.2711	0.2771	0.0120	0.0422	0.2349	0.0120	0.0000	0.0000	0.0060	0.0301	0.0542	0.0060	0.0060	0.1928	0.0181	0.0301	0.1145	0.0181	0.0241	0.1205	0.0181	0.0181	0.0241	0.0181	0.0000	0.3735	0.4699	0.0241	0.0542	0.0964	0.0361	0.0241	0.0783	0.0241	0.0181	0.0241	0.0241	0.1205	0.0120	0.0843	0.0361	0.0181	0.0904	0.0542	0.0301	0.0542	0.3916	0.0964	0.4940	0.3313	0.4157	0.0390	0.1126	0.0130	0.0216	2570
0.0181	0.2590	0.2410	0.0301	0.0000	0.0000	0.1205	0.0060	0.3313	0.2831	0.2831	0.0120	0.0422	0.2410	0.0120	0.0000	0.0000	0.0060	0.0301	0.0602	0.0060	0.0060	0.1988	0.0181	0.0301	0.1145	0.0241	0.0241	0.1205	0.0241	0.0181	0.0241	0.0181	0.0000	0.3795	0.4759	0.0241	0.0663	0.0964	0.0361	0.0241	0.1265	0.0241	0.0181	0.0241	0.0241	0.1205	0.0120	0.1024	0.0422	0.0181	0.0904	0.0542	0.0843	0.0542	0.3916	0.1024	0.5000	0.3313	0.4157	0.0390	0.1126	0.0130	0.0216	2730
0.0241	0.2590	0.2410	0.0301	0.0000	0.0000	0.1928	0.0060	0.3313	0.2831	0.2831	0.0120	0.0422	0.2410	0.0120	0.0000	0.0000	0.0060	0.0301	0.0602	0.0060	0.0060	0.2048	0.0181	0.0301	0.1205	0.0241	0.0241	0.1205	0.0241	0.0181	0.0241	0.0181	0.0000	0.3855	0.4759	0.0241	0.0663	0.0964	0.0422	0.0241	0.1867	0.0241	0.0181	0.0241	0.0241	0.1325	0.0120	0.1084	0.0422	0.0181	0.0964	0.0542	0.0843	0.0542	0.3916	0.1024	0.5181	0.3373	0.4157	0.0390	0.1126	0.0130	0.0216	2890
0.0241	0.2651	0.2952	0.0301	0.0000	0.0000	0.2289	0.0060	0.3313	0.2952	0.2831	0.0120	0.0422	0.2530	0.0120	0.0000	0.0000	0.0060	0.0301	0.0723	0.0060	0.0060	0.2169	0.0181	0.0301	0.1205	0.0241	0.0241	0.1265	0.0241	0.0181	0.0241	0.0181	0.0000	0.3916	0.4759	0.0241	0.0723	0.0964	0.0422	0.0241	0.1988	0.0241	0.0181	0.0241	0.0241	0.1627	0.0120	0.1145	0.0422	0.0241	0.0964	0.0542	0.0843	0.0542	0.3976	0.1024	0.5181	0.3373	0.4157	0.0390	0.1126	0.0130	0.0216	3050
0.0301	0.2771	0.2952	0.0361	0.0000	0.0000	0.2289	0.0060	0.3434	0.3012	0.2831	0.0120	0.0422	0.2831	0.0120	0.0000	0.0000	0.0060	0.0301	0.0904	0.0060	0.0060	0.2169	0.0181	0.0422	0.1205	0.0241	0.0301	0.1265	0.0241	0.0181	0.0241	0.0181	0.0000	0.3916	0.4759	0.0301	0.0723	0.0964	0.0422	0.0241	0.1988	0.0241	0.0181	0.0241	0.0241	0.2108	0.0120	0.1205	0.0482	0.0241	0.0964	0.0542	0.0843	0.0542	0.3976	0.1024	0.5301	0.3373	0.4157	0.0390	0.1126	0.0130	0.0216	3210
0.0301	0.2771	0.3072	0.0361	0.0000	0.0000	0.2289	0.0120	0.3494	0.3072	0.2831	0.0120	0.0422	0.3133	0.0120	0.0000	0.0000	0.0060	0.0301	0.0904	0.0060	0.0060	0.2289	0.0181	0.0482	0.1265	0.0301	0.0301	0.1265	0.0241	0.0181	0.0241	0.0181	0.0000	0.3916	0.4759	0.0301	0.0723	0.0964	0.0422	0.0301	0.2048	0.0241	0.0181	0.0241	0.0241	0.2108	0.0241	0.1205	0.0542	0.0241	0.0964	0.0542	0.0843	0.0542	0.3976	0.1024	0.5301	0.3373	0.4157	0.0390	0.1169	0.0130	0.0260	3370
0.0301	0.2831	0.3072	0.0361	0.0000	0.0000	0.2289	0.0120	0.3554	0.3133	0.2831	0.0120	0.0422	0.3133	0.0120	0.0000	0.0000	0.0060	0.0301	0.0904	0.0060	0.0060	0.2289	0.0181	0.0482	0.1265	0.0301	0.0301	0.1265	0.0241	0.0181	0.0241	0.0181	0.0000	0.3976	0.4819	0.0361	0.0783	0.0964	0.0482	0.0301	0.2108	0.0241	0.0181	0.0241	0.0241	0.2108	0.0361	0.1205	0.0542	0.0241	0.0964	0.0542	0.0843	0.0542	0.3976	0.1084	0.5361	0.3373	0.4157	0.0433	0.1169	0.0130	0.0260	3530
0.0301	0.2831	0.3072	0.0361	0.0000	0.0000	0.2349	0.0120	0.3554	0.3133	0.2831	0.0120	0.0422	0.3133	0.0120	0.0000	0.0000	0.0060	0.0301	0.0904	0.0060	0.0060	0.2349	0.0181	0.0482	0.1265	0.0301	0.0301	0.1325	0.0241	0.0181	0.0241	0.0181	0.0000	0.3976	0.4880	0.0361	0.0783	0.0964	0.0542	0.0301	0.2108	0.0241	0.0181	0.0241	0.0241	0.2108	0.0361	0.1205	0.0542	0.0241	0.0964	0.0542	0.0843	0.0542	0.3976	0.1084	0.5361	0.3373	0.4157	0.0433	0.1169	0.0130	0.0260	3690
0.0301	0.2831	0.3193	0.0361	0.0000	0.0060	0.2590	0.0120	0.3675	0.3193	0.2831	0.0120	0.0422	0.3133	0.0120	0.0000	0.0000	0.0060	0.0301	0.0964	0.0060	0.0120	0.2711	0.0181	0.0542	0.1325	0.0361	0.0301	0.1325	0.0301	0.0181	0.0241	0.0181	0.0000	0.3976	0.4880	0.0361	0.0964	0.0964	0.0542	0.0361	0.2229	0.0241	0.0181	0.0241	0.0241	0.2108	0.0422	0.1325	0.0542	0.0241	0.0964	0.0542	0.0843	0.0542	0.3976	0.1084	0.5422	0.3373	0.4157	0.0433	0.1169	0.0173	0.0260	4010
0.0301	0.2892	0.3253	0.0361	0.0000	0.0120	0.2651	0.0120	0.3855	0.3373	0.2831	0.0120	0.0422	0.3133	0.0120	0.0000	0.0000	0.0060	0.0301	0.1084	0.0060	0.0120	0.2771	0.0181	0.0542	0.1325	0.0361	0.0301	0.1506	0.0301	0.0181	0.0241	0.0181	0.0000	0.3976	0.4880	0.0361	0.0964	0.0964	0.0542	0.0482	0.2229	0.0241	0.0241	0.0301	0.0241	0.2108	0.0422	0.1566	0.0602	0.0241	0.0964	0.0542	0.0843	0.0542	0.3976	0.1205	0.5542	0.3373	0.4157	0.0433	0.1169	0.0173	0.0260	4330
0.0361	0.2952	0.3253	0.0422	0.0000	0.0181	0.2651	0.0181	0.3855	0.3373	0.2831	0.0120	0.0422	0.3133	0.0120	0.0000	0.0000	0.0060	0.0301	0.1084	0.0120	0.0181	0.2831	0.0181	0.0542	0.1325	0.0361	0.0301	0.1566	0.0301	0.0181	0.0241	0.0181	0.0000	0.4036	0.4880	0.0361	0.1024	0.0964	0.0602	0.0542	0.2410	0.0241	0.0301	0.0301	0.0241	0.2169	0.0542	0.1627	0.0602	0.0241	0.0964	0.0542	0.0843	0.0542	0.3976	0.1325	0.5542	0.3373	0.4157	0.0433	0.1169	0.0216	0.0260	4650
0.0361	0.2952	0.3313	0.0422	0.0000	0.0181	0.2711	0.0181	0.3855	0.3373	0.2892	0.0120	0.0422	0.3133	0.0120	0.0000	0.0000	0.0120	0.0301	0.1145	0.0120	0.0181	0.2831	0.0181	0.0542	0.1325	0.0422	0.0301	0.1627	0.0301	0.0181	0.0241	0.0181	0.0000	0.4096	0.4880	0.0482	0.1024	0.0964	0.0602	0.0723	0.2590	0.0241	0.0301	0.0301	0.0241	0.2169	0.0542	0.1747	0.0602	0.0241	0.0964	0.0602	0.0964	0.0542	0.3976	0.1446	0.5542	0.3373	0.4157	0.0433	0.1169	0.0216	0.0260	4970
0.0361	0.2952	0.3313	0.0422	0.0000	0.0181	0.2711	0.0181	0.3916	0.3434	0.2892	0.0181	0.0422	0.3133	0.0181	0.0000	0.0000	0.0120	0.0301	0.1205	0.0120	0.0181	0.2892	0.0181	0.0542	0.1386	0.0422	0.0301	0.1747	0.0301	0.0181	0.0241	0.0181	0.0000	0.4096	0.5000	0.0482	0.1145	0.0964	0.0663	0.0723	0.2711	0.0241	0.0301	0.0361	0.0241	0.2169	0.0602	0.1747	0.0663	0.0241	0.0964	0.0602	0.1265	0.0542	0.3976	0.1506	0.5602	0.3373	0.4157	0.0433	0.1169	0.0216	0.0260	5290
0.0422	0.2952	0.3313	0.0422	0.0000	0.0181	0.2711	0.0241	0.3976	0.3494	0.2952	0.0181	0.0422	0.3133	0.0181	0.0000	0.0000	0.0120	0.0301	0.1265	0.0120	0.0181	0.2892	0.0181	0.0602	0.1386	0.0482	0.0301	0.1807	0.0301	0.0181	0.0241	0.0181	0.0000	0.4096	0.5000	0.0482	0.1205	0.0964	0.0663	0.0723	0.2831	0.0241	0.0301	0.0361	0.0241	0.2169	0.0602	0.1928	0.0723	0.0241	0.0964	0.0663	0.1687	0.0542	0.3976	0.1566	0.5602	0.3373	0.4157	0.0433	0.1169	0.0216	0.0260	5610
0.0422	0.3253	0.3313	0.0422	0.0000	0.0181	0.2711	0.0241	0.4036	0.3494	0.3072	0.0181	0.0422	0.3193	0.0181	0.0000	0.0000	0.0120	0.0301	0.1265	0.0120	0.0181	0.2892	0.0181	0.0602	0.1506	0.0482	0.0542	0.1867	0.0361	0.0181	0.0241	0.0181	0.0000	0.4096	0.5000	0.0482	0.1265	0.0964	0.0663	0.0843	0.2892	0.0241	0.0301	0.0361	0.0241	0.2169	0.0602	0.1988	0.0723	0.0241	0.0964	0.0663	0.1687	0.0542	0.3976	0.1566	0.5663	0.3373	0.4157	0.0433	0.1169	0.0216	0.0260	5930
0.0422	0.3735	0.3313	0.0422	0.0000	0.0181	0.2711	0.0241	0.4036	0.3494	0.3133	0.0181	0.0422	0.3313	0.0181	0.0000	0.0000	0.0120	0.0301	0.1265	0.0120	0.0181	0.2892	0.0181	0.0663	0.1506	0.0542	0.0542	0.1928	0.0361	0.0181	0.0241	0.0181	0.0000	0.4096	0.5000	0.0843	0.1265	0.0964	0.0663	0.0843	0.2952	0.0241	0.0301	0.0361	0.0241	0.2229	0.0602	0.1988	0.0783	0.0241	0.0964	0.0663	0.1687	0.0602	0.3976	0.1566	0.5723	0.3373	0.4157	0.0433	0.1169	0.0260	0.0260	6250
0.0422	0.3735	0.3313	0.0422	0.0000	0.0181	0.2711	0.0241	0.4036	0.3494	0.3133	0.0181	0.0422	0.3313	0.0181	0.0000	0.0000	0.0181	0.0301	0.1265	0.0120	0.0181	0.2892	0.0181	0.0663	0.1506	0.0602	0.0542	0.1988	0.0361	0.0181	0.0241	0.0181	0.0000	0.4157	0.5000	0.0843	0.1265	0.0964	0.0663	0.0904	0.3012	0.0241	0.0301	0.0422	0.0241	0.2289	0.0602	0.2108	0.0843	0.0241	0.0964	0.0723	0.1687	0.0602	0.3976	0.1627	0.5723	0.3373	0.4157	0.0433	0.1169	0.0260	0.0260	6570
0.0482	0.3735	0.3313	0.0422	0.0000	0.0181	0.2771	0.0301	0.4036	0.3554	0.3133	0.0181	0.0422	0.3373	0.0181	0.0000	0.0000	0.0181	0.0301	0.1325	0.0120	0.0181	0.2892	0.0241	0.0843	0.1506	0.0723	0.0542	0.1988	0.0482	0.0181	0.0241	0.0181	0.0000	0.4217	0.5000	0.0843	0.1265	0.0964	0.0723	0.0964	0.3253	0.0241	0.0361	0.0422	0.0482	0.2289	0.0723	0.2229	0.0964	0.0241	0.0964	0.0843	0.1687	0.0602	0.3976	0.1687	0.5723	0.3373	0.4157	0.0433	0.1169	0.0260	0.0260	7210
0.0542	0.3735	0.3313	0.0482	0.0000	0.0181	0.2771	0.0301	0.4036	0.3554	0.3193	0.0181	0.0422	0.3434	0.0181	0.0000	0.0000	0.0181	0.0301	0.1386	0.0120	0.0181	0.2952	0.0241	0.0904	0.1627	0.0723	0.0542	0.1988	0.0482	0.0181	0.0241	0.0181	0.0000	0.4217	0.5000	0.0904	0.1265	0.0964	0.0723	0.1145	0.3253	0.0301	0.0422	0.0482	0.0482	0.2289	0.0783	0.2349	0.0964	0.0241	0.0964	0.0843	0.1988	0.0602	0.3976	0.1687	0.5723	0.3373	0.4157	0.0433	0.1169	0.0260	0.0260	7850
0.0542	0.3795	0.3313	0.0542	0.0000	0.0181	0.3072	0.0301	0.4036	0.3554	0.3193	0.0181	0.0422	0.3434	0.0181	0.0000	0.0000	0.0181	0.0361	0.1386	0.0120	0.0181	0.2952	0.0241	0.1024	0.1627	0.0783	0.0542	0.2108	0.0482	0.0181	0.0361	0.0181	0.0000	0.4277	0.5000	0.0964	0.1386	0.0964	0.0723	0.1265	0.3313	0.0301	0.0422	0.0602	0.0482	0.2289	0.0783	0.2349	0.0964	0.0301	0.0964	0.0843	0.2229	0.0723	0.3976	0.1807	0.5723	0.3373	0.4157	0.0433	0.1169	0.0303	0.0303	8490
0.0663	0.3855	0.3373	0.0542	0.0000	0.0241	0.3072	0.0361	0.4036	0.3554	0.3193	0.0241	0.0422	0.3434	0.0241	0.0000	0.0000	0.0241	0.0361	0.1386	0.0120	0.0181	0.3012	0.0241	0.1024	0.1747	0.0783	0.0783	0.2108	0.0602	0.0181	0.0361	0.0181	0.0000	0.4277	0.5000	0.1024	0.1506	0.0964	0.0723	0.1325	0.3313	0.0301	0.0422	0.0663	0.0602	0.2289	0.0783	0.2470	0.1024	0.0361	0.0964	0.0843	0.2229	0.0723	0.3976	0.1928	0.5843	0.3373	0.4157	0.0433	0.1169	0.0346	0.0303	9130
0.0663	0.3855	0.3434	0.0542	0.0000	0.0241	0.3193	0.0361	0.4036	0.3554	0.3253	0.0241	0.0422	0.3494	0.0241	0.0000	0.0000	0.0241	0.0361	0.1386	0.0120	0.0241	0.3012	0.0241	0.1084	0.1807	0.0904	0.0843	0.2169	0.0602	0.0181	0.0361	0.0181	0.0000	0.4277	0.5000	0.1084	0.1566	0.0964	0.0843	0.1325	0.3313	0.0301	0.0422	0.0723	0.0663	0.2289	0.0783	0.2470	0.1024	0.0361	0.0964	0.0904	0.2229	0.0783	0.4036	0.1988	0.5843	0.3373	0.4217	0.0433	0.1169	0.0390	0.0346	9770
0.0783	0.3855	0.3494	0.0542	0.0000	0.0241	0.3193	0.0361	0.4096	0.3614	0.3373	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0241	0.0361	0.1446	0.0120	0.0241	0.3072	0.0301	0.1145	0.1867	0.0964	0.0843	0.2169	0.0602	0.0181	0.0422	0.0181	0.0000	0.4277	0.5060	0.1145	0.1687	0.0964	0.0843	0.1325	0.3313	0.0301	0.0422	0.0723	0.0663	0.2289	0.0843	0.2470	0.1024	0.0361	0.0964	0.0904	0.2410	0.0783	0.4036	0.1988	0.5843	0.3373	0.4277	0.0433	0.1169	0.0606	0.0390	10410
0.0783	0.4036	0.3494	0.0542	0.0000	0.0241	0.3193	0.0361	0.4096	0.3614	0.3554	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0241	0.0361	0.1446	0.0120	0.0241	0.3072	0.0301	0.1145	0.1867	0.1024	0.0843	0.2289	0.0602	0.0181	0.0482	0.0181	0.0000	0.4277	0.5060	0.1145	0.1747	0.0964	0.0904	0.1325	0.3313	0.0301	0.0422	0.0843	0.0783	0.2289	0.0904	0.2470	0.1024	0.0361	0.0964	0.0964	0.2590	0.0783	0.4036	0.1988	0.5843	0.3373	0.4277	0.0433	0.1169	0.0606	0.0390	11050
0.0783	0.4157	0.3494	0.0542	0.0060	0.0241	0.3253	0.0361	0.4096	0.3614	0.3675	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0241	0.0361	0.1446	0.0120	0.0241	0.3072	0.0301	0.1145	0.1867	0.1024	0.0843	0.2289	0.0663	0.0181	0.0482	0.0181	0.0000	0.4277	0.5060	0.1205	0.1747	0.0964	0.0904	0.1386	0.3373	0.0301	0.0422	0.0904	0.0783	0.2289	0.0904	0.2470	0.1145	0.0361	0.0964	0.0964	0.2590	0.0783	0.4036	0.2048	0.5843	0.3373	0.4277	0.0433	0.1169	0.0649	0.0390	11690
0.0783	0.4157	0.3494	0.0542	0.0060	0.0241	0.3313	0.0361	0.4157	0.3675	0.3735	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0241	0.0361	0.1506	0.0120	0.0241	0.3072	0.0301	0.1145	0.1867	0.1024	0.0843	0.2289	0.0723	0.0181	0.0542	0.0181	0.0000	0.4277	0.5060	0.1386	0.1747	0.0964	0.0904	0.1386	0.3373	0.0301	0.0482	0.0904	0.0843	0.2289	0.0964	0.2470	0.1265	0.0361	0.0964	0.1084	0.2651	0.0904	0.4036	0.2048	0.5843	0.3373	0.4337	0.0433	0.1169	0.0649	0.0476	12330
0.0783	0.4217	0.3494	0.0542	0.0060	0.0241	0.3373	0.0361	0.4157	0.3675	0.3735	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0241	0.0361	0.1506	0.0181	0.0241	0.3072	0.0301	0.1205	0.1928	0.1084	0.0904	0.2470	0.0723	0.0181	0.0723	0.0181	0.0000	0.4277	0.5060	0.1446	0.1867	0.0964	0.0964	0.1386	0.3434	0.0301	0.0663	0.0904	0.0904	0.2289	0.0964	0.2470	0.1386	0.0361	0.0964	0.1145	0.2892	0.0904	0.4096	0.2108	0.5843	0.3373	0.4337	0.0433	0.1169	0.0779	0.0519	13610
0.0904	0.4217	0.3554	0.0602	0.0060	0.0361	0.3434	0.0361	0.4277	0.3795	0.3855	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0301	0.0361	0.1867	0.0181	0.0301	0.3193	0.0301	0.1205	0.2048	0.1145	0.0904	0.2530	0.0723	0.0181	0.0723	0.0181	0.0000	0.4337	0.5060	0.1446	0.1928	0.0964	0.1024	0.1446	0.3434	0.0301	0.0723	0.0904	0.0964	0.2289	0.1024	0.2470	0.1446	0.0482	0.0964	0.1145	0.2892	0.0964	0.4096	0.2229	0.5843	0.3373	0.4337	0.0433	0.1169	0.1082	0.0563	14890
0.0904	0.4217	0.3675	0.0602	0.0060	0.0361	0.3434	0.0361	0.4277	0.3795	0.3855	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0301	0.0422	0.1867	0.0241	0.0301	0.3193	0.0422	0.1205	0.2048	0.1145	0.0904	0.2651	0.0904	0.0181	0.0723	0.0181	0.0000	0.4337	0.5060	0.1566	0.2108	0.0964	0.1024	0.1446	0.3494	0.0301	0.0783	0.0964	0.1205	0.2289	0.1084	0.2470	0.1506	0.0482	0.0964	0.1325	0.3133	0.1084	0.4096	0.2349	0.5904	0.3373	0.4337	0.0433	0.1169	0.1169	0.0606	16170
0.0904	0.4217	0.3735	0.0723	0.0060	0.0361	0.3434	0.0361	0.4277	0.3795	0.3855	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0301	0.0482	0.1867	0.0241	0.0301	0.3193	0.0482	0.1265	0.2048	0.1145	0.0904	0.2771	0.0904	0.0181	0.0843	0.0181	0.0000	0.4337	0.5060	0.1566	0.2108	0.0964	0.1024	0.1506	0.3494	0.0301	0.0783	0.1024	0.1265	0.2289	0.1145	0.2530	0.1566	0.0482	0.0964	0.1386	0.3133	0.1084	0.4157	0.2410	0.5904	0.3373	0.4337	0.0433	0.1169	0.1299	0.0606	17450
0.0904	0.4217	0.3795	0.0723	0.0060	0.0361	0.3434	0.0361	0.4277	0.3795	0.3916	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0301	0.0482	0.1867	0.0301	0.0301	0.3193	0.0482	0.1265	0.2108	0.1205	0.1024	0.2771	0.0964	0.0181	0.0843	0.0181	0.0000	0.4337	0.5060	0.1747	0.2169	0.0964	0.1024	0.1506	0.3494	0.0301	0.0904	0.1145	0.1325	0.2289	0.1325	0.2530	0.1627	0.0602	0.0964	0.1386	0.3253	0.1145	0.4157	0.2530	0.5964	0.3373	0.4337	0.0433	0.1169	0.1385	0.0649	18730
0.0904	0.4217	0.3795	0.0723	0.0060	0.0361	0.3434	0.0361	0.4277	0.3795	0.3916	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0301	0.0482	0.1928	0.0422	0.0301	0.3193	0.0482	0.1325	0.2169	0.1205	0.1024	0.2771	0.0964	0.0181	0.0843	0.0181	0.0000	0.4337	0.5060	0.1747	0.2169	0.0964	0.1084	0.1506	0.3494	0.0361	0.0904	0.1145	0.1446	0.2289	0.1386	0.2530	0.1687	0.0723	0.0964	0.1446	0.3253	0.1386	0.4157	0.2711	0.5964	0.3434	0.4398	0.0433	0.1169	0.1602	0.0649	20010
0.0904	0.4277	0.3795	0.0783	0.0060	0.0361	0.3434	0.0482	0.4277	0.3795	0.3976	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0301	0.0482	0.2108	0.0482	0.0301	0.3193	0.0542	0.1386	0.2169	0.1265	0.1084	0.2771	0.0964	0.0181	0.0964	0.0181	0.0000	0.4337	0.5060	0.1747	0.2169	0.0964	0.1205	0.1506	0.3494	0.0361	0.0904	0.1205	0.1566	0.2289	0.1446	0.2530	0.1747	0.0723	0.0964	0.1446	0.3373	0.1446	0.4157	0.2711	0.5964	0.3434	0.4398	0.0433	0.1169	0.1775	0.0649	21290
0.0904	0.4337	0.3795	0.0843	0.0060	0.0361	0.3494	0.0482	0.4277	0.3855	0.3976	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0301	0.0482	0.2169	0.0482	0.0301	0.3193	0.0542	0.1566	0.2169	0.1265	0.1084	0.2831	0.0964	0.0181	0.1084	0.0181	0.0000	0.4337	0.5060	0.1747	0.2289	0.0964	0.1205	0.1566	0.3494	0.0422	0.0904	0.1265	0.1687	0.2289	0.1446	0.2530	0.1867	0.0723	0.0964	0.1446	0.3434	0.1566	0.4157	0.2711	0.5964	0.3434	0.4398	0.0433	0.1169	0.1775	0.0693	22570
0.0904	0.4337	0.3795	0.0843	0.0060	0.0361	0.3494	0.0482	0.4277	0.3855	0.3976	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0301	0.0482	0.2169	0.0482	0.0301	0.3193	0.0542	0.1566	0.2169	0.1325	0.1145	0.2831	0.1084	0.0181	0.1145	0.0181	0.0000	0.4337	0.5060	0.1867	0.2289	0.0964	0.1205	0.1566	0.3494	0.0482	0.0964	0.1265	0.1747	0.2289	0.1446	0.2530	0.1928	0.0723	0.0964	0.1446	0.3614	0.1627	0.4157	0.2831	0.5964	0.3434	0.4398	0.0433	0.1169	0.1905	0.0693	23850
0.0904	0.4337	0.3795	0.0843	0.0060	0.0361	0.3494	0.0482	0.4277	0.3855	0.3976	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0301	0.0482	0.2229	0.0542	0.0361	0.3193	0.0602	0.1747	0.2169	0.1325	0.1145	0.2831	0.1084	0.0181	0.1205	0.0181	0.0000	0.4337	0.5060	0.1928	0.2289	0.0964	0.1265	0.1687	0.3554	0.0482	0.1084	0.1265	0.1807	0.2349	0.1506	0.2530	0.2229	0.0783	0.0964	0.1506	0.3795	0.1928	0.4157	0.2952	0.5964	0.3434	0.4398	0.0433	0.1169	0.1948	0.0779	26410
0.0904	0.4337	0.3795	0.0904	0.0060	0.0361	0.3554	0.0542	0.4277	0.3855	0.4096	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0301	0.0482	0.2289	0.0663	0.0361	0.3253	0.0602	0.1807	0.2169	0.1325	0.1145	0.2952	0.1145	0.0181	0.1205	0.0181	0.0000	0.4337	0.5120	0.2048	0.2410	0.0964	0.1325	0.1687	0.3554	0.0602	0.1084	0.1446	0.1867	0.2410	0.1506	0.2530	0.2289	0.0843	0.0964	0.1506	0.3855	0.2169	0.4157	0.3253	0.6024	0.3434	0.4458	0.0433	0.1169	0.2035	0.0779	28970
0.0904	0.4337	0.3855	0.0904	0.0060	0.0361	0.3554	0.0542	0.4277	0.3855	0.4096	0.0301	0.0422	0.3494	0.0301	0.0000	0.0000	0.0422	0.0482	0.2289	0.0723	0.0482	0.3253	0.0602	0.1867	0.2169	0.1446	0.1145	0.2952	0.1205	0.0181	0.1265	0.0181	0.0000	0.4337	0.5120	0.2108	0.2530	0.0964	0.1386	0.1747	0.3554	0.0602	0.1145	0.1506	0.1988	0.2530	0.1566	0.2530	0.2349	0.0904	0.0964	0.1566	0.3976	0.2229	0.4157	0.3313	0.6084	0.3434	0.4518	0.0433	0.1169	0.2078	0.0823	31530
0.0904	0.4337	0.3855	0.0904	0.0120	0.0422	0.3614	0.0542	0.4337	0.3855	0.4096	0.0422	0.0422	0.3494	0.0361	0.0000	0.0000	0.0422	0.0482	0.2349	0.0843	0.0482	0.3253	0.0602	0.1867	0.2169	0.1446	0.1145	0.2952	0.1265	0.0181	0.1446	0.0181	0.0000	0.4398	0.5120	0.2108	0.2530	0.0964	0.1386	0.1807	0.3614	0.0723	0.1145	0.1566	0.2169	0.2530	0.1566	0.2530	0.2470	0.0964	0.0964	0.1566	0.4096	0.2349	0.4157	0.3373	0.6145	0.3434	0.4578	0.0433	0.1169	0.2165	0.0909	34090
0.0964	0.4398	0.3855	0.0904	0.0120	0.0422	0.3614	0.0602	0.4337	0.3855	0.4096	0.0422	0.0422	0.3494	0.0361	0.0000	0.0000	0.0422	0.0482	0.2349	0.0904	0.0602	0.3253	0.0602	0.1867	0.2169	0.1566	0.1145	0.2952	0.1265	0.0181	0.1506	0.0181	0.0000	0.4398	0.5120	0.2108	0.2530	0.0964	0.1386	0.1867	0.3614	0.0843	0.1145	0.1566	0.2229	0.2530	0.1687	0.2530	0.2590	0.1024	0.0964	0.1566	0.4157	0.2470	0.4277	0.3373	0.6145	0.3434	0.4578	0.0433	0.1169	0.2165	0.0952	36650
0.1024	0.4458	0.3855	0.0904	0.0120	0.0482	0.3675	0.0602	0.4337	0.3855	0.4096	0.0422	0.0422	0.3494	0.0361	0.0000	0.0000	0.0482	0.0482	0.2530	0.0904	0.0723	0.3253	0.0602	0.1988	0.2229	0.1687	0.1446	0.2952	0.1265	0.0181	0.1627	0.0181	0.0000	0.4398	0.5120	0.2229	0.2590	0.0964	0.1386	0.1867	0.3614	0.0843	0.1265	0.1566	0.2289	0.2530	0.1747	0.2530	0.2590	0.1084	0.0964	0.1566	0.4157	0.2590	0.4277	0.3434	0.6145	0.3434	0.4578	0.0433	0.1169	0.2338	0.1039	39210
0.1024	0.4458	0.3916	0.0904	0.0120	0.0482	0.3675	0.0663	0.4398	0.3916	0.4096	0.0422	0.0422	0.3494	0.0361	0.0000	0.0000	0.0542	0.0542	0.2590	0.0904	0.0723	0.3253	0.0602	0.1988	0.2349	0.1687	0.1446	0.3012	0.1325	0.0181	0.1807	0.0241	0.0000	0.4398	0.5120	0.2229	0.2711	0.0964	0.1386	0.1928	0.3614	0.0904	0.1325	0.1566	0.2289	0.2530	0.1807	0.2530	0.2651	0.1145	0.0964	0.1627	0.4217	0.2952	0.4398	0.3494	0.6145	0.3434	0.4578	0.0433	0.1169	0.2381	0.1126	41770
0.1024	0.4458	0.3976	0.0904	0.0120	0.0482	0.3675	0.0783	0.4458	0.3916	0.4157	0.0422	0.0422	0.3494	0.0361	0.0000	0.0000	0.0542	0.0542	0.2590	0.0904	0.0783	0.3253	0.0602	0.2048	0.2349	0.1747	0.1446	0.3012	0.1386	0.0181	0.1928	0.0241	0.0000	0.4398	0.5120	0.2289	0.2892	0.0964	0.1386	0.1988	0.3614	0.0964	0.1325	0.1566	0.2410	0.2530	0.1928	0.2530	0.2651	0.1205	0.0964	0.1747	0.4277	0.3012	0.4398	0.3494	0.6205	0.3434	0.4578	0.0433	0.1169	0.2424	0.1126	44330
0.1084	0.4458	0.3976	0.0904	0.0120	0.0482	0.3675	0.0783	0.4458	0.3976	0.4217	0.0542	0.0422	0.3494	0.0422	0.0000	0.0000	0.0542	0.0542	0.2590	0.0904	0.0904	0.3253	0.0602	0.2048	0.2349	0.1807	0.1506	0.3012	0.1446	0.0181	0.1988	0.0241	0.0000	0.4398	0.5120	0.2349	0.2952	0.0964	0.1386	0.1988	0.3614	0.0964	0.1325	0.1627	0.2470	0.2530	0.1928	0.2530	0.2651	0.1386	0.0964	0.1807	0.4277	0.3133	0.4398	0.3494	0.6205	0.3434	0.4578	0.0433	0.1169	0.2597	0.1126	46890
0.1084	0.4458	0.3976	0.0904	0.0120	0.0482	0.3675	0.0783	0.4518	0.4036	0.4277	0.0542	0.0422	0.3494	0.0482	0.0000	0.0000	0.0542	0.0542	0.2711	0.0904	0.0904	0.3253	0.0602	0.2048	0.2410	0.2048	0.1506	0.3072	0.1506	0.0181	0.2048	0.0301	0.0000	0.4398	0.5120	0.2410	0.3012	0.0964	0.1446	0.2169	0.3614	0.0964	0.1325	0.1627	0.2530	0.2530	0.2048	0.2530	0.2711	0.1506	0.0964	0.1807	0.4337	0.3253	0.4398	0.3494	0.6205	0.3434	0.4578	0.0433	0.1169	0.2597	0.1126	52010
0.1084	0.4518	0.3976	0.0904	0.0120	0.0542	0.3675	0.0843	0.4578	0.4036	0.4337	0.0542	0.0422	0.3494	0.0482	0.0000	0.0000	0.0542	0.0542	0.2771	0.0904	0.1024	0.3253	0.0602	0.2229	0.2410	0.2048	0.1687	0.3072	0.1506	0.0181	0.2048	0.0301	0.0000	0.4458	0.5120	0.2530	0.3012	0.0964	0.1446	0.2289	0.3614	0.1145	0.1386	0.1627	0.2530	0.2530	0.2108	0.2530	0.2771	0.1627	0.0964	0.1867	0.4337	0.3373	0.4398	0.3494	0.6205	0.3434	0.4578	0.0433	0.1169	0.2684	0.1169	57130
0.1145	0.4518	0.3976	0.0964	0.0120	0.0542	0.3675	0.0843	0.4639	0.4036	0.4398	0.0542	0.0422	0.3494	0.0482	0.0000	0.0000	0.0602	0.0542	0.2892	0.0904	0.1084	0.3253	0.0602	0.2289	0.2530	0.2048	0.1867	0.3072	0.1566	0.0181	0.2048	0.0301	0.0000	0.4458	0.5120	0.2651	0.3012	0.0964	0.1446	0.2410	0.3614	0.1205	0.1446	0.1627	0.2711	0.2530	0.2229	0.2530	0.2771	0.1687	0.0964	0.1928	0.4518	0.3554	0.4458	0.3675	0.6205	0.3434	0.4578	0.0433	0.1169	0.2814	0.1169	62250
0.1205	0.4518	0.3976	0.0964	0.0120	0.0542	0.3675	0.0843	0.4699	0.4036	0.4398	0.0602	0.0422	0.3554	0.0542	0.0000	0.0000	0.0602	0.0542	0.2952	0.0964	0.1084	0.3253	0.0602	0.2289	0.2530	0.2169	0.1928	0.3193	0.1687	0.0181	0.2169	0.0301	0.0000	0.4458	0.5120	0.2651	0.3012	0.0964	0.1446	0.2530	0.3614	0.1205	0.1446	0.1627	0.2711	0.2530	0.2410	0.2530	0.2771	0.1747	0.0964	0.1988	0.4639	0.3735	0.4458	0.3735	0.6265	0.3434	0.4578	0.0433	0.1169	0.2814	0.1255	67370
0.1265	0.4518	0.3976	0.1024	0.0181	0.0542	0.3675	0.0843	0.4699	0.4036	0.4458	0.0602	0.0422	0.3554	0.0542	0.0000	0.0000	0.0602	0.0602	0.3012	0.1024	0.1084	0.3253	0.0663	0.2349	0.2590	0.2229	0.1928	0.3193	0.1928	0.0181	0.2169	0.0301	0.0000	0.4458	0.5120	0.2651	0.3072	0.0964	0.1446	0.2530	0.3675	0.1265	0.1446	0.1627	0.2771	0.2530	0.2530	0.2530	0.2831	0.1807	0.0964	0.2048	0.4639	0.3855	0.4458	0.3855	0.6265	0.3434	0.4578	0.0433	0.1169	0.2814	0.1299	72490
0.1265	0.4518	0.3976	0.1084	0.0181	0.0542	0.3675	0.0843	0.4699	0.4036	0.4458	0.0602	0.0422	0.3554	0.0542	0.0000	0.0000	0.0602	0.0663	0.3072	0.1145	0.1084	0.3253	0.0663	0.2349	0.2590	0.2289	0.1928	0.3193	0.1988	0.0181	0.2229	0.0301	0.0000	0.4458	0.5120	0.2651	0.3133	0.0964	0.1446	0.2590	0.3675	0.1265	0.1446	0.1627	0.2771	0.2530	0.2530	0.2530	0.2831	0.1928	0.0964	0.2108	0.4699	0.3855	0.4518	0.3976	0.6386	0.3434	0.4578	0.0433	0.1169	0.2857	0.1299	77610
0.1325	0.4518	0.3976	0.1145	0.0241	0.0602	0.3675	0.1024	0.4819	0.4036	0.4458	0.0602	0.0422	0.3554	0.0542	0.0000	0.0000	0.0663	0.0723	0.3133	0.1145	0.1084	0.3253	0.0663	0.2349	0.2590	0.2289	0.1928	0.3253	0.2048	0.0181	0.2229	0.0301	0.0000	0.4518	0.5120	0.2651	0.3193	0.0964	0.1506	0.2590	0.3675	0.1446	0.1446	0.1627	0.2771	0.2651	0.2590	0.2530	0.2831	0.2048	0.0964	0.2108	0.4819	0.3916	0.4578	0.4096	0.6446	0.3434	0.4639	0.0433	0.1169	0.2857	0.1299	82730
0.1325	0.4518	0.3976	0.1205	0.0241	0.0663	0.3675	0.1084	0.4819	0.4036	0.4458	0.0602	0.0422	0.3554	0.0542	0.0000	0.0000	0.0663	0.0723	0.3313	0.1145	0.1084	0.3253	0.0663	0.2530	0.2590	0.2289	0.2108	0.3253	0.2108	0.0181	0.2229	0.0301	0.0000	0.4518	0.5120	0.2771	0.3193	0.0964	0.1506	0.2590	0.3675	0.1446	0.1446	0.1627	0.2771	0.2651	0.2651	0.2530	0.2831	0.2048	0.0964	0.2108	0.4940	0.3916	0.4578	0.4217	0.6446	0.3434	0.4639	0.0433	0.1169	0.2857	0.1299	87850
0.1325	0.4518	0.3976	0.1205	0.0241	0.0663	0.3675	0.1084	0.4819	0.4036	0.4458	0.0602	0.0422	0.3554	0.0542	0.0000	0.0000	0.0663	0.0723	0.3313	0.1205	0.1084	0.3253	0.0663	0.2590	0.2651	0.2349	0.2108	0.3253	0.2169	0.0181	0.2229	0.0301	0.0000	0.4518	0.5120	0.2892	0.3193	0.0964	0.1506	0.2590	0.3675	0.1446	0.1446	0.1627	0.2771	0.2651	0.2771	0.2530	0.2831	0.2048	0.0964	0.2169	0.4940	0.3976	0.4578	0.4337	0.6566	0.3434	0.4639	0.0433	0.1169	0.2857	0.1299	92970
0.1325	0.4518	0.3976	0.1205	0.0241	0.0663	0.3675	0.1145	0.4880	0.4096	0.4458	0.0602	0.0422	0.3554	0.0542	0.0000	0.0000	0.0663	0.0723	0.3313	0.1205	0.1145	0.3253	0.0663	0.2590	0.2651	0.2410	0.2229	0.3253	0.2349	0.0181	0.2590	0.0301	0.0000	0.4639	0.5120	0.2952	0.3253	0.0964	0.1506	0.2590	0.3675	0.1506	0.1446	0.1627	0.2831	0.2711	0.2892	0.2530	0.2831	0.2108	0.0964	0.2169	0.4940	0.4096	0.4639	0.4398	0.6566	0.3494	0.4639	0.0433	0.1169	0.2944	0.1342	103210
0.1325	0.4518	0.3976	0.1205	0.0241	0.0663	0.3675	0.1145	0.4940	0.4096	0.4518	0.0602	0.0422	0.3614	0.0542	0.0000	0.0000	0.0783	0.0723	0.3373	0.1205	0.1145	0.3253	0.0663	0.2651	0.2651	0.2470	0.2229	0.3253	0.2470	0.0181	0.2651	0.0301	0.0000	0.4759	0.5120	0.3012	0.3253	0.0964	0.1566	0.2651	0.3735	0.1687	0.1446	0.1627	0.2831	0.2711	0.3012	0.2530	0.2831	0.2289	0.0964	0.2289	0.5000	0.4157	0.4639	0.4518	0.6566	0.3554	0.4639	0.0433	0.1169	0.2944	0.1342	113450
0.1386	0.4518	0.3976	0.1265	0.0241	0.0723	0.3675	0.1265	0.4940	0.4096	0.4518	0.0663	0.0422	0.3614	0.0602	0.0000	0.0000	0.0783	0.0843	0.3434	0.1386	0.1145	0.3253	0.0663	0.2651	0.2651	0.2651	0.2470	0.3253	0.2530	0.0181	0.2651	0.0301	0.0000	0.4819	0.5120	0.3012	0.3373	0.0964	0.1627	0.2651	0.3735	0.1867	0.1446	0.1627	0.2831	0.2711	0.3133	0.2530	0.2831	0.2410	0.0964	0.2289	0.5000	0.4217	0.4759	0.4578	0.6687	0.3554	0.4639	0.0433	0.1169	0.3203	0.1385	123690
0.1446	0.4518	0.3976	0.1265	0.0241	0.0783	0.3675	0.1325	0.4940	0.4096	0.4518	0.0663	0.0422	0.3614	0.0602	0.0000	0.0000	0.0843	0.0843	0.3434	0.1386	0.1145	0.3253	0.0663	0.2651	0.2651	0.2651	0.2470	0.3253	0.2530	0.0181	0.2831	0.0301	0.0000	0.4819	0.5120	0.3012	0.3373	0.0964	0.1687	0.2651	0.3735	0.1928	0.1446	0.1627	0.2831	0.2711	0.3253	0.2530	0.2831	0.2470	0.0964	0.2289	0.5060	0.4217	0.4759	0.4578	0.6687	0.3554	0.4639	0.0433	0.1169	0.3203	0.1385	133930
0.1446	0.4518	0.3976	0.1265	0.0241	0.0843	0.3675	0.1325	0.4940	0.4096	0.4518	0.0723	0.0422	0.3614	0.0602	0.0000	0.0000	0.0843	0.0843	0.3494	0.1446	0.1265	0.3253	0.0663	0.2771	0.2651	0.2771	0.2470	0.3253	0.2530	0.0181	0.2892	0.0301	0.0000	0.4819	0.5120	0.3193	0.3373	0.0964	0.1687	0.2651	0.3735	0.2048	0.1446	0.1627	0.2831	0.2711	0.3313	0.2530	0.2831	0.2470	0.0964	0.2289	0.5060	0.4337	0.4819	0.4578	0.6687	0.3554	0.4639	0.0433	0.1169	0.3203	0.1385	144170
0.1446	0.4578	0.3976	0.1265	0.0241	0.0843	0.3675	0.1325	0.4940	0.4096	0.4518	0.0723	0.0422	0.3614	0.0602	0.0000	0.0000	0.0843	0.0843	0.3494	0.1506	0.1386	0.3253	0.0663	0.2892	0.2651	0.2831	0.2590	0.3313	0.2590	0.0181	0.3072	0.0301	0.0000	0.4819	0.5120	0.3193	0.3373	0.0964	0.1687	0.2711	0.3735	0.2048	0.1446	0.1627	0.2831	0.2771	0.3494	0.2530	0.2831	0.2590	0.0964	0.2289	0.5060	0.4398	0.4880	0.4639	0.6687	0.3554	0.4639	0.0433	0.1169	0.3247	0.1385	154410
0.1446	0.4578	0.3976	0.1265	0.0241	0.0843	0.3675	0.1386	0.5000	0.4096	0.4518	0.0723	0.0422	0.3675	0.0602	0.0000	0.0000	0.0843	0.0843	0.3494	0.1627	0.1386	0.3253	0.0723	0.2952	0.2651	0.2892	0.2590	0.3313	0.2590	0.0181	0.3193	0.0301	0.0000	0.4819	0.5120	0.3373	0.3373	0.0964	0.1687	0.2711	0.3735	0.2048	0.1446	0.1627	0.2831	0.2771	0.3494	0.2530	0.2831	0.2590	0.0964	0.2410	0.5120	0.4398	0.4880	0.4639	0.6687	0.3554	0.4639	0.0433	0.1169	0.3290	0.1385	164650
0.1446	0.4578	0.3976	0.1265	0.0361	0.0843	0.3675	0.1386	0.5060	0.4096	0.4518	0.0723	0.0422	0.3675	0.0602	0.0000	0.0000	0.0843	0.0843	0.3614	0.1627	0.1446	0.3253	0.0723	0.2952	0.2651	0.2952	0.2590	0.3313	0.2590	0.0181	0.3253	0.0301	0.0000	0.4880	0.5120	0.3434	0.3373	0.0964	0.1687	0.2711	0.3735	0.2108	0.1446	0.1627	0.2831	0.2771	0.3494	0.2530	0.2831	0.2711	0.0964	0.2470	0.5120	0.4458	0.4880	0.4639	0.6747	0.3554	0.4639	0.0433	0.1169	0.3333	0.1385	174890
0.1446	0.4578	0.3976	0.1265	0.0361	0.0843	0.3675	0.1446	0.5060	0.4096	0.4518	0.0723	0.0422	0.3675	0.0602	0.0000	0.0000	0.0843	0.0843	0.3614	0.1627	0.1446	0.3253	0.0723	0.3072	0.2651	0.2952	0.2590	0.3373	0.2711	0.0181	0.3313	0.0301	0.0000	0.4880	0.5120	0.3434	0.3373	0.0964	0.1687	0.2711	0.3735	0.2169	0.1446	0.1627	0.2831	0.2771	0.3494	0.2530	0.2831	0.2771	0.0964	0.2530	0.5120	0.4458	0.4880	0.4639	0.6747	0.3554	0.4639	0.0433	0.1169	0.3420	0.1429	185130
0.1506	0.4578	0.3976	0.1265	0.0422	0.0843	0.3675	0.1446	0.5181	0.4096	0.4518	0.0723	0.0422	0.3675	0.0602	0.0000	0.0000	0.0843	0.0904	0.3614	0.1687	0.1446	0.3253	0.0723	0.3193	0.2651	0.3133	0.2651	0.3434	0.2771	0.0181	0.3313	0.0301	0.0000	0.4880	0.5120	0.3434	0.3373	0.0964	0.1687	0.2711	0.3735	0.2169	0.1446	0.1627	0.2831	0.2771	0.3735	0.2530	0.2831	0.2771	0.0964	0.2711	0.5241	0.4518	0.4880	0.4639	0.6807	0.3554	0.4639	0.0433	0.1169	0.3463	0.1429	205610
0.1506	0.4578	0.3976	0.1265	0.0422	0.0843	0.3675	0.1446	0.5181	0.4096	0.4578	0.0723	0.0422	0.3675	0.0602	0.0000	0.0000	0.0843	0.0904	0.3675	0.1687	0.1566	0.3253	0.0723	0.3253	0.2651	0.3193	0.2651	0.3434	0.2831	0.0181	0.3313	0.0361	0.0000	0.4880	0.5120	0.3434	0.3373	0.0964	0.1747	0.2711	0.3735	0.2229	0.1446	0.1627	0.2831	0.2771	0.3855	0.2530	0.2831	0.2831	0.0964	0.2831	0.5301	0.4518	0.4880	0.4699	0.6807	0.3554	0.4639	0.0433	0.1169	0.3506	0.1429	226090
0.1506	0.4578	0.3976	0.1265	0.0422	0.0843	0.3675	0.1446	0.5181	0.4096	0.4639	0.0783	0.0422	0.3675	0.0602	0.0000	0.0000	0.0843	0.0964	0.3735	0.1807	0.1627	0.3253	0.0783	0.3373	0.2651	0.3253	0.2952	0.3434	0.2952	0.0181	0.3434	0.0361	0.0000	0.4880	0.5120	0.3554	0.3373	0.0964	0.1867	0.2711	0.3735	0.2349	0.1446	0.1627	0.2831	0.2771	0.3916	0.2530	0.2831	0.2892	0.0964	0.2831	0.5301	0.4578	0.4880	0.4699	0.6928	0.3554	0.4699	0.0433	0.1169	0.3506	0.1429	246570
0.1506	0.4578	0.3976	0.1265	0.0542	0.0904	0.3675	0.1446	0.5181	0.4096	0.4639	0.0783	0.0422	0.3675	0.0602	0.0000	0.0000	0.0843	0.0964	0.3795	0.1807	0.1687	0.3253	0.0783	0.3434	0.2651	0.3313	0.2952	0.3434	0.3072	0.0181	0.3434	0.0361	0.0000	0.4880	0.5120	0.3554	0.3373	0.0964	0.1867	0.2771	0.3735	0.2349	0.1506	0.1627	0.2831	0.2771	0.3916	0.2530	0.2831	0.2952	0.0964	0.2892	0.5422	0.4699	0.4940	0.4699	0.6928	0.3554	0.4699	0.0433	0.1169	0.3593	0.1472	267050
0.1506	0.4578	0.3976	0.1265	0.0602	0.0904	0.3675	0.1446	0.5181	0.4096	0.4639	0.0783	0.0422	0.3675	0.0602	0.0000	0.0000	0.0843	0.0964	0.3795	0.1928	0.1747	0.3253	0.0783	0.3494	0.2651	0.3373	0.3012	0.3434	0.3072	0.0181	0.3494	0.0361	0.0000	0.4880	0.5120	0.3554	0.3373	0.0964	0.1867	0.2831	0.3735	0.2349	0.1506	0.1627	0.2831	0.2771	0.3976	0.2530	0.2831	0.3012	0.0964	0.3012	0.5482	0.4759	0.5000	0.4759	0.6928	0.3554	0.4699	0.0433	0.1169	0.3593	0.1472	287530
0.1506	0.4578	0.3976	0.1265	0.0602	0.0904	0.3675	0.1446	0.5181	0.4096	0.4639	0.0783	0.0422	0.3675	0.0602	0.0000	0.0000	0.0843	0.0964	0.3795	0.1928	0.1928	0.3253	0.0783	0.3554	0.2651	0.3373	0.3012	0.3434	0.3313	0.0181	0.3494	0.0361	0.0000	0.4940	0.5120	0.3554	0.3373	0.0964	0.1988	0.2831	0.3735	0.2470	0.1506	0.1627	0.2831	0.2831	0.4036	0.2530	0.2831	0.3072	0.0964	0.3072	0.5542	0.4759	0.5060	0.4759	0.6928	0.3554	0.4699	0.0433	0.1169	0.3593	0.1472	308010
0.1506	0.4578	0.3976	0.1325	0.0602	0.0904	0.3675	0.1446	0.5181	0.4096	0.4639	0.0783	0.0422	0.3675	0.0602	0.0000	0.0000	0.0904	0.0964	0.3795	0.1928	0.1928	0.3253	0.0783	0.3614	0.2651	0.3434	0.3012	0.3434	0.3313	0.0181	0.3554	0.0361	0.0000	0.4940	0.5120	0.3554	0.3373	0.0964	0.2048	0.2952	0.3735	0.2470	0.1506	0.1627	0.2831	0.2831	0.4036	0.2530	0.2831	0.3072	0.0964	0.3072	0.5542	0.4819	0.5060	0.4759	0.7048	0.3614	0.4699	0.0433	0.1169	0.3593	0.1472	328490
0.1506	0.4578	0.4036	0.1325	0.0723	0.0964	0.3675	0.1446	0.5181	0.4096	0.4699	0.0843	0.0422	0.3675	0.0663	0.0000	0.0000	0.0904	0.0964	0.3795	0.1988	0.1928	0.3253	0.0783	0.3675	0.2651	0.3434	0.3193	0.3434	0.3313	0.0181	0.3554	0.0361	0.0000	0.5000	0.5120	0.3554	0.3373	0.0964	0.2048	0.2952	0.3735	0.2590	0.1506	0.1627	0.2831	0.2831	0.4036	0.2530	0.2831	0.3133	0.0964	0.3133	0.5542	0.4880	0.5120	0.4759	0.7048	0.3614	0.4699	0.0433	0.1169	0.3593	0.1472	348970
0.1506	0.4578	0.4036	0.1325	0.0723	0.0964	0.3675	0.1446	0.5241	0.4096	0.4699	0.0843	0.0422	0.3675	0.0663	0.0000	0.0000	0.0904	0.0964	0.3795	0.2108	0.1988	0.3253	0.0783	0.3735	0.2651	0.3554	0.3313	0.3434	0.3373	0.0181	0.3735	0.0361	0.0000	0.5060	0.5120	0.3554	0.3434	0.0964	0.2108	0.2952	0.3735	0.2651	0.1506	0.1627	0.2831	0.2831	0.4036	0.2530	0.2831	0.3133	0.0964	0.3193	0.5542	0.5000	0.5120	0.4759	0.7048	0.3614	0.4699	0.0433	0.1169	0.3593	0.1472	369450
0.1506	0.4578	0.4036	0.1325	0.0723	0.0964	0.3675	0.1446	0.5301	0.4096	0.4699	0.0843	0.0422	0.3675	0.0663	0.0000	0.0000	0.0964	0.0964	0.3795	0.2108	0.2048	0.3253	0.0783	0.3795	0.2651	0.3554	0.3313	0.3434	0.3494	0.0181	0.3795	0.0361	0.0000	0.5060	0.5120	0.3554	0.3494	0.0964	0.2169	0.3012	0.3735	0.2711	0.1506	0.1627	0.2831	0.2831	0.4036	0.2530	0.2831	0.3193	0.0964	0.3193	0.5542	0.5000	0.5120	0.4819	0.7048	0.3614	0.4699	0.0433	0.1169	0.3593	0.1472	410410
0.1506	0.4578	0.4036	0.1325	0.0783	0.0964	0.3675	0.1446	0.5301	0.4096	0.4699	0.0843	0.0422	0.3675	0.0663	0.0000	0.0000	0.0964	0.0964	0.3795	0.2169	0.2048	0.3253	0.0904	0.3795	0.2651	0.3675	0.3313	0.3434	0.3735	0.0181	0.3855	0.0422	0.0000	0.5060	0.5120	0.3554	0.3494	0.0964	0.2229	0.3012	0.3735	0.2771	0.1506	0.1627	0.2831	0.2831	0.4036	0.2530	0.2831	0.3253	0.0964	0.3193	0.5542	0.5000	0.5120	0.4819	0.7048	0.3614	0.4699	0.0433	0.1169	0.3593	0.1472	451370
0.1506	0.4578	0.4036	0.1325	0.0783	0.0964	0.3675	0.1446	0.5301	0.4096	0.4699	0.0843	0.0422	0.3675	0.0663	0.0000	0.0000	0.0964	0.0964	0.3795	0.2229	0.2048	0.3253	0.0904	0.3855	0.2651	0.3675	0.3554	0.3434	0.3795	0.0181	0.3916	0.0422	0.0000	0.5060	0.5120	0.3554	0.3494	0.0964	0.2289	0.3012	0.3735	0.2771	0.1506	0.1627	0.2831	0.2831	0.4036	0.2530	0.2831	0.3373	0.0964	0.3193	0.5542	0.5060	0.5120	0.4880	0.7048	0.3614	0.4699	0.0433	0.1169	0.3723	0.1472	500000


==> data/Lowdimensional.txt <==
DIR	MCS	REV	DIL	AGD	DRR	CLU	GLB	QNL	MQL	LGO	DIM	ADC	DMN	DIA	DCC	DCV	MRD	BIR	PLO	DIG	DGL	BMN	GBB	DTA 	DTO	DTG	DBA	DBO	DBG	MCC	GAA	SAA	AMC	ACO	CAA	PAA	DEE	SUR	HSS	SFL	MMI	ABC	BEE	IWO	ICA	MST	GLS	BBO	FAA	CSS	BAT	TLB	STA	CNN	BES	FST	AVO	AOS	SCS 	RBF	BAD	NNA	CMA	T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	4
0.0043	0.0823	0.0000	0.0043	0.0000	0.0043	0.0000	0.0043	0.0043	0.0043	0.0043	0.0043	0.0130	0.0000	0.0043	0.0087	0.0130	0.0043	0.0087	0.0043	0.0043	0.0000	0.0087	0.0087	0.0087	0.0087	0.0087	0.0087	0.0087	0.0087	0.0000	0.0000	0.0087	0.0000	0.0000	0.0000	0.0000	0.0000	0.0216	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0087	0.0000	0.0000	10
0.0260	0.1082	0.0000	0.0433	0.0043	0.0260	0.0000	0.0260	0.0909	0.0909	0.1212	0.0260	0.0390	0.0043	0.0260	0.0130	0.0346	0.0260	0.0216	0.0390	0.0390	0.0130	0.0216	0.0216	0.0346	0.0476	0.0390	0.0260	0.0260	0.0260	0.0087	0.0000	0.0087	0.0000	0.0000	0.0000	0.0000	0.0000	0.0303	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0087	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0390	0.0000	0.0000	20
0.0563	0.1991	0.0216	0.0909	0.0173	0.0606	0.0000	0.0606	0.1732	0.1775	0.2208	0.0606	0.0649	0.0390	0.0606	0.0216	0.0519	0.0563	0.0519	0.0649	0.0649	0.0173	0.0390	0.0346	0.0909	0.0952	0.0606	0.0563	0.0563	0.0433	0.0087	0.0000	0.0173	0.0087	0.0000	0.0000	0.0000	0.0043	0.0909	0.0087	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0216	0.0000	0.0000	0.0087	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0303	0.0000	0.0000	0.0000	0.0000	0.0649	0.0000	0.0000	30
0.0649	0.2641	0.0563	0.1255	0.0736	0.0736	0.0000	0.0779	0.2294	0.2381	0.2857	0.0736	0.0952	0.0866	0.0736	0.0433	0.0649	0.0866	0.0649	0.0952	0.0736	0.0563	0.0693	0.0476	0.1169	0.1169	0.0866	0.0563	0.0779	0.0563	0.0130	0.0000	0.0173	0.0303	0.0000	0.0000	0.0000	0.0043	0.1515	0.0087	0.0000	0.0000	0.0000	0.0087	0.0000	0.0000	0.0519	0.0000	0.0000	0.0087	0.0000	0.0000	0.0087	0.0000	0.0000	0.0000	0.0519	0.0087	0.0000	0.0087	0.0000	0.1212	0.0000	0.0000	40
0.0779	0.2857	0.0693	0.1688	0.0736	0.0866	0.0000	0.0996	0.2468	0.2554	0.3074	0.0866	0.1299	0.1169	0.0866	0.0476	0.0952	0.1039	0.0909	0.1472	0.0996	0.0779	0.1039	0.0606	0.1169	0.1385	0.1082	0.0909	0.0952	0.0563	0.0173	0.0000	0.0260	0.0390	0.0000	0.0000	0.0000	0.0173	0.2294	0.0087	0.0000	0.0000	0.0000	0.0087	0.0000	0.0000	0.0823	0.0000	0.0087	0.0087	0.0000	0.0043	0.0087	0.0000	0.0000	0.0000	0.0606	0.0087	0.0000	0.0087	0.0130	0.1602	0.0000	0.0000	50
0.1082	0.3160	0.1255	0.1905	0.0736	0.1212	0.0000	0.1385	0.2814	0.2857	0.3333	0.1212	0.1515	0.1472	0.1212	0.0649	0.0952	0.1342	0.1039	0.1732	0.1212	0.0866	0.1385	0.0909	0.1212	0.1558	0.1255	0.0996	0.1126	0.0779	0.0216	0.0000	0.0303	0.0476	0.0000	0.0173	0.0000	0.0173	0.2511	0.0087	0.0000	0.0000	0.0000	0.0087	0.0130	0.0000	0.1126	0.0000	0.0087	0.0087	0.0000	0.0043	0.0087	0.0000	0.0000	0.0000	0.0779	0.0087	0.0130	0.0087	0.0476	0.1861	0.0000	0.0000	60
0.1299	0.3593	0.1342	0.2035	0.0866	0.1385	0.0000	0.1602	0.2944	0.2987	0.3420	0.1429	0.1602	0.1558	0.1429	0.0649	0.1212	0.1515	0.1255	0.1948	0.1429	0.0909	0.1688	0.1126	0.1472	0.1991	0.1385	0.0996	0.1385	0.0866	0.0303	0.0000	0.0433	0.0649	0.0130	0.0173	0.0000	0.0476	0.2771	0.0087	0.0000	0.0000	0.0000	0.0087	0.0130	0.0000	0.1255	0.0000	0.0216	0.0130	0.0000	0.0043	0.0087	0.0000	0.0000	0.0000	0.0996	0.0390	0.0130	0.0476	0.0823	0.1991	0.0000	0.0087	70
0.1385	0.3853	0.1602	0.2381	0.0866	0.1515	0.0000	0.1645	0.3203	0.3247	0.3463	0.1515	0.1818	0.1818	0.1515	0.1039	0.1385	0.1732	0.1385	0.2165	0.1602	0.1039	0.1775	0.1255	0.1472	0.2208	0.1429	0.1169	0.1645	0.0996	0.0346	0.0000	0.0433	0.0693	0.0130	0.0173	0.0000	0.0476	0.3117	0.0087	0.0000	0.0043	0.0000	0.0087	0.0130	0.0000	0.1515	0.0000	0.0260	0.0130	0.0087	0.0043	0.0087	0.0000	0.0000	0.0000	0.1126	0.0390	0.0173	0.0476	0.1169	0.2121	0.0000	0.0087	80
0.1515	0.3983	0.1732	0.2597	0.1169	0.1602	0.0000	0.1688	0.3420	0.3463	0.3636	0.1645	0.1861	0.1991	0.1645	0.1169	0.1515	0.2035	0.1602	0.2338	0.1602	0.1169	0.2078	0.1342	0.1775	0.2468	0.1645	0.1299	0.1732	0.1039	0.0346	0.0000	0.0519	0.0823	0.0130	0.0173	0.0000	0.0823	0.3203	0.0087	0.0000	0.0043	0.0000	0.0087	0.0130	0.0000	0.1645	0.0000	0.0433	0.0130	0.0087	0.0087	0.0087	0.0000	0.0000	0.0000	0.1126	0.0390	0.0173	0.0476	0.1645	0.2251	0.0000	0.0087	90
0.1991	0.4199	0.1948	0.2727	0.1169	0.2035	0.0000	0.2165	0.3593	0.3550	0.3723	0.2078	0.1861	0.2381	0.2121	0.1299	0.1688	0.2338	0.1688	0.2468	0.1688	0.1212	0.2294	0.1342	0.1905	0.2641	0.1861	0.1299	0.1991	0.1169	0.0346	0.0000	0.0606	0.0909	0.0130	0.0173	0.0000	0.0823	0.3420	0.0087	0.0000	0.0043	0.0000	0.0087	0.0130	0.0000	0.1775	0.0000	0.0433	0.0130	0.0087	0.0087	0.0303	0.0000	0.0000	0.0000	0.1126	0.0996	0.0173	0.1082	0.1991	0.2294	0.0000	0.0087	100
0.2165	0.4459	0.2208	0.2771	0.1169	0.2121	0.0000	0.2381	0.3593	0.3550	0.3810	0.2294	0.1905	0.2597	0.2294	0.1645	0.1818	0.2468	0.1818	0.2597	0.1861	0.1429	0.2511	0.1515	0.1905	0.2944	0.1991	0.1558	0.2165	0.1212	0.0390	0.0216	0.0779	0.0909	0.0216	0.0346	0.0216	0.0909	0.3506	0.0390	0.0000	0.0043	0.0216	0.0433	0.0130	0.0216	0.1948	0.0000	0.0606	0.0130	0.0087	0.0173	0.0303	0.0000	0.0390	0.0000	0.1169	0.0996	0.0433	0.1082	0.2294	0.2381	0.0216	0.0087	110
0.2294	0.4545	0.2208	0.2857	0.1212	0.2468	0.0043	0.2511	0.3680	0.3593	0.3853	0.2424	0.2121	0.2727	0.2468	0.1732	0.1905	0.2554	0.1905	0.2684	0.1991	0.1472	0.2684	0.1645	0.2294	0.3117	0.2121	0.1558	0.2338	0.1299	0.0390	0.0216	0.0909	0.1039	0.0346	0.0346	0.0216	0.0909	0.3550	0.0390	0.0000	0.0043	0.0216	0.0433	0.0130	0.0216	0.1991	0.0000	0.0606	0.0130	0.0087	0.0173	0.0303	0.0000	0.0390	0.0000	0.1255	0.0996	0.0433	0.1082	0.2468	0.2424	0.0216	0.0087	120
0.2424	0.4545	0.2381	0.2987	0.1385	0.2684	0.0043	0.2641	0.3766	0.3680	0.3896	0.2511	0.2165	0.2944	0.2597	0.1991	0.1991	0.2641	0.2078	0.2900	0.2165	0.1602	0.2900	0.1732	0.2294	0.3160	0.2165	0.1818	0.2468	0.1472	0.0390	0.0216	0.1039	0.1082	0.0346	0.0346	0.0216	0.1212	0.3766	0.0390	0.0087	0.0043	0.0216	0.0433	0.0130	0.0216	0.2165	0.0000	0.0693	0.0519	0.0173	0.0649	0.0303	0.0000	0.0390	0.0000	0.1299	0.1385	0.0823	0.1602	0.2727	0.2554	0.0216	0.0173	130
0.2641	0.4892	0.2554	0.3030	0.1385	0.2814	0.0043	0.2814	0.3983	0.3853	0.4026	0.2727	0.2251	0.3030	0.2727	0.2121	0.1991	0.2727	0.2121	0.3074	0.2208	0.1645	0.3203	0.1861	0.2468	0.3333	0.2251	0.1818	0.2511	0.1472	0.0390	0.0216	0.1169	0.1169	0.0346	0.0346	0.0216	0.1212	0.3896	0.0390	0.0390	0.0043	0.0216	0.0433	0.0173	0.0216	0.2208	0.0000	0.0693	0.0519	0.0173	0.0649	0.0303	0.0000	0.0390	0.0000	0.1342	0.1385	0.0823	0.1602	0.2944	0.2684	0.0216	0.0173	140
0.2684	0.5152	0.2684	0.3030	0.1385	0.2857	0.0087	0.2857	0.4026	0.3853	0.4069	0.2857	0.2294	0.3203	0.2727	0.2165	0.2121	0.2771	0.2251	0.3117	0.2294	0.1775	0.3333	0.1905	0.2468	0.3506	0.2424	0.2121	0.2641	0.1602	0.0390	0.0303	0.1342	0.1385	0.0346	0.0390	0.0216	0.1515	0.3896	0.0606	0.0519	0.0043	0.0216	0.0433	0.0216	0.0216	0.2468	0.0000	0.0909	0.0519	0.0173	0.0779	0.0303	0.0000	0.0390	0.0000	0.1515	0.1385	0.0823	0.1602	0.3247	0.2727	0.0216	0.0173	150
0.2684	0.5281	0.2857	0.3074	0.1385	0.2857	0.0087	0.2900	0.4156	0.3983	0.4069	0.2857	0.2294	0.3290	0.2814	0.2294	0.2208	0.2814	0.2381	0.3247	0.2511	0.1905	0.3377	0.2078	0.2771	0.3723	0.2468	0.2121	0.2727	0.1688	0.0433	0.0303	0.1645	0.1385	0.0346	0.0779	0.0216	0.1515	0.3939	0.0606	0.0606	0.0043	0.0216	0.0433	0.0216	0.0216	0.2554	0.0000	0.0996	0.0519	0.0173	0.0779	0.0693	0.0000	0.0606	0.0000	0.1558	0.1645	0.0996	0.1818	0.3463	0.2857	0.0346	0.0173	160
0.2684	0.5498	0.3074	0.3074	0.1775	0.2857	0.0087	0.2900	0.4242	0.4026	0.4113	0.2857	0.2381	0.3463	0.2814	0.2381	0.2381	0.2944	0.2468	0.3377	0.2641	0.1991	0.3463	0.2121	0.2771	0.3810	0.2597	0.2251	0.2814	0.1732	0.0433	0.0303	0.1732	0.1385	0.0476	0.0823	0.0216	0.1602	0.3939	0.0606	0.0736	0.0043	0.0216	0.0433	0.0303	0.0216	0.2771	0.0000	0.1212	0.0519	0.0173	0.0952	0.0693	0.0000	0.0606	0.0000	0.1818	0.1645	0.0996	0.1818	0.3593	0.2944	0.0346	0.0173	170
0.2727	0.5498	0.3203	0.3203	0.1775	0.2857	0.0087	0.2944	0.4329	0.4069	0.4113	0.2900	0.2597	0.3463	0.2857	0.2468	0.2511	0.3074	0.2597	0.3463	0.2641	0.1991	0.3550	0.2294	0.2771	0.3896	0.2814	0.2251	0.2900	0.1861	0.0433	0.0303	0.1861	0.1385	0.0476	0.0823	0.0216	0.1602	0.3983	0.0606	0.0779	0.0043	0.0216	0.0433	0.0390	0.0216	0.2900	0.0000	0.1255	0.1126	0.0390	0.0952	0.0693	0.0000	0.0606	0.0000	0.1818	0.1645	0.1212	0.1818	0.3723	0.3074	0.0346	0.0173	180
0.2727	0.5584	0.3290	0.3247	0.1818	0.2900	0.0087	0.2944	0.4372	0.4113	0.4156	0.2900	0.2641	0.3593	0.2857	0.2511	0.2597	0.3117	0.2684	0.3506	0.2641	0.2078	0.3723	0.2424	0.3117	0.3939	0.2857	0.2424	0.2944	0.2121	0.0433	0.0303	0.1861	0.1472	0.0476	0.0823	0.0216	0.1818	0.4026	0.0909	0.0779	0.0043	0.0216	0.0693	0.0476	0.0216	0.3030	0.0000	0.1385	0.1126	0.0390	0.1212	0.0693	0.0000	0.0606	0.0000	0.1861	0.2121	0.1212	0.2338	0.3810	0.3117	0.0346	0.0563	190
0.2944	0.5628	0.3333	0.3290	0.1861	0.3030	0.0130	0.3247	0.4372	0.4113	0.4156	0.3074	0.2684	0.3636	0.3030	0.2554	0.2771	0.3160	0.2727	0.3593	0.2684	0.2294	0.3853	0.2468	0.3117	0.3983	0.2944	0.2424	0.3117	0.2251	0.0433	0.0519	0.1905	0.1515	0.0476	0.0909	0.0216	0.1818	0.4026	0.0909	0.0779	0.0043	0.0216	0.0693	0.0519	0.0216	0.3160	0.0000	0.1385	0.1126	0.0390	0.1212	0.0693	0.0000	0.0606	0.0000	0.1948	0.2121	0.1212	0.2338	0.3896	0.3117	0.0346	0.0563	200
0.2987	0.5714	0.3550	0.3420	0.2121	0.3030	0.0173	0.3290	0.4416	0.4113	0.4156	0.3117	0.2684	0.3680	0.3074	0.2684	0.2857	0.3247	0.2857	0.3636	0.2727	0.2424	0.4113	0.2684	0.3203	0.4026	0.3160	0.2424	0.3203	0.2338	0.0433	0.0519	0.1948	0.1558	0.0476	0.1299	0.1039	0.1948	0.4026	0.0909	0.0823	0.0043	0.0216	0.0693	0.0606	0.0866	0.3290	0.0000	0.1515	0.1126	0.0390	0.1342	0.0693	0.0000	0.0823	0.0000	0.1991	0.2121	0.1385	0.2338	0.3896	0.3203	0.0563	0.0563	210
0.3030	0.5714	0.3593	0.3420	0.2121	0.3074	0.0216	0.3377	0.4675	0.4199	0.4242	0.3203	0.2814	0.3810	0.3203	0.2684	0.2857	0.3290	0.2857	0.3680	0.2857	0.2511	0.4199	0.2684	0.3203	0.4026	0.3203	0.2424	0.3333	0.2338	0.0433	0.0519	0.1991	0.1558	0.0649	0.1299	0.1039	0.1948	0.4069	0.0909	0.1039	0.0043	0.0216	0.0693	0.0606	0.0866	0.3333	0.0000	0.1515	0.1126	0.0390	0.1342	0.0952	0.0000	0.0823	0.0000	0.1991	0.2554	0.1385	0.2727	0.3896	0.3290	0.0563	0.0649	220
0.3074	0.5714	0.3680	0.3463	0.2121	0.3247	0.0303	0.3377	0.4892	0.4199	0.4242	0.3290	0.2857	0.3853	0.3247	0.2727	0.2857	0.3290	0.2944	0.3723	0.2900	0.2511	0.4329	0.2771	0.3203	0.4156	0.3247	0.2424	0.3420	0.2338	0.0433	0.0519	0.1991	0.1558	0.0823	0.1299	0.1039	0.2121	0.4069	0.1082	0.1212	0.0043	0.0823	0.0693	0.0606	0.0866	0.3333	0.0000	0.1558	0.1126	0.0433	0.1558	0.0952	0.0000	0.0823	0.0000	0.2035	0.2554	0.1602	0.2727	0.3896	0.3333	0.0563	0.0649	230
0.3203	0.5714	0.3723	0.3463	0.2121	0.3290	0.0303	0.3420	0.4935	0.4242	0.4242	0.3377	0.2900	0.3853	0.3290	0.2727	0.2857	0.3333	0.3160	0.3723	0.2944	0.2641	0.4372	0.2900	0.3463	0.4156	0.3290	0.2424	0.3550	0.2381	0.0476	0.0519	0.2035	0.1645	0.0823	0.1299	0.1039	0.2121	0.4069	0.1082	0.1299	0.0043	0.0823	0.0693	0.0649	0.0866	0.3377	0.0000	0.1602	0.1688	0.0433	0.1558	0.0952	0.0000	0.0823	0.0000	0.2121	0.2554	0.1602	0.2727	0.3896	0.3463	0.0563	0.0649	240
0.3203	0.5758	0.3810	0.3506	0.2165	0.3290	0.0303	0.3420	0.5108	0.4329	0.4242	0.3377	0.2944	0.3896	0.3290	0.2771	0.2900	0.3377	0.3160	0.3766	0.2944	0.2727	0.4416	0.2944	0.3463	0.4156	0.3333	0.2597	0.3550	0.2424	0.0519	0.0649	0.2035	0.1645	0.0823	0.1342	0.1039	0.2381	0.4199	0.1082	0.1342	0.0043	0.0823	0.0693	0.0649	0.0866	0.3420	0.0000	0.1732	0.1688	0.0433	0.1775	0.0952	0.0000	0.0823	0.0000	0.2165	0.2944	0.1602	0.3333	0.3896	0.3550	0.0563	0.0909	250
0.3203	0.5801	0.3853	0.3593	0.2165	0.3290	0.0346	0.3463	0.5152	0.4329	0.4286	0.3377	0.2987	0.3939	0.3290	0.2814	0.2944	0.3420	0.3203	0.3766	0.2987	0.2771	0.4589	0.2987	0.3463	0.4156	0.3333	0.2597	0.3593	0.2511	0.0519	0.0649	0.2078	0.1645	0.0823	0.1688	0.1039	0.2381	0.4242	0.1082	0.1472	0.0043	0.0823	0.0693	0.0649	0.0866	0.3506	0.0000	0.1732	0.1688	0.0433	0.1775	0.0952	0.0000	0.0996	0.0000	0.2165	0.2944	0.1775	0.3333	0.3896	0.3680	0.0606	0.0909	260
0.3290	0.5801	0.3896	0.3636	0.2511	0.3377	0.0346	0.3506	0.5152	0.4329	0.4286	0.3463	0.3074	0.3983	0.3377	0.2814	0.2944	0.3463	0.3203	0.3766	0.3074	0.2814	0.4675	0.2987	0.3593	0.4156	0.3463	0.2597	0.3680	0.2511	0.0519	0.0649	0.2121	0.1688	0.0909	0.1688	0.1039	0.2424	0.4242	0.1212	0.1515	0.0043	0.0823	0.1212	0.0693	0.0866	0.3550	0.0000	0.1861	0.1688	0.0433	0.1861	0.0952	0.0000	0.0996	0.0000	0.2208	0.2944	0.1775	0.3333	0.3896	0.3853	0.0606	0.0909	270
0.3333	0.5801	0.3983	0.3680	0.2511	0.3377	0.0390	0.3550	0.5195	0.4329	0.4329	0.3506	0.3247	0.4026	0.3420	0.2900	0.2944	0.3463	0.3247	0.3810	0.3117	0.2814	0.4762	0.3030	0.3593	0.4156	0.3506	0.2727	0.3766	0.2597	0.0519	0.0649	0.2121	0.1732	0.0909	0.1688	0.1039	0.2424	0.4242	0.1212	0.1515	0.0043	0.0823	0.1212	0.0736	0.0866	0.3636	0.0000	0.1905	0.1688	0.0476	0.1861	0.1255	0.0000	0.0996	0.0000	0.2294	0.3506	0.1948	0.3550	0.3896	0.3853	0.0606	0.0996	280
0.3377	0.5887	0.3983	0.3680	0.2511	0.3377	0.0433	0.3593	0.5195	0.4329	0.4329	0.3506	0.3247	0.4113	0.3420	0.2900	0.2987	0.3550	0.3290	0.3810	0.3203	0.2814	0.4805	0.3074	0.3593	0.4156	0.3550	0.2727	0.3853	0.2684	0.0519	0.0909	0.2165	0.1775	0.0909	0.1688	0.1039	0.2597	0.4242	0.1212	0.1558	0.0043	0.0823	0.1212	0.0779	0.0866	0.3636	0.0000	0.1905	0.2078	0.0476	0.1948	0.1255	0.0000	0.0996	0.0000	0.2424	0.3506	0.1948	0.3550	0.3896	0.3853	0.0606	0.1039	290
0.3377	0.5887	0.4026	0.3680	0.2511	0.3377	0.0563	0.3593	0.5281	0.4329	0.4329	0.3550	0.3290	0.4242	0.3463	0.2944	0.3030	0.3550	0.3333	0.3853	0.3203	0.2857	0.4892	0.3117	0.3680	0.4156	0.3636	0.2727	0.3853	0.2771	0.0519	0.0909	0.2165	0.1775	0.0996	0.1688	0.1039	0.2597	0.4242	0.1212	0.1645	0.0043	0.0823	0.1212	0.0823	0.0866	0.3680	0.0000	0.1948	0.2121	0.0476	0.1948	0.1255	0.0000	0.0996	0.0000	0.2597	0.3506	0.1948	0.3550	0.3896	0.3853	0.0606	0.1082	300
0.3420	0.5974	0.4026	0.3680	0.2511	0.3377	0.0606	0.3593	0.5281	0.4329	0.4329	0.3593	0.3290	0.4329	0.3463	0.2944	0.3074	0.3550	0.3333	0.3939	0.3203	0.2857	0.4978	0.3160	0.3680	0.4199	0.3723	0.3074	0.3896	0.2771	0.0519	0.0909	0.2165	0.1818	0.1082	0.2078	0.1385	0.2727	0.4329	0.1299	0.1688	0.0043	0.0823	0.1212	0.0866	0.1255	0.3723	0.0000	0.1948	0.2121	0.0476	0.2078	0.1255	0.0000	0.1255	0.0000	0.2641	0.3723	0.2121	0.3853	0.3939	0.3896	0.0693	0.1299	310
0.3420	0.5974	0.4069	0.3680	0.2597	0.3377	0.0693	0.3636	0.5281	0.4329	0.4372	0.3593	0.3333	0.4372	0.3463	0.2944	0.3074	0.3593	0.3377	0.3939	0.3377	0.2857	0.5065	0.3203	0.3680	0.4199	0.3766	0.3074	0.3896	0.2814	0.0519	0.0909	0.2165	0.1861	0.1169	0.2078	0.1385	0.2727	0.4372	0.1299	0.1732	0.0043	0.0823	0.1212	0.0952	0.1385	0.3723	0.0000	0.1948	0.2121	0.0476	0.2078	0.1255	0.0000	0.1255	0.3939	0.2684	0.3723	0.2121	0.3853	0.3983	0.3939	0.0693	0.1299	320
0.3420	0.6017	0.4113	0.3680	0.2597	0.3463	0.0779	0.3636	0.5281	0.4329	0.4372	0.3593	0.3333	0.4372	0.3506	0.2944	0.3074	0.3636	0.3377	0.3939	0.3377	0.2857	0.5108	0.3247	0.3680	0.4242	0.3896	0.3074	0.3896	0.2814	0.0519	0.0909	0.2165	0.1861	0.1169	0.2121	0.1385	0.2944	0.4372	0.1299	0.1775	0.0043	0.0823	0.1212	0.0952	0.1385	0.3766	0.0000	0.1991	0.2121	0.0606	0.2121	0.1255	0.0000	0.1255	0.3939	0.2727	0.3723	0.2251	0.3853	0.3983	0.4026	0.0693	0.1299	330
0.3420	0.6017	0.4113	0.3680	0.2597	0.3463	0.0823	0.3636	0.5498	0.4329	0.4416	0.3636	0.3333	0.4459	0.3506	0.2987	0.3074	0.3636	0.3420	0.3939	0.3636	0.2944	0.5152	0.3247	0.3853	0.4329	0.3896	0.3117	0.3983	0.2944	0.0563	0.1342	0.2165	0.1861	0.1169	0.2121	0.1385	0.2944	0.4372	0.1299	0.1861	0.0087	0.0823	0.1212	0.0996	0.1385	0.3853	0.0000	0.1991	0.2121	0.0606	0.2121	0.1429	0.0000	0.1255	0.3939	0.2771	0.4242	0.2251	0.3983	0.3983	0.4113	0.0693	0.1299	340
0.3463	0.6017	0.4156	0.3723	0.2597	0.3463	0.0996	0.3636	0.5584	0.4329	0.4416	0.3636	0.3377	0.4502	0.3506	0.2987	0.3074	0.3680	0.3506	0.3939	0.3636	0.2944	0.5152	0.3247	0.3853	0.4416	0.3983	0.3117	0.3983	0.2987	0.0563	0.1342	0.2208	0.1905	0.1212	0.2121	0.1385	0.2987	0.4372	0.1385	0.1948	0.0087	0.0952	0.1342	0.1039	0.1385	0.3853	0.0000	0.2035	0.2208	0.0606	0.2208	0.1429	0.0000	0.1255	0.3939	0.2771	0.4242	0.2251	0.3983	0.3983	0.4156	0.0693	0.1299	350
0.3550	0.6104	0.4156	0.3723	0.2597	0.3506	0.1082	0.3680	0.5584	0.4329	0.4416	0.3680	0.3377	0.4502	0.3550	0.2987	0.3117	0.3680	0.3506	0.3939	0.3636	0.3074	0.5152	0.3247	0.3853	0.4416	0.3983	0.3117	0.3983	0.2987	0.0649	0.1342	0.2294	0.1905	0.1212	0.2338	0.1385	0.2987	0.4372	0.1385	0.1991	0.0087	0.0952	0.1342	0.1039	0.1385	0.3896	0.0000	0.2035	0.2208	0.0606	0.2208	0.1429	0.0000	0.1255	0.3939	0.2771	0.4242	0.2468	0.3983	0.3983	0.4199	0.0736	0.1299	360
0.3550	0.6104	0.4199	0.3723	0.2597	0.3550	0.1126	0.3680	0.5628	0.4329	0.4416	0.3680	0.3377	0.4545	0.3550	0.3074	0.3160	0.3680	0.3550	0.3939	0.3680	0.3203	0.5152	0.3290	0.3896	0.4459	0.4069	0.3117	0.4026	0.2987	0.0649	0.1342	0.2294	0.1948	0.1472	0.2338	0.1385	0.3030	0.4372	0.1385	0.1991	0.0087	0.0952	0.1342	0.1126	0.1385	0.3939	0.0000	0.2078	0.2208	0.0606	0.2381	0.1429	0.0000	0.1255	0.3939	0.2814	0.4502	0.2468	0.4199	0.3983	0.4286	0.0736	0.1558	370
0.3550	0.6104	0.4199	0.3723	0.2727	0.3593	0.1169	0.3723	0.5628	0.4329	0.4416	0.3680	0.3420	0.4545	0.3550	0.3117	0.3333	0.3723	0.3636	0.3939	0.3766	0.3247	0.5238	0.3333	0.3896	0.4502	0.4156	0.3203	0.4113	0.3030	0.0649	0.1342	0.2338	0.1948	0.1472	0.2338	0.1385	0.3030	0.4372	0.1385	0.2078	0.0087	0.0952	0.1342	0.1212	0.1385	0.4026	0.0000	0.2078	0.2208	0.0779	0.2381	0.1429	0.0000	0.1255	0.3939	0.2900	0.4502	0.2641	0.4199	0.3983	0.4329	0.0736	0.1558	380
0.3550	0.6147	0.4242	0.3810	0.2727	0.3636	0.1299	0.3766	0.5714	0.4329	0.4416	0.3723	0.3420	0.4545	0.3550	0.3160	0.3333	0.3766	0.3680	0.3939	0.3810	0.3247	0.5281	0.3377	0.3896	0.4545	0.4156	0.3203	0.4156	0.3074	0.0649	0.1429	0.2338	0.1948	0.1472	0.2338	0.1385	0.3117	0.4372	0.1429	0.2165	0.0087	0.0952	0.1342	0.1299	0.1385	0.4069	0.0000	0.2121	0.2208	0.0779	0.2424	0.1429	0.0000	0.1255	0.3939	0.2900	0.4502	0.2641	0.4199	0.3983	0.4372	0.0736	0.1558	390
0.3550	0.6147	0.4242	0.3853	0.2727	0.3636	0.1342	0.3810	0.5714	0.4372	0.4459	0.3723	0.3420	0.4589	0.3550	0.3160	0.3333	0.3766	0.3680	0.3983	0.3853	0.3290	0.5325	0.3420	0.3896	0.4675	0.4199	0.3203	0.4199	0.3117	0.0649	0.1429	0.2338	0.1991	0.1472	0.2381	0.1385	0.3117	0.4416	0.1429	0.2251	0.0087	0.0952	0.1342	0.1385	0.1385	0.4113	0.0000	0.2121	0.2554	0.0779	0.2424	0.1688	0.0000	0.1255	0.3939	0.2900	0.4848	0.2641	0.4242	0.3983	0.4372	0.0736	0.1558	400
0.3593	0.6147	0.4329	0.3853	0.2727	0.3636	0.1385	0.3853	0.5758	0.4416	0.4459	0.3766	0.3420	0.4589	0.3593	0.3203	0.3333	0.3810	0.3680	0.3983	0.3853	0.3290	0.5325	0.3463	0.4069	0.4675	0.4242	0.3420	0.4199	0.3203	0.0649	0.1429	0.2424	0.2035	0.1472	0.2857	0.1602	0.3247	0.4416	0.1429	0.2294	0.0087	0.0952	0.1342	0.1472	0.1385	0.4113	0.0000	0.2121	0.2554	0.0779	0.2424	0.1688	0.0000	0.1429	0.3939	0.2900	0.4848	0.2814	0.4242	0.3983	0.4372	0.0736	0.1558	410
0.3593	0.6147	0.4372	0.3896	0.2727	0.3680	0.1385	0.3853	0.5801	0.4416	0.4459	0.3810	0.3420	0.4589	0.3593	0.3203	0.3333	0.3810	0.3723	0.3983	0.3896	0.3333	0.5325	0.3550	0.4069	0.4762	0.4372	0.3420	0.4242	0.3203	0.0649	0.1429	0.2424	0.2035	0.1602	0.2857	0.1602	0.3247	0.4416	0.1429	0.2338	0.0087	0.0952	0.1342	0.1515	0.1775	0.4156	0.0000	0.2121	0.2554	0.0779	0.2424	0.1688	0.0000	0.1429	0.3939	0.2987	0.4848	0.2814	0.4242	0.3983	0.4632	0.0736	0.1558	420
0.3593	0.6190	0.4372	0.3939	0.2727	0.3680	0.1385	0.3853	0.5887	0.4416	0.4459	0.3810	0.3420	0.4632	0.3593	0.3203	0.3333	0.3810	0.3723	0.4026	0.3896	0.3377	0.5368	0.3636	0.4069	0.4762	0.4372	0.3420	0.4242	0.3247	0.0649	0.1645	0.2468	0.2078	0.1602	0.2900	0.1602	0.3420	0.4416	0.1602	0.2424	0.0087	0.0952	0.1688	0.1515	0.1818	0.4156	0.0000	0.2165	0.2554	0.0866	0.2468	0.1688	0.0000	0.1429	0.3939	0.3203	0.4978	0.3030	0.4372	0.3983	0.4675	0.0736	0.1732	430
0.3593	0.6190	0.4372	0.3983	0.2771	0.3723	0.1385	0.3853	0.5931	0.4416	0.4459	0.3810	0.3463	0.4719	0.3593	0.3203	0.3333	0.3810	0.3723	0.4026	0.3896	0.3420	0.5411	0.3636	0.4069	0.4762	0.4372	0.3420	0.4242	0.3247	0.0693	0.1645	0.2468	0.2121	0.1602	0.2900	0.1602	0.3420	0.4459	0.1602	0.2424	0.0087	0.0952	0.1688	0.1515	0.1818	0.4156	0.0000	0.2165	0.2554	0.0866	0.2468	0.1688	0.0000	0.1429	0.3939	0.3203	0.4978	0.3030	0.4372	0.3983	0.4675	0.0736	0.1732	440
0.3593	0.6234	0.4416	0.3983	0.2814	0.3723	0.1385	0.3853	0.6017	0.4459	0.4459	0.3810	0.3550	0.4762	0.3680	0.3203	0.3333	0.3853	0.3810	0.4026	0.3896	0.3420	0.5455	0.3680	0.4113	0.4805	0.4459	0.3636	0.4242	0.3247	0.0693	0.1645	0.2468	0.2121	0.1602	0.2900	0.1602	0.3463	0.4459	0.1602	0.2468	0.0087	0.0952	0.1688	0.1515	0.1818	0.4242	0.0000	0.2165	0.2554	0.0866	0.2468	0.1688	0.0000	0.1429	0.3939	0.3290	0.4978	0.3030	0.4372	0.3983	0.4719	0.0736	0.1775	450
0.3593	0.6277	0.4459	0.3983	0.2814	0.3723	0.1472	0.3853	0.6017	0.4459	0.4459	0.3810	0.3550	0.4762	0.3680	0.3203	0.3377	0.3896	0.3896	0.4113	0.3896	0.3463	0.5498	0.3723	0.4113	0.4805	0.4545	0.3636	0.4329	0.3333	0.0693	0.1645	0.2511	0.2208	0.1602	0.3074	0.1602	0.3463	0.4459	0.1602	0.2468	0.0087	0.0952	0.1688	0.1558	0.1818	0.4286	0.0000	0.2165	0.2684	0.0866	0.2468	0.1818	0.0000	0.1429	0.3939	0.3290	0.5108	0.3160	0.4502	0.4069	0.4762	0.0909	0.1818	460
0.3593	0.6320	0.4459	0.4069	0.2814	0.3766	0.1515	0.3853	0.6017	0.4459	0.4459	0.3810	0.3550	0.4805	0.3680	0.3203	0.3377	0.3939	0.3983	0.4113	0.3896	0.3463	0.5584	0.3723	0.4113	0.4805	0.4545	0.3636	0.4329	0.3333	0.0693	0.1645	0.2511	0.2208	0.1732	0.3074	0.1602	0.3593	0.4459	0.1732	0.2511	0.0087	0.1299	0.1688	0.1602	0.1818	0.4329	0.0000	0.2165	0.2684	0.0866	0.2511	0.1818	0.0000	0.1429	0.3939	0.3290	0.5108	0.3160	0.4502	0.4069	0.4892	0.0909	0.1818	470
0.3636	0.6320	0.4545	0.4113	0.2814	0.3853	0.1515	0.3896	0.6017	0.4459	0.4459	0.3810	0.3593	0.4848	0.3680	0.3203	0.3377	0.3983	0.4026	0.4113	0.3896	0.3506	0.5584	0.3723	0.4113	0.4805	0.4545	0.3636	0.4372	0.3333	0.0693	0.1861	0.2511	0.2208	0.1732	0.3074	0.1602	0.3593	0.4459	0.1732	0.2554	0.0087	0.1299	0.1688	0.1602	0.1818	0.4329	0.0000	0.2165	0.2684	0.0909	0.2511	0.1818	0.0000	0.1429	0.3939	0.3290	0.5108	0.3247	0.4502	0.4069	0.4892	0.0909	0.1818	480
0.3723	0.6320	0.4545	0.4113	0.2814	0.3896	0.1515	0.3939	0.6017	0.4459	0.4459	0.3810	0.3636	0.4848	0.3680	0.3247	0.3420	0.3983	0.4069	0.4156	0.3939	0.3550	0.5584	0.3766	0.4156	0.4848	0.4545	0.3939	0.4502	0.3377	0.0693	0.1861	0.2554	0.2208	0.1732	0.3074	0.1602	0.3636	0.4459	0.1732	0.2684	0.0087	0.1299	0.1688	0.1645	0.1818	0.4329	0.0000	0.2251	0.2684	0.0909	0.2554	0.1818	0.0000	0.1429	0.3939	0.3333	0.5238	0.3247	0.4502	0.4069	0.4892	0.0909	0.2078	490
0.3723	0.6320	0.4545	0.4156	0.2814	0.3939	0.1515	0.4026	0.6017	0.4459	0.4459	0.3853	0.3680	0.4848	0.3723	0.3290	0.3420	0.4026	0.4069	0.4156	0.3939	0.3636	0.5628	0.3766	0.4156	0.4892	0.4545	0.3939	0.4502	0.3420	0.0693	0.1861	0.2554	0.2251	0.1732	0.3074	0.1602	0.3680	0.4459	0.1732	0.2727	0.0087	0.1299	0.1818	0.1732	0.1818	0.4416	0.0000	0.2251	0.2684	0.0909	0.2554	0.1818	0.0000	0.1429	0.3939	0.3377	0.5238	0.3247	0.4502	0.4069	0.5022	0.0909	0.2078	500
0.3723	0.6320	0.4545	0.4199	0.2814	0.3939	0.1558	0.4069	0.6017	0.4459	0.4459	0.3853	0.3680	0.4848	0.3723	0.3290	0.3463	0.4069	0.4069	0.4156	0.3939	0.3723	0.5628	0.3766	0.4156	0.4892	0.4545	0.3939	0.4545	0.3420	0.0693	0.1861	0.2554	0.2251	0.1775	0.3203	0.1775	0.3810	0.4502	0.1775	0.2727	0.0087	0.1299	0.1818	0.1732	0.1818	0.4459	0.0000	0.2251	0.2944	0.0909	0.2597	0.1818	0.0000	0.1429	0.3939	0.3420	0.5238	0.3420	0.4502	0.4069	0.5065	0.0909	0.2078	510
0.3723	0.6320	0.4545	0.4242	0.2944	0.3939	0.1558	0.4069	0.6017	0.4459	0.4459	0.3853	0.3680	0.4935	0.3723	0.3290	0.3550	0.4069	0.4113	0.4156	0.3939	0.3723	0.5628	0.3810	0.4156	0.4935	0.4545	0.3939	0.4589	0.3463	0.0736	0.1861	0.2554	0.2251	0.1861	0.3203	0.1775	0.3810	0.4545	0.1775	0.2814	0.0087	0.1299	0.1818	0.1775	0.1991	0.4459	0.0000	0.2251	0.2944	0.0909	0.2597	0.2165	0.0000	0.1429	0.3939	0.3420	0.5325	0.3420	0.4545	0.4069	0.5065	0.0909	0.2078	520
0.3810	0.6320	0.4545	0.4242	0.2944	0.4026	0.1602	0.4069	0.6017	0.4459	0.4459	0.3896	0.3680	0.4935	0.3723	0.3290	0.3550	0.4069	0.4113	0.4242	0.3939	0.3810	0.5671	0.3810	0.4156	0.4935	0.4545	0.4069	0.4589	0.3463	0.0736	0.1905	0.2554	0.2251	0.1905	0.3203	0.1775	0.3853	0.4589	0.1775	0.2814	0.0087	0.1299	0.1818	0.1775	0.2165	0.4545	0.0000	0.2251	0.2944	0.0996	0.2641	0.2165	0.0000	0.1429	0.3939	0.3463	0.5325	0.3636	0.4545	0.4113	0.5108	0.0909	0.2078	530
0.3810	0.6320	0.4589	0.4242	0.2944	0.4026	0.1688	0.4069	0.6017	0.4459	0.4459	0.3896	0.3680	0.4978	0.3723	0.3290	0.3550	0.4069	0.4113	0.4242	0.3939	0.3810	0.5714	0.3810	0.4199	0.4978	0.4545	0.4069	0.4589	0.3550	0.0736	0.1905	0.2597	0.2251	0.1905	0.3203	0.1775	0.3853	0.4589	0.1775	0.2857	0.0087	0.1299	0.1818	0.1775	0.2165	0.4545	0.0000	0.2251	0.2944	0.0996	0.2641	0.2165	0.0000	0.1429	0.3939	0.3550	0.5325	0.3636	0.4545	0.4156	0.5152	0.0909	0.2078	540
0.3853	0.6364	0.4589	0.4286	0.2944	0.4026	0.1688	0.4113	0.6017	0.4459	0.4459	0.3939	0.3680	0.5022	0.3766	0.3290	0.3593	0.4069	0.4113	0.4242	0.4026	0.3896	0.5714	0.3810	0.4199	0.4978	0.4545	0.4069	0.4632	0.3636	0.0779	0.1905	0.2641	0.2294	0.1905	0.3203	0.1775	0.3896	0.4589	0.1775	0.2857	0.0087	0.1299	0.1818	0.1818	0.2165	0.4632	0.0000	0.2294	0.2944	0.0996	0.2641	0.2165	0.0000	0.1429	0.3939	0.3593	0.5325	0.3636	0.4632	0.4199	0.5281	0.0909	0.2208	550
0.3896	0.6364	0.4632	0.4286	0.2944	0.4069	0.1688	0.4199	0.6017	0.4459	0.4459	0.3939	0.3680	0.5108	0.3766	0.3290	0.3636	0.4069	0.4113	0.4329	0.4026	0.3939	0.5714	0.3810	0.4199	0.5022	0.4545	0.4069	0.4675	0.3636	0.0779	0.1905	0.2641	0.2294	0.1905	0.3463	0.1775	0.3896	0.4589	0.1775	0.2944	0.0087	0.1299	0.1818	0.1818	0.2165	0.4632	0.0000	0.2294	0.2944	0.0996	0.2641	0.2165	0.0000	0.1429	0.4545	0.3636	0.5325	0.3723	0.4632	0.4242	0.5368	0.1039	0.2208	560
0.3896	0.6364	0.4632	0.4286	0.2944	0.4113	0.1732	0.4199	0.6017	0.4459	0.4459	0.3939	0.3680	0.5108	0.3766	0.3290	0.3680	0.4113	0.4156	0.4372	0.4069	0.3939	0.5714	0.3896	0.4199	0.5022	0.4545	0.4069	0.4719	0.3636	0.0823	0.1905	0.2641	0.2294	0.1991	0.3463	0.1775	0.3939	0.4589	0.1775	0.2987	0.0130	0.1299	0.1818	0.1861	0.2165	0.4675	0.0000	0.2338	0.3117	0.0996	0.2641	0.2165	0.0000	0.1429	0.4545	0.3680	0.5325	0.3723	0.4632	0.4242	0.5411	0.1039	0.2251	570
0.3939	0.6407	0.4632	0.4286	0.2944	0.4156	0.1732	0.4286	0.6017	0.4459	0.4459	0.3983	0.3680	0.5108	0.3810	0.3290	0.3680	0.4156	0.4199	0.4372	0.4069	0.3939	0.5714	0.3939	0.4286	0.5022	0.4545	0.4156	0.4762	0.3636	0.0823	0.2035	0.2641	0.2338	0.1991	0.3463	0.1775	0.3939	0.4589	0.1775	0.3030	0.0130	0.1299	0.1861	0.1861	0.2165	0.4675	0.0000	0.2338	0.3117	0.1039	0.2641	0.2208	0.0000	0.1429	0.4545	0.3723	0.5325	0.3939	0.4719	0.4242	0.5411	0.1039	0.2251	580
0.3939	0.6407	0.4675	0.4286	0.2944	0.4156	0.1732	0.4329	0.6017	0.4502	0.4459	0.3983	0.3680	0.5152	0.3810	0.3290	0.3766	0.4156	0.4242	0.4416	0.4069	0.3939	0.5758	0.4026	0.4286	0.5022	0.4545	0.4156	0.4762	0.3680	0.0823	0.2035	0.2684	0.2338	0.2035	0.3463	0.1775	0.3983	0.4589	0.1818	0.3117	0.0130	0.1472	0.1861	0.1948	0.2165	0.4719	0.0000	0.2338	0.3117	0.1039	0.2684	0.2208	0.0000	0.1429	0.4545	0.3766	0.5325	0.3939	0.4719	0.4242	0.5541	0.1039	0.2251	590
0.3939	0.6450	0.4675	0.4286	0.3030	0.4199	0.1775	0.4372	0.6017	0.4502	0.4459	0.3983	0.3680	0.5195	0.3810	0.3290	0.3766	0.4156	0.4242	0.4459	0.4113	0.3939	0.5801	0.4026	0.4286	0.5065	0.4589	0.4156	0.4762	0.3766	0.0823	0.2078	0.2727	0.2381	0.2035	0.3463	0.1775	0.3983	0.4589	0.1818	0.3160	0.0173	0.1472	0.1861	0.1991	0.2165	0.4719	0.0000	0.2338	0.3117	0.1039	0.2684	0.2208	0.0000	0.1429	0.4545	0.3766	0.5325	0.3939	0.4719	0.4242	0.5541	0.1039	0.2251	600
0.3939	0.6494	0.4675	0.4286	0.3117	0.4242	0.1818	0.4416	0.6017	0.4502	0.4459	0.3983	0.3680	0.5195	0.3810	0.3290	0.3766	0.4156	0.4242	0.4459	0.4156	0.3939	0.5801	0.4026	0.4286	0.5065	0.4632	0.4156	0.4805	0.3810	0.0823	0.2078	0.2771	0.2381	0.2035	0.3680	0.1991	0.3983	0.4589	0.1818	0.3160	0.0173	0.1472	0.1861	0.1991	0.2165	0.4719	0.0000	0.2381	0.3117	0.1039	0.2684	0.2208	0.0000	0.1602	0.4545	0.3853	0.5455	0.4026	0.4805	0.4242	0.5628	0.1039	0.2251	610
0.3939	0.6494	0.4719	0.4286	0.3160	0.4242	0.1818	0.4416	0.6061	0.4545	0.4459	0.3983	0.3680	0.5195	0.3810	0.3333	0.3766	0.4156	0.4242	0.4459	0.4156	0.4069	0.5801	0.4113	0.4286	0.5065	0.4675	0.4199	0.4848	0.3810	0.0823	0.2121	0.2814	0.2381	0.2035	0.3723	0.1991	0.3983	0.4632	0.1818	0.3203	0.0173	0.1472	0.1861	0.1991	0.2208	0.4719	0.0000	0.2381	0.3290	0.1039	0.2684	0.2208	0.0000	0.1602	0.4545	0.3939	0.5455	0.4026	0.4805	0.4286	0.5714	0.1039	0.2381	620
0.3939	0.6537	0.4719	0.4286	0.3160	0.4286	0.1818	0.4459	0.6061	0.4545	0.4459	0.3983	0.3680	0.5195	0.3810	0.3333	0.3766	0.4156	0.4242	0.4502	0.4156	0.4069	0.5801	0.4113	0.4416	0.5065	0.4675	0.4199	0.4892	0.3810	0.0823	0.2121	0.2814	0.2381	0.2035	0.3723	0.1991	0.4026	0.4632	0.1948	0.3203	0.0173	0.1472	0.1861	0.1991	0.2381	0.4719	0.0000	0.2381	0.3290	0.1082	0.2684	0.2208	0.0000	0.1602	0.4545	0.3939	0.5455	0.4069	0.4805	0.4286	0.5714	0.1039	0.2381	630
0.3983	0.6537	0.4719	0.4329	0.3160	0.4286	0.1861	0.4459	0.6061	0.4545	0.4459	0.4026	0.3680	0.5238	0.3853	0.3333	0.3810	0.4156	0.4242	0.4502	0.4199	0.4069	0.5801	0.4113	0.4416	0.5065	0.4675	0.4199	0.4892	0.3810	0.0823	0.2121	0.2814	0.2424	0.2035	0.3723	0.1991	0.4026	0.4632	0.1948	0.3203	0.0173	0.1472	0.1861	0.2035	0.2424	0.4762	0.0000	0.2381	0.3290	0.1082	0.2684	0.2554	0.0000	0.1602	0.4545	0.3939	0.5541	0.4069	0.4892	0.4329	0.5714	0.1039	0.2381	640
0.4026	0.6537	0.4762	0.4329	0.3160	0.4286	0.1861	0.4459	0.6061	0.4545	0.4459	0.4069	0.3680	0.5238	0.3896	0.3333	0.3810	0.4199	0.4286	0.4502	0.4199	0.4069	0.5801	0.4113	0.4416	0.5108	0.4675	0.4199	0.4892	0.3810	0.0823	0.2121	0.2814	0.2424	0.2035	0.3723	0.1991	0.4026	0.4632	0.1948	0.3247	0.0173	0.1472	0.1861	0.2121	0.2424	0.4805	0.0000	0.2468	0.3290	0.1082	0.2727	0.2554	0.0000	0.1602	0.4545	0.3939	0.5541	0.4069	0.4892	0.4372	0.5758	0.1039	0.2381	650
0.4026	0.6537	0.4805	0.4329	0.3160	0.4286	0.1861	0.4459	0.6061	0.4545	0.4502	0.4069	0.3680	0.5281	0.3983	0.3333	0.3810	0.4199	0.4286	0.4502	0.4242	0.4069	0.5844	0.4113	0.4416	0.5152	0.4675	0.4199	0.4892	0.3810	0.0823	0.2121	0.2814	0.2424	0.2035	0.3766	0.1991	0.4026	0.4632	0.1948	0.3290	0.0173	0.1472	0.2035	0.2165	0.2424	0.4848	0.0000	0.2468	0.3290	0.1082	0.2727	0.2554	0.0000	0.1688	0.4545	0.3983	0.5541	0.4113	0.4892	0.4372	0.5801	0.1212	0.2381	660
0.4026	0.6537	0.4805	0.4329	0.3160	0.4286	0.1905	0.4459	0.6104	0.4545	0.4502	0.4069	0.3810	0.5281	0.3983	0.3333	0.3810	0.4199	0.4329	0.4502	0.4242	0.4113	0.5844	0.4156	0.4416	0.5152	0.4719	0.4286	0.4892	0.3853	0.0866	0.2251	0.2857	0.2554	0.2078	0.3766	0.1991	0.4026	0.4632	0.1948	0.3290	0.0173	0.1472	0.2035	0.2165	0.2424	0.4848	0.0000	0.2468	0.3290	0.1082	0.2727	0.2554	0.0000	0.1688	0.4545	0.3983	0.5671	0.4113	0.5022	0.4372	0.5844	0.1212	0.2381	670
0.4069	0.6537	0.4805	0.4329	0.3247	0.4329	0.1905	0.4459	0.6104	0.4545	0.4502	0.4113	0.3810	0.5281	0.4026	0.3333	0.3896	0.4199	0.4329	0.4545	0.4242	0.4113	0.5887	0.4156	0.4416	0.5152	0.4719	0.4286	0.4892	0.4026	0.0866	0.2251	0.2857	0.2554	0.2078	0.3766	0.1991	0.4026	0.4632	0.1948	0.3420	0.0173	0.1472	0.2035	0.2294	0.2424	0.4892	0.0000	0.2468	0.3420	0.1212	0.2727	0.2554	0.0000	0.1688	0.4545	0.4026	0.5671	0.4113	0.5022	0.4372	0.5844	0.1212	0.2597	680
0.4069	0.6537	0.4805	0.4372	0.3290	0.4416	0.1905	0.4459	0.6104	0.4545	0.4545	0.4113	0.3810	0.5281	0.4026	0.3333	0.3896	0.4199	0.4329	0.4545	0.4242	0.4242	0.5931	0.4156	0.4416	0.5195	0.4719	0.4286	0.4892	0.4156	0.0866	0.2251	0.2857	0.2554	0.2078	0.3766	0.1991	0.4069	0.4632	0.1948	0.3463	0.0173	0.1472	0.2035	0.2338	0.2424	0.4935	0.0000	0.2597	0.3420	0.1212	0.2814	0.2554	0.0000	0.1688	0.4545	0.4026	0.5671	0.4113	0.5022	0.4372	0.5844	0.1212	0.2597	690
0.4069	0.6537	0.4805	0.4416	0.3290	0.4459	0.1948	0.4459	0.6104	0.4545	0.4545	0.4113	0.3810	0.5281	0.4113	0.3333	0.3896	0.4199	0.4329	0.4545	0.4242	0.4242	0.5931	0.4156	0.4416	0.5195	0.4762	0.4286	0.4892	0.4156	0.0866	0.2251	0.2857	0.2554	0.2078	0.3766	0.1991	0.4069	0.4632	0.1948	0.3463	0.0173	0.1472	0.2035	0.2338	0.2424	0.4935	0.0000	0.2597	0.3463	0.1212	0.2814	0.2727	0.0000	0.1688	0.4545	0.4026	0.5844	0.4113	0.5152	0.4372	0.5887	0.1212	0.2597	700
0.4069	0.6537	0.4892	0.4416	0.3290	0.4459	0.1948	0.4459	0.6147	0.4545	0.4545	0.4113	0.3810	0.5281	0.4113	0.3333	0.3896	0.4242	0.4329	0.4545	0.4286	0.4242	0.6017	0.4242	0.4416	0.5195	0.4848	0.4286	0.4892	0.4199	0.0866	0.2251	0.2857	0.2554	0.2078	0.3810	0.2121	0.4069	0.4675	0.1991	0.3463	0.0173	0.1515	0.2035	0.2338	0.2424	0.4978	0.0000	0.2684	0.3463	0.1212	0.2857	0.2727	0.0000	0.1688	0.4545	0.4026	0.5844	0.4113	0.5152	0.4372	0.5887	0.1299	0.2597	710
0.4069	0.6580	0.4892	0.4459	0.3290	0.4459	0.1991	0.4459	0.6147	0.4545	0.4545	0.4113	0.3810	0.5281	0.4113	0.3333	0.3896	0.4242	0.4329	0.4545	0.4286	0.4329	0.6017	0.4242	0.4416	0.5195	0.4892	0.4502	0.4935	0.4242	0.0866	0.2468	0.2857	0.2554	0.2165	0.3810	0.2121	0.4069	0.4675	0.1991	0.3463	0.0173	0.1515	0.2035	0.2381	0.2424	0.4978	0.0000	0.2684	0.3463	0.1212	0.2857	0.2727	0.0000	0.1688	0.4545	0.4156	0.5844	0.4113	0.5152	0.4416	0.5931	0.1299	0.2597	720
0.4069	0.6580	0.4892	0.4459	0.3290	0.4459	0.1991	0.4459	0.6147	0.4589	0.4545	0.4156	0.3810	0.5325	0.4113	0.3377	0.3939	0.4242	0.4329	0.4589	0.4329	0.4372	0.6061	0.4242	0.4416	0.5195	0.4892	0.4502	0.4935	0.4286	0.0866	0.2468	0.2857	0.2554	0.2165	0.3810	0.2121	0.4113	0.4675	0.1991	0.3506	0.0173	0.1515	0.2035	0.2424	0.2727	0.5022	0.0000	0.2814	0.3593	0.1342	0.2987	0.2727	0.0000	0.1688	0.4545	0.4156	0.5887	0.4156	0.5281	0.4416	0.5974	0.1299	0.2641	730
0.4113	0.6623	0.4935	0.4459	0.3290	0.4459	0.2035	0.4502	0.6147	0.4589	0.4545	0.4156	0.3810	0.5325	0.4113	0.3377	0.3939	0.4286	0.4329	0.4632	0.4329	0.4372	0.6061	0.4286	0.4416	0.5195	0.4892	0.4502	0.4978	0.4286	0.0866	0.2468	0.2857	0.2554	0.2165	0.3810	0.2121	0.4113	0.4675	0.1991	0.3550	0.0173	0.1515	0.2208	0.2468	0.2771	0.5022	0.0000	0.2814	0.3593	0.1342	0.2987	0.2727	0.0000	0.1688	0.4545	0.4156	0.5887	0.4156	0.5281	0.4416	0.5974	0.1299	0.2944	740
0.4113	0.6623	0.4978	0.4459	0.3290	0.4459	0.2035	0.4502	0.6190	0.4589	0.4545	0.4156	0.3810	0.5325	0.4113	0.3420	0.3939	0.4286	0.4372	0.4675	0.4329	0.4372	0.6061	0.4372	0.4416	0.5195	0.4892	0.4502	0.4978	0.4286	0.0866	0.2468	0.2857	0.2554	0.2165	0.3810	0.2121	0.4113	0.4675	0.2165	0.3636	0.0173	0.1515	0.2208	0.2554	0.2771	0.5022	0.0000	0.2814	0.3593	0.1342	0.2987	0.2727	0.0000	0.1688	0.4545	0.4199	0.5887	0.4156	0.5281	0.4416	0.5974	0.1299	0.2944	750
0.4113	0.6623	0.4978	0.4459	0.3290	0.4459	0.2121	0.4502	0.6190	0.4589	0.4589	0.4199	0.3810	0.5325	0.4113	0.3420	0.3939	0.4286	0.4416	0.4675	0.4329	0.4372	0.6061	0.4372	0.4416	0.5195	0.4892	0.4502	0.4978	0.4286	0.0866	0.2597	0.2857	0.2597	0.2165	0.4026	0.2121	0.4113	0.4675	0.2165	0.3766	0.0173	0.1515	0.2208	0.2554	0.2771	0.5022	0.0000	0.2814	0.3593	0.1342	0.2987	0.2771	0.0000	0.1775	0.4545	0.4199	0.5887	0.4242	0.5325	0.4416	0.5974	0.1299	0.2944	760
0.4113	0.6667	0.4978	0.4459	0.3290	0.4502	0.2208	0.4502	0.6190	0.4589	0.4589	0.4199	0.3810	0.5325	0.4113	0.3420	0.3939	0.4286	0.4416	0.4719	0.4329	0.4416	0.6061	0.4416	0.4416	0.5195	0.4935	0.4502	0.4978	0.4286	0.0866	0.2597	0.2857	0.2597	0.2294	0.4026	0.2121	0.4156	0.4719	0.2165	0.3766	0.0173	0.1515	0.2208	0.2597	0.2771	0.5022	0.0000	0.2944	0.3593	0.1342	0.2987	0.2771	0.0000	0.1775	0.4545	0.4199	0.5887	0.4242	0.5325	0.4416	0.5974	0.1299	0.2944	770
0.4113	0.6667	0.5022	0.4459	0.3290	0.4502	0.2294	0.4502	0.6190	0.4589	0.4589	0.4199	0.3853	0.5325	0.4156	0.3420	0.3939	0.4286	0.4416	0.4719	0.4329	0.4416	0.6061	0.4416	0.4416	0.5195	0.4935	0.4502	0.4978	0.4286	0.0866	0.2597	0.2857	0.2641	0.2338	0.4026	0.2121	0.4156	0.4719	0.2165	0.3810	0.0173	0.1515	0.2208	0.2597	0.2771	0.5022	0.0000	0.2944	0.3593	0.1385	0.2987	0.2771	0.0000	0.1775	0.4545	0.4199	0.5887	0.4286	0.5325	0.4416	0.5974	0.1299	0.2944	780
0.4113	0.6667	0.5022	0.4459	0.3290	0.4502	0.2294	0.4502	0.6190	0.4589	0.4589	0.4242	0.3896	0.5368	0.4156	0.3420	0.3939	0.4286	0.4502	0.4719	0.4329	0.4416	0.6061	0.4459	0.4545	0.5195	0.4978	0.4502	0.5022	0.4286	0.0909	0.2641	0.2857	0.2684	0.2338	0.4026	0.2121	0.4199	0.4719	0.2251	0.3896	0.0173	0.1515	0.2208	0.2597	0.2771	0.5022	0.0000	0.2987	0.3680	0.1385	0.2987	0.2771	0.0000	0.1775	0.4545	0.4199	0.5931	0.4286	0.5325	0.4416	0.6017	0.1299	0.2944	790
0.4113	0.6667	0.5022	0.4459	0.3290	0.4502	0.2294	0.4502	0.6190	0.4589	0.4589	0.4242	0.3896	0.5368	0.4156	0.3420	0.3939	0.4286	0.4502	0.4719	0.4329	0.4416	0.6061	0.4459	0.4545	0.5195	0.4978	0.4502	0.5108	0.4286	0.0909	0.2641	0.2857	0.2727	0.2338	0.4026	0.2121	0.4199	0.4719	0.2251	0.3939	0.0216	0.1515	0.2208	0.2641	0.2771	0.5022	0.0000	0.2987	0.3680	0.1385	0.2987	0.2771	0.0000	0.1775	0.4892	0.4242	0.5931	0.4286	0.5325	0.4416	0.6061	0.1299	0.2987	800
0.4113	0.6667	0.5108	0.4459	0.3290	0.4502	0.2294	0.4502	0.6190	0.4632	0.4589	0.4242	0.3939	0.5368	0.4156	0.3420	0.3939	0.4286	0.4502	0.4719	0.4329	0.4502	0.6061	0.4459	0.4545	0.5195	0.5022	0.4502	0.5108	0.4329	0.0909	0.2684	0.2857	0.2727	0.2338	0.4069	0.2338	0.4199	0.4719	0.2251	0.3983	0.0216	0.1515	0.2208	0.2641	0.2771	0.5022	0.0000	0.3030	0.3680	0.1385	0.2987	0.2771	0.0000	0.1948	0.4892	0.4242	0.5931	0.4372	0.5325	0.4416	0.6104	0.1299	0.2987	810
0.4113	0.6667	0.5152	0.4502	0.3290	0.4502	0.2294	0.4502	0.6277	0.4675	0.4589	0.4242	0.3939	0.5411	0.4156	0.3420	0.3939	0.4286	0.4502	0.4762	0.4329	0.4502	0.6061	0.4459	0.4545	0.5195	0.5022	0.4502	0.5108	0.4372	0.0952	0.2684	0.2857	0.2727	0.2338	0.4069	0.2338	0.4199	0.4762	0.2251	0.3983	0.0216	0.1515	0.2338	0.2684	0.2771	0.5065	0.0000	0.3030	0.3680	0.1385	0.2987	0.2857	0.0000	0.1948	0.4892	0.4286	0.5974	0.4372	0.5368	0.4459	0.6190	0.1299	0.2987	820
0.4113	0.6667	0.5152	0.4502	0.3290	0.4502	0.2338	0.4502	0.6277	0.4719	0.4589	0.4242	0.3939	0.5411	0.4156	0.3420	0.3983	0.4329	0.4502	0.4762	0.4372	0.4502	0.6061	0.4459	0.4545	0.5195	0.5022	0.4502	0.5108	0.4416	0.0952	0.2684	0.2857	0.2727	0.2381	0.4069	0.2338	0.4416	0.4805	0.2294	0.3983	0.0216	0.1688	0.2338	0.2727	0.2857	0.5065	0.0000	0.3030	0.3680	0.1558	0.2987	0.2857	0.0000	0.1948	0.4892	0.4286	0.5974	0.4416	0.5368	0.4459	0.6190	0.1299	0.2987	830
0.4113	0.6667	0.5152	0.4545	0.3290	0.4502	0.2338	0.4502	0.6277	0.4719	0.4589	0.4242	0.3983	0.5411	0.4156	0.3420	0.3983	0.4329	0.4502	0.4762	0.4372	0.4545	0.6061	0.4459	0.4589	0.5238	0.5022	0.4502	0.5108	0.4416	0.0952	0.2684	0.2857	0.2727	0.2381	0.4069	0.2338	0.4416	0.4805	0.2294	0.3983	0.0216	0.1688	0.2338	0.2727	0.3074	0.5065	0.0000	0.3030	0.3680	0.1558	0.2987	0.2857	0.0000	0.1948	0.4892	0.4286	0.5974	0.4416	0.5368	0.4459	0.6190	0.1299	0.2987	840
0.4113	0.6667	0.5152	0.4589	0.3290	0.4545	0.2338	0.4502	0.6277	0.4762	0.4589	0.4242	0.3983	0.5411	0.4156	0.3463	0.3983	0.4329	0.4502	0.4762	0.4372	0.4545	0.6061	0.4459	0.4589	0.5238	0.5065	0.4502	0.5108	0.4545	0.0952	0.2684	0.2857	0.2727	0.2381	0.4069	0.2338	0.4416	0.4805	0.2294	0.3983	0.0216	0.1688	0.2338	0.2727	0.3117	0.5065	0.0000	0.3030	0.3680	0.1558	0.3030	0.2857	0.0000	0.1948	0.4892	0.4329	0.5974	0.4416	0.5368	0.4459	0.6190	0.1299	0.2987	850
0.4113	0.6667	0.5152	0.4589	0.3420	0.4545	0.2338	0.4502	0.6277	0.4762	0.4589	0.4286	0.4069	0.5411	0.4199	0.3506	0.3983	0.4372	0.4545	0.4805	0.4416	0.4545	0.6061	0.4459	0.4589	0.5238	0.5108	0.4502	0.5152	0.4589	0.0952	0.2771	0.2857	0.2727	0.2381	0.4156	0.2338	0.4416	0.4805	0.2294	0.4026	0.0216	0.1688	0.2338	0.2727	0.3117	0.5108	0.0000	0.3074	0.3680	0.1558	0.3030	0.2857	0.0000	0.1948	0.4892	0.4329	0.5974	0.4502	0.5368	0.4459	0.6190	0.1385	0.3074	860
0.4113	0.6667	0.5152	0.4589	0.3506	0.4545	0.2338	0.4502	0.6277	0.4762	0.4589	0.4286	0.4069	0.5411	0.4199	0.3506	0.3983	0.4372	0.4545	0.4805	0.4416	0.4545	0.6061	0.4459	0.4589	0.5238	0.5108	0.4502	0.5152	0.4589	0.0952	0.2771	0.2857	0.2727	0.2424	0.4156	0.2338	0.4416	0.4805	0.2294	0.4026	0.0216	0.1688	0.2338	0.2727	0.3117	0.5108	0.0000	0.3117	0.3680	0.1558	0.3074	0.2857	0.0000	0.1948	0.4892	0.4372	0.5974	0.4502	0.5368	0.4459	0.6234	0.1385	0.3074	870
0.4156	0.6667	0.5195	0.4589	0.3506	0.4545	0.2381	0.4545	0.6320	0.4762	0.4589	0.4286	0.4069	0.5455	0.4199	0.3506	0.3983	0.4416	0.4545	0.4805	0.4459	0.4545	0.6104	0.4459	0.4589	0.5238	0.5108	0.4502	0.5152	0.4589	0.0952	0.2771	0.2900	0.2727	0.2424	0.4156	0.2338	0.4416	0.4805	0.2294	0.4113	0.0216	0.1688	0.2338	0.2727	0.3117	0.5108	0.0000	0.3117	0.3680	0.1645	0.3074	0.3030	0.0000	0.1948	0.4892	0.4372	0.6017	0.4545	0.5368	0.4459	0.6234	0.1385	0.3074	880
0.4156	0.6667	0.5195	0.4589	0.3506	0.4545	0.2381	0.4545	0.6320	0.4805	0.4589	0.4286	0.4113	0.5455	0.4199	0.3506	0.3983	0.4416	0.4545	0.4805	0.4459	0.4545	0.6104	0.4459	0.4589	0.5238	0.5108	0.4502	0.5152	0.4632	0.0952	0.2771	0.2900	0.2771	0.2424	0.4156	0.2338	0.4459	0.4805	0.2294	0.4156	0.0216	0.1688	0.2381	0.2727	0.3117	0.5108	0.0000	0.3203	0.3680	0.1645	0.3074	0.3030	0.0000	0.1948	0.4892	0.4372	0.6017	0.4545	0.5368	0.4459	0.6234	0.1385	0.3074	890
0.4156	0.6667	0.5195	0.4589	0.3550	0.4545	0.2424	0.4589	0.6364	0.4805	0.4589	0.4286	0.4113	0.5455	0.4199	0.3506	0.3983	0.4416	0.4545	0.4805	0.4459	0.4545	0.6104	0.4459	0.4632	0.5281	0.5108	0.4502	0.5152	0.4632	0.0996	0.2987	0.2900	0.2771	0.2424	0.4156	0.2338	0.4459	0.4805	0.2294	0.4156	0.0216	0.1688	0.2381	0.2727	0.3117	0.5108	0.0000	0.3203	0.3680	0.1645	0.3074	0.3030	0.0000	0.1948	0.4892	0.4372	0.6017	0.4545	0.5368	0.4459	0.6234	0.1385	0.3074	900
0.4156	0.6667	0.5195	0.4589	0.3550	0.4545	0.2424	0.4589	0.6364	0.4805	0.4589	0.4286	0.4113	0.5455	0.4199	0.3550	0.3983	0.4416	0.4545	0.4805	0.4459	0.4545	0.6104	0.4459	0.4632	0.5281	0.5108	0.4502	0.5195	0.4632	0.0996	0.2987	0.2900	0.2771	0.2424	0.4156	0.2554	0.4459	0.4805	0.2338	0.4199	0.0216	0.1688	0.2381	0.2727	0.3117	0.5108	0.0000	0.3203	0.3680	0.1645	0.3117	0.3030	0.0000	0.1948	0.4892	0.4372	0.6017	0.4545	0.5368	0.4459	0.6234	0.1429	0.3074	910
0.4156	0.6667	0.5195	0.4589	0.3550	0.4545	0.2424	0.4589	0.6364	0.4848	0.4632	0.4286	0.4113	0.5455	0.4199	0.3550	0.3983	0.4416	0.4545	0.4848	0.4459	0.4545	0.6104	0.4459	0.4632	0.5281	0.5152	0.4502	0.5195	0.4632	0.0996	0.2987	0.2944	0.2771	0.2468	0.4156	0.2554	0.4459	0.4848	0.2338	0.4242	0.0216	0.1688	0.2381	0.2727	0.3117	0.5108	0.0000	0.3203	0.3680	0.1645	0.3117	0.3030	0.0000	0.1948	0.4892	0.4416	0.6017	0.4545	0.5368	0.4459	0.6234	0.1429	0.3117	920
0.4156	0.6667	0.5238	0.4589	0.3550	0.4545	0.2424	0.4589	0.6407	0.4848	0.4675	0.4286	0.4156	0.5455	0.4199	0.3550	0.4026	0.4416	0.4545	0.4848	0.4459	0.4545	0.6104	0.4459	0.4632	0.5281	0.5152	0.4502	0.5238	0.4675	0.1039	0.2987	0.2944	0.2771	0.2468	0.4156	0.2554	0.4459	0.4848	0.2338	0.4242	0.0216	0.1688	0.2381	0.2727	0.3160	0.5108	0.0000	0.3247	0.3680	0.1688	0.3160	0.3030	0.0000	0.1948	0.4892	0.4416	0.6017	0.4589	0.5368	0.4459	0.6234	0.1429	0.3117	930
0.4156	0.6667	0.5238	0.4589	0.3550	0.4545	0.2424	0.4589	0.6450	0.4848	0.4675	0.4286	0.4199	0.5455	0.4199	0.3550	0.4026	0.4416	0.4545	0.4848	0.4459	0.4545	0.6147	0.4459	0.4632	0.5281	0.5152	0.4502	0.5238	0.4675	0.1039	0.2987	0.2944	0.2771	0.2468	0.4156	0.2554	0.4459	0.4848	0.2338	0.4329	0.0216	0.1688	0.2381	0.2727	0.3420	0.5108	0.0000	0.3247	0.3680	0.1688	0.3160	0.3203	0.0000	0.1948	0.4892	0.4416	0.6061	0.4589	0.5411	0.4459	0.6277	0.1429	0.3117	940
0.4199	0.6667	0.5238	0.4632	0.3550	0.4589	0.2468	0.4589	0.6450	0.4848	0.4719	0.4286	0.4199	0.5455	0.4199	0.3550	0.4026	0.4416	0.4545	0.4848	0.4502	0.4545	0.6147	0.4502	0.4632	0.5281	0.5195	0.4502	0.5238	0.4675	0.1039	0.3074	0.2944	0.2771	0.2468	0.4156	0.2554	0.4459	0.4848	0.2338	0.4372	0.0216	0.1818	0.2381	0.2727	0.3463	0.5108	0.0000	0.3290	0.3723	0.1688	0.3160	0.3203	0.0000	0.1948	0.4892	0.4459	0.6061	0.4589	0.5411	0.4459	0.6277	0.1429	0.3117	950
0.4199	0.6667	0.5238	0.4632	0.3550	0.4589	0.2511	0.4589	0.6450	0.4935	0.4762	0.4286	0.4242	0.5455	0.4199	0.3550	0.4026	0.4416	0.4545	0.4935	0.4545	0.4545	0.6147	0.4502	0.4632	0.5281	0.5195	0.4502	0.5238	0.4675	0.1039	0.3074	0.2944	0.2771	0.2468	0.4156	0.2554	0.4459	0.4848	0.2338	0.4372	0.0216	0.1818	0.2381	0.2727	0.3463	0.5108	0.0000	0.3290	0.3723	0.1688	0.3160	0.3203	0.0000	0.1991	0.4892	0.4459	0.6061	0.4675	0.5411	0.4459	0.6320	0.1472	0.3117	960
0.4199	0.6667	0.5238	0.4632	0.3550	0.4589	0.2554	0.4589	0.6494	0.4935	0.4892	0.4286	0.4242	0.5455	0.4199	0.3550	0.4026	0.4416	0.4545	0.4935	0.4545	0.4545	0.6147	0.4502	0.4632	0.5281	0.5195	0.4502	0.5238	0.4675	0.1039	0.3074	0.2944	0.2771	0.2511	0.4156	0.2554	0.4545	0.4848	0.2338	0.4416	0.0216	0.1818	0.2381	0.2727	0.3463	0.5108	0.0000	0.3377	0.3723	0.1688	0.3160	0.3203	0.0000	0.1991	0.4892	0.4459	0.6061	0.4675	0.5455	0.4459	0.6320	0.1472	0.3117	970
0.4199	0.6667	0.5238	0.4632	0.3550	0.4589	0.2554	0.4589	0.6494	0.4935	0.4935	0.4286	0.4242	0.5455	0.4199	0.3550	0.4026	0.4416	0.4545	0.4935	0.4589	0.4545	0.6147	0.4502	0.4632	0.5281	0.5195	0.4502	0.5238	0.4675	0.1082	0.3074	0.2944	0.2771	0.2511	0.4156	0.2554	0.4545	0.4848	0.2338	0.4459	0.0216	0.1818	0.2381	0.2727	0.3463	0.5108	0.0000	0.3377	0.3723	0.1818	0.3160	0.3203	0.0000	0.1991	0.4892	0.4459	0.6061	0.4675	0.5455	0.4459	0.6320	0.1472	0.3290	980
0.4199	0.6667	0.5238	0.4632	0.3550	0.4589	0.2554	0.4589	0.6494	0.4935	0.4935	0.4286	0.4242	0.5455	0.4199	0.3593	0.4026	0.4416	0.4545	0.4935	0.4589	0.4545	0.6147	0.4502	0.4632	0.5281	0.5238	0.4502	0.5238	0.4675	0.1082	0.3074	0.2944	0.2771	0.2511	0.4156	0.2554	0.4589	0.4848	0.2468	0.4459	0.0216	0.1818	0.2381	0.2727	0.3463	0.5195	0.0000	0.3377	0.3723	0.1818	0.3203	0.3203	0.0000	0.1991	0.4892	0.4502	0.6061	0.4675	0.5455	0.4459	0.6320	0.1472	0.3290	990
0.4242	0.6667	0.5281	0.4632	0.3550	0.4632	0.2641	0.4632	0.6494	0.4978	0.5065	0.4286	0.4242	0.5455	0.4199	0.3593	0.4026	0.4416	0.4545	0.4935	0.4589	0.4589	0.6147	0.4502	0.4632	0.5325	0.5281	0.4589	0.5238	0.4675	0.1082	0.3117	0.2944	0.2814	0.2511	0.4199	0.2727	0.4632	0.4848	0.2468	0.4459	0.0216	0.1818	0.2381	0.2727	0.3463	0.5195	0.0000	0.3420	0.3810	0.1818	0.3203	0.3377	0.0000	0.1991	0.4892	0.4545	0.6061	0.4675	0.5455	0.4459	0.6320	0.1602	0.3290	1010
0.4242	0.6667	0.5281	0.4632	0.3550	0.4632	0.2727	0.4675	0.6494	0.5022	0.5108	0.4286	0.4242	0.5455	0.4199	0.3593	0.4026	0.4416	0.4545	0.4935	0.4589	0.4589	0.6190	0.4502	0.4719	0.5325	0.5281	0.4589	0.5238	0.4805	0.1082	0.3117	0.2944	0.2814	0.2511	0.4199	0.2727	0.4762	0.4848	0.2468	0.4502	0.0216	0.1818	0.2381	0.2727	0.3463	0.5238	0.0000	0.3420	0.3810	0.1905	0.3203	0.3377	0.0000	0.1991	0.4892	0.4545	0.6147	0.4675	0.5541	0.4459	0.6320	0.1602	0.3290	1030
0.4242	0.6667	0.5325	0.4632	0.3636	0.4675	0.2727	0.4675	0.6537	0.5281	0.5152	0.4286	0.4242	0.5455	0.4199	0.3593	0.4026	0.4416	0.4545	0.4935	0.4589	0.4675	0.6190	0.4502	0.4719	0.5368	0.5281	0.4589	0.5238	0.4805	0.1082	0.3203	0.2944	0.2814	0.2511	0.4199	0.2727	0.4762	0.4848	0.2468	0.4589	0.0216	0.1818	0.2554	0.2727	0.3550	0.5238	0.0000	0.3420	0.3810	0.1905	0.3247	0.3377	0.0000	0.1991	0.5065	0.4545	0.6147	0.4675	0.5541	0.4459	0.6320	0.1602	0.3290	1050
0.4242	0.6667	0.5368	0.4632	0.3636	0.4719	0.2771	0.4675	0.6537	0.5325	0.5195	0.4286	0.4286	0.5541	0.4199	0.3593	0.4069	0.4416	0.4632	0.4935	0.4589	0.4675	0.6190	0.4502	0.4719	0.5368	0.5325	0.4589	0.5238	0.4848	0.1082	0.3203	0.2944	0.2900	0.2554	0.4286	0.2727	0.4762	0.4848	0.2468	0.4589	0.0216	0.1948	0.2554	0.2771	0.3550	0.5238	0.0000	0.3420	0.3853	0.1905	0.3247	0.3420	0.0000	0.2035	0.5065	0.4589	0.6277	0.4805	0.5541	0.4459	0.6320	0.1602	0.3290	1070
0.4286	0.6667	0.5455	0.4632	0.3636	0.4719	0.2857	0.4675	0.6537	0.5325	0.5281	0.4329	0.4286	0.5584	0.4199	0.3593	0.4069	0.4459	0.4632	0.4935	0.4632	0.4719	0.6190	0.4502	0.4805	0.5368	0.5325	0.4589	0.5281	0.4848	0.1082	0.3377	0.2944	0.2900	0.2554	0.4286	0.2727	0.4805	0.4848	0.2468	0.4589	0.0216	0.1948	0.2554	0.2771	0.3550	0.5238	0.0000	0.3550	0.3853	0.1991	0.3247	0.3420	0.0000	0.2035	0.5065	0.4589	0.6320	0.4805	0.5541	0.4459	0.6320	0.1602	0.3290	1090
0.4286	0.6667	0.5455	0.4762	0.3636	0.4762	0.2900	0.4675	0.6537	0.5455	0.5281	0.4329	0.4286	0.5584	0.4199	0.3593	0.4113	0.4459	0.4675	0.4935	0.4632	0.4719	0.6234	0.4502	0.4805	0.5368	0.5325	0.4589	0.5281	0.4892	0.1082	0.3377	0.2944	0.3030	0.2554	0.4286	0.2814	0.4848	0.4848	0.2641	0.4632	0.0216	0.1948	0.2554	0.2771	0.3550	0.5238	0.0000	0.3593	0.3853	0.1991	0.3290	0.3420	0.0000	0.2165	0.5065	0.4632	0.6320	0.4848	0.5541	0.4459	0.6320	0.1602	0.3506	1110
0.4286	0.6667	0.5455	0.4762	0.3636	0.4762	0.2944	0.4675	0.6537	0.5541	0.5325	0.4329	0.4286	0.5584	0.4199	0.3636	0.4113	0.4502	0.4719	0.4935	0.4632	0.4762	0.6234	0.4502	0.4805	0.5368	0.5325	0.4589	0.5281	0.4892	0.1082	0.3377	0.3030	0.3117	0.2554	0.4286	0.2814	0.4848	0.4848	0.2641	0.4632	0.0216	0.1948	0.2727	0.2814	0.3550	0.5238	0.0000	0.3593	0.3983	0.1991	0.3290	0.3463	0.0000	0.2165	0.5065	0.4719	0.6320	0.4848	0.5541	0.4459	0.6320	0.1602	0.3506	1130
0.4286	0.6710	0.5455	0.4762	0.3636	0.4762	0.2944	0.4675	0.6537	0.5541	0.5368	0.4329	0.4286	0.5584	0.4199	0.3636	0.4113	0.4502	0.4719	0.4935	0.4632	0.4762	0.6234	0.4502	0.4892	0.5368	0.5325	0.4589	0.5325	0.4892	0.1082	0.3506	0.3030	0.3160	0.2554	0.4286	0.2814	0.4978	0.4848	0.2727	0.4675	0.0216	0.1948	0.2727	0.2857	0.3853	0.5238	0.0000	0.3636	0.3983	0.1991	0.3290	0.3463	0.0000	0.2165	0.5065	0.4719	0.6320	0.4848	0.5541	0.4459	0.6320	0.1602	0.3506	1150
0.4286	0.6710	0.5455	0.4762	0.3636	0.4762	0.2987	0.4675	0.6580	0.5758	0.5368	0.4329	0.4329	0.5584	0.4199	0.3636	0.4113	0.4502	0.4762	0.4978	0.4632	0.4762	0.6234	0.4502	0.4892	0.5368	0.5368	0.4589	0.5325	0.4892	0.1082	0.3550	0.3074	0.3160	0.2597	0.4329	0.2814	0.5022	0.4848	0.2727	0.4675	0.0216	0.1948	0.2727	0.2857	0.3853	0.5238	0.0000	0.3636	0.4069	0.1991	0.3290	0.3463	0.0000	0.2165	0.5065	0.4719	0.6320	0.4892	0.5541	0.4459	0.6320	0.1602	0.3506	1170
0.4286	0.6710	0.5498	0.4762	0.3723	0.4762	0.3074	0.4675	0.6623	0.5758	0.5411	0.4329	0.4329	0.5628	0.4199	0.3680	0.4199	0.4502	0.4805	0.4978	0.4675	0.4762	0.6234	0.4502	0.4892	0.5368	0.5411	0.4632	0.5368	0.4935	0.1082	0.3636	0.3074	0.3160	0.2641	0.4502	0.3117	0.5065	0.4892	0.2814	0.4805	0.0216	0.2078	0.2771	0.2900	0.3853	0.5238	0.0000	0.3680	0.4069	0.1991	0.3333	0.3723	0.0000	0.2208	0.5065	0.4805	0.6450	0.4935	0.5584	0.4459	0.6364	0.1645	0.3506	1210
0.4329	0.6710	0.5541	0.4762	0.3723	0.4805	0.3117	0.4762	0.6623	0.5887	0.5455	0.4372	0.4329	0.5628	0.4242	0.3680	0.4199	0.4502	0.4805	0.5022	0.4675	0.4762	0.6277	0.4502	0.4892	0.5411	0.5411	0.4632	0.5411	0.4935	0.1082	0.3766	0.3074	0.3160	0.2641	0.4502	0.3117	0.5108	0.4892	0.2857	0.4848	0.0216	0.2078	0.2771	0.2944	0.3983	0.5325	0.0000	0.3680	0.4199	0.2035	0.3333	0.3853	0.0000	0.2208	0.5065	0.4848	0.6494	0.4935	0.5628	0.4459	0.6407	0.1645	0.3506	1250
0.4329	0.6710	0.5541	0.4762	0.3853	0.4805	0.3203	0.4762	0.6623	0.5931	0.5498	0.4372	0.4329	0.5628	0.4242	0.3680	0.4199	0.4502	0.4805	0.5065	0.4675	0.4805	0.6277	0.4545	0.4935	0.5411	0.5498	0.4762	0.5411	0.4935	0.1082	0.3853	0.3074	0.3247	0.2684	0.4502	0.3117	0.5108	0.4892	0.2900	0.4892	0.0216	0.2078	0.2771	0.3030	0.4026	0.5325	0.0000	0.3896	0.4242	0.2078	0.3377	0.3853	0.0000	0.2208	0.5195	0.4892	0.6537	0.4935	0.5628	0.4459	0.6407	0.1688	0.3636	1290
0.4329	0.6710	0.5541	0.4805	0.3983	0.4805	0.3290	0.4762	0.6623	0.6061	0.5498	0.4372	0.4329	0.5628	0.4242	0.3680	0.4199	0.4502	0.4805	0.5108	0.4675	0.4892	0.6320	0.4545	0.4935	0.5455	0.5584	0.4935	0.5498	0.4978	0.1082	0.3896	0.3117	0.3290	0.2814	0.4502	0.3290	0.5152	0.4935	0.2900	0.5022	0.0260	0.2165	0.2771	0.3074	0.4026	0.5368	0.0000	0.3896	0.4242	0.2208	0.3377	0.3939	0.0000	0.2208	0.5195	0.4892	0.6537	0.4978	0.5671	0.4459	0.6450	0.1688	0.3723	1330
0.4372	0.6753	0.5584	0.4805	0.3983	0.4848	0.3333	0.4805	0.6667	0.6104	0.5498	0.4459	0.4329	0.5628	0.4329	0.3680	0.4242	0.4545	0.4848	0.5108	0.4675	0.4978	0.6407	0.4632	0.4935	0.5498	0.5584	0.4935	0.5541	0.4978	0.1082	0.3896	0.3117	0.3377	0.2900	0.4502	0.3290	0.5195	0.4935	0.2944	0.5065	0.0260	0.2165	0.2814	0.3117	0.4069	0.5411	0.0000	0.3896	0.4242	0.2208	0.3377	0.4026	0.0000	0.2294	0.5195	0.4935	0.6537	0.4978	0.5714	0.4545	0.6450	0.1732	0.3853	1370
0.4459	0.6753	0.5628	0.4848	0.3983	0.4935	0.3333	0.4892	0.6667	0.6147	0.5541	0.4459	0.4329	0.5628	0.4329	0.3723	0.4242	0.4675	0.4848	0.5108	0.4675	0.4978	0.6450	0.4632	0.4935	0.5498	0.5584	0.5022	0.5541	0.5108	0.1082	0.3896	0.3160	0.3377	0.2900	0.4502	0.3377	0.5195	0.4935	0.2987	0.5238	0.0260	0.2165	0.2814	0.3117	0.4069	0.5455	0.0000	0.3939	0.4242	0.2294	0.3377	0.4026	0.0000	0.2338	0.5195	0.5065	0.6537	0.4978	0.5714	0.4545	0.6450	0.1775	0.3853	1410
0.4459	0.6753	0.5671	0.4848	0.3983	0.4935	0.3420	0.4892	0.6667	0.6234	0.5541	0.4459	0.4372	0.5628	0.4329	0.3723	0.4242	0.4675	0.4848	0.5108	0.4675	0.5065	0.6494	0.4675	0.5108	0.5498	0.5628	0.5022	0.5541	0.5108	0.1169	0.3896	0.3203	0.3420	0.2944	0.4502	0.3377	0.5195	0.4935	0.2987	0.5281	0.0346	0.2251	0.2857	0.3160	0.4069	0.5498	0.0000	0.3983	0.4329	0.2294	0.3377	0.4069	0.0000	0.2338	0.5195	0.5108	0.6580	0.5022	0.5714	0.4545	0.6450	0.1775	0.3853	1450
0.4459	0.6753	0.5671	0.4848	0.3983	0.4935	0.3463	0.4892	0.6667	0.6320	0.5541	0.4502	0.4416	0.5628	0.4372	0.3723	0.4242	0.4719	0.4892	0.5195	0.4675	0.5065	0.6494	0.4719	0.5238	0.5498	0.5628	0.5108	0.5541	0.5108	0.1169	0.3939	0.3290	0.3506	0.2987	0.4502	0.3377	0.5281	0.5022	0.3117	0.5281	0.0346	0.2251	0.2857	0.3160	0.4069	0.5584	0.0000	0.4026	0.4329	0.2338	0.3377	0.4069	0.0000	0.2338	0.5195	0.5152	0.6623	0.5022	0.5714	0.4545	0.6450	0.1775	0.3983	1490
0.4459	0.6753	0.5714	0.4892	0.3983	0.4935	0.3506	0.4892	0.6667	0.6320	0.5541	0.4545	0.4416	0.5628	0.4416	0.3723	0.4242	0.4719	0.4892	0.5195	0.4675	0.5065	0.6494	0.4719	0.5238	0.5498	0.5671	0.5108	0.5541	0.5108	0.1169	0.3983	0.3377	0.3550	0.2987	0.4502	0.3636	0.5281	0.5022	0.3160	0.5368	0.0346	0.2251	0.3074	0.3203	0.4069	0.5584	0.0000	0.4026	0.4416	0.2338	0.3377	0.4069	0.0000	0.2338	0.5368	0.5195	0.6623	0.5065	0.5714	0.4545	0.6450	0.1818	0.3983	1530
0.4459	0.6797	0.5758	0.4935	0.4156	0.4935	0.3636	0.4892	0.6710	0.6320	0.5541	0.4545	0.4459	0.5671	0.4459	0.3723	0.4286	0.4719	0.4892	0.5281	0.4719	0.5108	0.6537	0.4719	0.5281	0.5498	0.5758	0.5108	0.5541	0.5195	0.1212	0.4113	0.3420	0.3636	0.3160	0.4545	0.3636	0.5281	0.5108	0.3203	0.5498	0.0390	0.2294	0.3290	0.3247	0.4113	0.5584	0.0000	0.4026	0.4416	0.2338	0.3463	0.4242	0.0000	0.2381	0.5368	0.5368	0.6797	0.5108	0.5758	0.4589	0.6494	0.1861	0.4069	1610
0.4459	0.6840	0.5758	0.4978	0.4156	0.4978	0.3680	0.4892	0.6753	0.6407	0.5541	0.4545	0.4459	0.5714	0.4502	0.3723	0.4329	0.4762	0.4935	0.5281	0.4805	0.5152	0.6537	0.4719	0.5325	0.5498	0.5801	0.5195	0.5541	0.5281	0.1299	0.4113	0.3463	0.3680	0.3203	0.4545	0.3636	0.5325	0.5152	0.3247	0.5584	0.0390	0.2294	0.3377	0.3290	0.4156	0.5584	0.0000	0.4113	0.4502	0.2381	0.3463	0.4286	0.0000	0.2424	0.5368	0.5455	0.6797	0.5152	0.5801	0.4589	0.6494	0.1905	0.4156	1690
0.4459	0.6883	0.5844	0.4978	0.4156	0.4978	0.3680	0.4935	0.6753	0.6450	0.5541	0.4545	0.4502	0.5714	0.4502	0.3723	0.4329	0.4762	0.4978	0.5281	0.4848	0.5195	0.6537	0.4762	0.5368	0.5498	0.5887	0.5195	0.5541	0.5281	0.1299	0.4113	0.3506	0.3766	0.3203	0.4545	0.3810	0.5325	0.5238	0.3290	0.5671	0.0476	0.2294	0.3420	0.3290	0.4242	0.5628	0.0000	0.4199	0.4545	0.2381	0.3463	0.4286	0.0000	0.2468	0.5455	0.5541	0.6883	0.5238	0.5801	0.4632	0.6494	0.1905	0.4199	1770
0.4502	0.6883	0.5844	0.4978	0.4199	0.5022	0.3680	0.4935	0.6753	0.6450	0.5541	0.4589	0.4632	0.5714	0.4545	0.3723	0.4329	0.4762	0.5022	0.5281	0.4892	0.5195	0.6537	0.4848	0.5498	0.5541	0.5974	0.5195	0.5628	0.5368	0.1299	0.4242	0.3506	0.3896	0.3203	0.4545	0.4113	0.5368	0.5281	0.3290	0.5671	0.0476	0.2294	0.3506	0.3377	0.4242	0.5714	0.0000	0.4199	0.4589	0.2424	0.3463	0.4416	0.0130	0.2554	0.5455	0.5628	0.6883	0.5238	0.5844	0.4632	0.6494	0.1905	0.4286	1850
0.4502	0.6883	0.5844	0.4978	0.4242	0.5022	0.3723	0.4978	0.6840	0.6450	0.5541	0.4589	0.4675	0.5714	0.4545	0.3723	0.4329	0.4805	0.5065	0.5281	0.4892	0.5238	0.6537	0.4892	0.5584	0.5584	0.6017	0.5195	0.5671	0.5411	0.1385	0.4286	0.3550	0.3983	0.3247	0.4589	0.4199	0.5455	0.5281	0.3377	0.5671	0.0649	0.2468	0.3593	0.3420	0.4286	0.5714	0.0000	0.4242	0.4589	0.2424	0.3506	0.4502	0.0303	0.2554	0.5455	0.5671	0.6883	0.5281	0.5844	0.4675	0.6494	0.1991	0.4329	1930
0.4545	0.6926	0.5844	0.5022	0.4242	0.5022	0.3766	0.5022	0.6883	0.6450	0.5541	0.4632	0.4675	0.5714	0.4545	0.3723	0.4372	0.4805	0.5108	0.5325	0.4978	0.5238	0.6537	0.4892	0.5628	0.5671	0.6104	0.5195	0.5714	0.5411	0.1385	0.4286	0.3550	0.4069	0.3247	0.4632	0.4286	0.5455	0.5281	0.3463	0.5758	0.0693	0.2468	0.3593	0.3463	0.4329	0.5714	0.0000	0.4242	0.4589	0.2511	0.3506	0.4545	0.0390	0.2597	0.5541	0.5801	0.6926	0.5281	0.5844	0.4719	0.6537	0.1991	0.4329	2010
0.4545	0.6970	0.5974	0.5108	0.4242	0.5065	0.3810	0.5022	0.6883	0.6537	0.5541	0.4675	0.4762	0.5714	0.4589	0.3723	0.4416	0.4805	0.5152	0.5325	0.4978	0.5325	0.6537	0.5022	0.5714	0.5671	0.6104	0.5195	0.5758	0.5455	0.1385	0.4329	0.3550	0.4199	0.3290	0.4632	0.4286	0.5498	0.5281	0.3463	0.5758	0.0736	0.2554	0.3636	0.3550	0.4416	0.5758	0.0303	0.4242	0.4589	0.2554	0.3550	0.4589	0.0909	0.2597	0.5541	0.5844	0.6926	0.5281	0.5844	0.4719	0.6537	0.1991	0.4329	2090
0.4589	0.6970	0.5974	0.5108	0.4329	0.5108	0.3939	0.5022	0.6883	0.6580	0.5541	0.4675	0.4762	0.5758	0.4589	0.3723	0.4416	0.4848	0.5195	0.5368	0.4978	0.5368	0.6537	0.5152	0.5714	0.5671	0.6104	0.5455	0.5887	0.5455	0.1472	0.4372	0.3550	0.4372	0.3377	0.4675	0.4372	0.5541	0.5281	0.3593	0.5758	0.0736	0.2641	0.3723	0.3636	0.4416	0.5758	0.0649	0.4286	0.4632	0.2727	0.3550	0.4675	0.2208	0.2641	0.5541	0.5844	0.7013	0.5281	0.5931	0.4719	0.6537	0.2035	0.4372	2170
0.4632	0.7013	0.5974	0.5108	0.4416	0.5108	0.4026	0.5022	0.6926	0.6580	0.5541	0.4719	0.4762	0.5801	0.4632	0.3766	0.4459	0.4892	0.5195	0.5368	0.5065	0.5368	0.6623	0.5152	0.5714	0.5714	0.6190	0.5455	0.5931	0.5498	0.1472	0.4416	0.3593	0.4416	0.3377	0.4675	0.4545	0.5541	0.5368	0.3680	0.5844	0.0779	0.2641	0.3853	0.3636	0.4502	0.5801	0.0909	0.4416	0.4632	0.2727	0.3550	0.4675	0.2511	0.2684	0.5541	0.5887	0.7013	0.5281	0.5931	0.4719	0.6537	0.2078	0.4416	2250
0.4632	0.7056	0.5974	0.5152	0.4416	0.5152	0.4156	0.5152	0.6970	0.6580	0.5541	0.4719	0.4762	0.5844	0.4675	0.3766	0.4545	0.4978	0.5281	0.5368	0.5238	0.5368	0.6623	0.5195	0.5714	0.5758	0.6234	0.5498	0.5931	0.5584	0.1472	0.4502	0.3680	0.4502	0.3420	0.4719	0.4675	0.5671	0.5368	0.3680	0.5844	0.0866	0.2727	0.3939	0.3766	0.4719	0.5974	0.1645	0.4502	0.4632	0.2857	0.3550	0.4848	0.3636	0.2727	0.5541	0.5974	0.7056	0.5325	0.5931	0.4805	0.6537	0.2251	0.4502	2410
0.4675	0.7186	0.6017	0.5195	0.4416	0.5195	0.5671	0.5238	0.7013	0.6580	0.5584	0.4719	0.4805	0.5887	0.4675	0.3766	0.4589	0.4978	0.5281	0.5368	0.5411	0.5368	0.6623	0.5238	0.5758	0.5801	0.6277	0.5584	0.5931	0.5584	0.1558	0.4545	0.3680	0.4675	0.3463	0.4762	0.4762	0.5714	0.5411	0.3723	0.5974	0.4372	0.2771	0.4069	0.3810	0.4719	0.6061	0.1991	0.4805	0.4675	0.3117	0.3550	0.5022	0.4762	0.2857	0.5584	0.5974	0.7143	0.5325	0.5974	0.4805	0.6580	0.2338	0.4545	2570
0.4805	0.7186	0.6104	0.5195	0.4459	0.5281	0.6537	0.5281	0.7013	0.6580	0.5584	0.4978	0.4805	0.5931	0.4675	0.3766	0.4632	0.4978	0.5325	0.5368	0.5455	0.5455	0.6623	0.5238	0.5758	0.5801	0.6277	0.5584	0.5974	0.5671	0.1602	0.4545	0.3723	0.4719	0.3550	0.4762	0.4978	0.5758	0.5411	0.3853	0.6017	0.5541	0.2857	0.4113	0.3853	0.4805	0.6061	0.2381	0.4848	0.4719	0.3203	0.3550	0.5108	0.5931	0.3160	0.5671	0.5974	0.7186	0.5325	0.5974	0.4935	0.6580	0.2381	0.4545	2730
0.4935	0.7229	0.6147	0.5238	0.4502	0.5368	0.6667	0.5368	0.7056	0.6580	0.5584	0.4978	0.4805	0.6104	0.4675	0.3766	0.4632	0.5022	0.5411	0.5368	0.5541	0.5455	0.6623	0.5281	0.5758	0.5887	0.6277	0.5584	0.6104	0.5801	0.1602	0.4589	0.3766	0.4762	0.3550	0.4805	0.5065	0.5801	0.5411	0.3983	0.6104	0.5801	0.2944	0.4113	0.3896	0.4848	0.6104	0.2771	0.4892	0.4762	0.3290	0.3550	0.5281	0.5931	0.3203	0.5671	0.6061	0.7273	0.5325	0.6104	0.4978	0.6580	0.2381	0.4632	2890
0.4978	0.7273	0.6234	0.5238	0.4589	0.5455	0.6753	0.5541	0.7143	0.6623	0.5628	0.4978	0.4805	0.6147	0.4762	0.3766	0.4632	0.5022	0.5411	0.5368	0.5541	0.5498	0.6623	0.5281	0.5758	0.5931	0.6320	0.5671	0.6104	0.5844	0.1645	0.4632	0.3853	0.4848	0.3593	0.4805	0.5195	0.5844	0.5411	0.4113	0.6190	0.6104	0.2944	0.4113	0.3939	0.5022	0.6234	0.3117	0.5022	0.4805	0.3333	0.3550	0.5281	0.5931	0.3247	0.5671	0.6104	0.7273	0.5411	0.6104	0.5022	0.6580	0.2468	0.4632	3050
0.5022	0.7273	0.6234	0.5325	0.4589	0.5498	0.6753	0.5584	0.7143	0.6710	0.5628	0.5152	0.4805	0.6147	0.4892	0.3766	0.4675	0.5065	0.5455	0.5368	0.5628	0.5628	0.6623	0.5281	0.5801	0.5974	0.6320	0.5801	0.6190	0.5931	0.1645	0.4675	0.3853	0.4848	0.3593	0.4805	0.5238	0.5887	0.5411	0.4242	0.6234	0.6104	0.2987	0.4113	0.3939	0.5022	0.6320	0.3290	0.5195	0.4805	0.3420	0.3593	0.5455	0.5931	0.3420	0.5844	0.6147	0.7359	0.5455	0.6104	0.5022	0.6580	0.2597	0.4675	3210
0.5065	0.7273	0.6234	0.5411	0.4589	0.5498	0.6753	0.5671	0.7143	0.6753	0.5671	0.5152	0.4848	0.6190	0.4892	0.3810	0.4675	0.5065	0.5455	0.5368	0.5671	0.5714	0.6623	0.5281	0.5844	0.5974	0.6320	0.5801	0.6190	0.5974	0.1645	0.4675	0.3853	0.4892	0.3593	0.4805	0.5325	0.5974	0.5455	0.4242	0.6277	0.6147	0.2987	0.4156	0.3983	0.5152	0.6364	0.3420	0.5325	0.4805	0.3463	0.3593	0.5541	0.5931	0.3463	0.5844	0.6147	0.7403	0.5455	0.6147	0.5022	0.6580	0.2727	0.4719	3370
0.5152	0.7273	0.6234	0.5455	0.4675	0.5541	0.6753	0.5671	0.7143	0.6797	0.5671	0.5238	0.4848	0.6277	0.4892	0.3810	0.4719	0.5108	0.5584	0.5368	0.5844	0.5801	0.6710	0.5368	0.5844	0.5974	0.6407	0.5801	0.6234	0.6017	0.1645	0.4675	0.3896	0.4892	0.3636	0.4848	0.5541	0.5974	0.5498	0.4286	0.6320	0.6147	0.2987	0.4242	0.4026	0.5152	0.6407	0.3506	0.5368	0.4805	0.3636	0.3593	0.5541	0.5931	0.3463	0.5844	0.6234	0.7446	0.5455	0.6147	0.5065	0.6580	0.2814	0.4719	3530
0.5195	0.7273	0.6277	0.5541	0.4675	0.5541	0.6753	0.5887	0.7143	0.6840	0.5714	0.5325	0.4848	0.6277	0.4978	0.3810	0.4719	0.5195	0.5628	0.5368	0.5844	0.5887	0.6710	0.5455	0.5887	0.5974	0.6494	0.5801	0.6234	0.6017	0.1645	0.4762	0.3896	0.4935	0.3723	0.4848	0.5671	0.5974	0.5541	0.4372	0.6320	0.6190	0.3160	0.4242	0.4069	0.5195	0.6450	0.3766	0.5411	0.4805	0.3766	0.3593	0.5541	0.5931	0.3463	0.5887	0.6277	0.7489	0.5498	0.6190	0.5065	0.6580	0.2857	0.4805	3690
0.5238	0.7316	0.6320	0.5541	0.4805	0.5584	0.6753	0.5931	0.7143	0.6883	0.5844	0.5325	0.4848	0.6277	0.4978	0.3896	0.4719	0.5238	0.5628	0.5411	0.6104	0.6061	0.6753	0.5498	0.5974	0.5974	0.6580	0.5887	0.6277	0.6104	0.1688	0.4848	0.3939	0.4978	0.3853	0.4848	0.5801	0.6061	0.5541	0.4372	0.6320	0.6190	0.3247	0.4459	0.4199	0.5238	0.6494	0.3939	0.5541	0.4978	0.3896	0.3593	0.5714	0.6017	0.3636	0.6017	0.6320	0.7576	0.5541	0.6234	0.5195	0.6580	0.2944	0.4848	4010
0.5281	0.7359	0.6320	0.5541	0.4805	0.5584	0.6753	0.5931	0.7186	0.6926	0.6017	0.5368	0.4848	0.6320	0.5065	0.3896	0.4719	0.5325	0.5628	0.5411	0.6104	0.6234	0.6797	0.5541	0.6104	0.5974	0.6667	0.5931	0.6277	0.6277	0.1732	0.4848	0.4026	0.5238	0.3896	0.4848	0.5844	0.6104	0.5584	0.4372	0.6407	0.6234	0.3550	0.4502	0.4199	0.5325	0.6494	0.4329	0.5671	0.5022	0.4156	0.3593	0.5801	0.6147	0.3680	0.6017	0.6364	0.7576	0.5541	0.6234	0.5195	0.6580	0.3160	0.5022	4330
0.5281	0.7359	0.6320	0.5541	0.4892	0.5584	0.6753	0.5931	0.7273	0.6926	0.6017	0.5368	0.4848	0.6320	0.5065	0.3896	0.4762	0.5411	0.5628	0.5411	0.6190	0.6234	0.6797	0.5628	0.6277	0.6017	0.6710	0.5931	0.6277	0.6364	0.1775	0.4892	0.4069	0.5411	0.3939	0.4892	0.5974	0.6104	0.5584	0.4545	0.6450	0.6234	0.3680	0.4632	0.4242	0.5325	0.6537	0.4719	0.5714	0.5065	0.4329	0.3593	0.5801	0.6147	0.3723	0.6061	0.6364	0.7576	0.5541	0.6234	0.5195	0.6580	0.3377	0.5108	4650
0.5281	0.7359	0.6320	0.5584	0.4892	0.5628	0.6753	0.6017	0.7273	0.6926	0.6017	0.5411	0.4848	0.6364	0.5065	0.3983	0.4805	0.5498	0.5628	0.5411	0.6190	0.6320	0.6797	0.5671	0.6277	0.6061	0.6797	0.6017	0.6364	0.6364	0.1818	0.5022	0.4113	0.5498	0.3939	0.4892	0.6104	0.6147	0.5628	0.4589	0.6450	0.6234	0.3680	0.4632	0.4372	0.5411	0.6580	0.4805	0.5801	0.5065	0.4416	0.3593	0.5974	0.6277	0.3810	0.6061	0.6450	0.7619	0.5541	0.6277	0.5195	0.6580	0.3680	0.5195	4970
0.5325	0.7359	0.6320	0.5584	0.4892	0.5628	0.6753	0.6061	0.7316	0.6970	0.6017	0.5411	0.4848	0.6450	0.5065	0.3983	0.4892	0.5584	0.5714	0.5411	0.6234	0.6364	0.6797	0.5714	0.6277	0.6104	0.6840	0.6017	0.6407	0.6450	0.1861	0.5022	0.4156	0.5584	0.4069	0.4892	0.6234	0.6190	0.5628	0.4675	0.6537	0.6234	0.3853	0.4805	0.4372	0.5498	0.6623	0.4935	0.5844	0.5065	0.4589	0.3593	0.5974	0.6450	0.3983	0.6061	0.6580	0.7662	0.5541	0.6277	0.5195	0.6580	0.3810	0.5238	5290
0.5325	0.7359	0.6320	0.5584	0.4978	0.5628	0.6753	0.6061	0.7359	0.6970	0.6017	0.5411	0.4848	0.6623	0.5065	0.3983	0.4892	0.5671	0.5801	0.5411	0.6234	0.6407	0.6797	0.5714	0.6277	0.6104	0.6840	0.6017	0.6407	0.6537	0.1861	0.5022	0.4156	0.5671	0.4069	0.4892	0.6320	0.6190	0.5628	0.4719	0.6537	0.6234	0.3939	0.4935	0.4459	0.5541	0.6623	0.5065	0.5844	0.5065	0.4762	0.3593	0.5974	0.6450	0.4026	0.6061	0.6667	0.7706	0.5628	0.6320	0.5238	0.6580	0.4069	0.5238	5610
0.5325	0.7359	0.6320	0.5584	0.5022	0.5628	0.6797	0.6061	0.7359	0.6970	0.6017	0.5411	0.4848	0.6667	0.5065	0.3983	0.4935	0.5671	0.5844	0.5411	0.6234	0.6450	0.6840	0.5801	0.6277	0.6104	0.6970	0.6104	0.6450	0.6537	0.1905	0.5022	0.4199	0.5887	0.4199	0.4892	0.6320	0.6190	0.5628	0.4762	0.6580	0.6234	0.4069	0.4978	0.4459	0.5714	0.6623	0.5108	0.5931	0.5108	0.4762	0.3593	0.6017	0.6450	0.4026	0.6061	0.6753	0.7749	0.5628	0.6320	0.5238	0.6623	0.4113	0.5238	5930
0.5368	0.7403	0.6320	0.5584	0.5108	0.5628	0.6797	0.6061	0.7359	0.6970	0.6017	0.5498	0.4892	0.6797	0.5108	0.4026	0.4935	0.5758	0.5887	0.5455	0.6234	0.6450	0.6840	0.5844	0.6320	0.6147	0.7056	0.6104	0.6450	0.6623	0.1905	0.5065	0.4199	0.5974	0.4242	0.4892	0.6364	0.6190	0.5628	0.4762	0.6580	0.6234	0.4069	0.5022	0.4459	0.5758	0.6667	0.5281	0.5931	0.5108	0.4848	0.3593	0.6061	0.6537	0.4113	0.6104	0.6753	0.7749	0.5628	0.6320	0.5238	0.6623	0.4199	0.5281	6250
0.5411	0.7403	0.6320	0.5584	0.5195	0.5671	0.6797	0.6104	0.7359	0.6970	0.6017	0.5498	0.4978	0.6797	0.5108	0.4026	0.4978	0.5758	0.5887	0.5455	0.6234	0.6494	0.6840	0.5844	0.6364	0.6277	0.7100	0.6104	0.6450	0.6623	0.1905	0.5108	0.4199	0.6061	0.4242	0.4935	0.6407	0.6234	0.5628	0.4762	0.6580	0.6234	0.4242	0.5108	0.4459	0.5801	0.6667	0.5368	0.5931	0.5108	0.4978	0.3593	0.6104	0.6580	0.4199	0.6234	0.6797	0.7749	0.5628	0.6320	0.5325	0.6623	0.4372	0.5325	6570
0.5498	0.7446	0.6364	0.5671	0.5281	0.5801	0.6883	0.6147	0.7446	0.7013	0.6017	0.5801	0.5022	0.6840	0.5325	0.4026	0.4978	0.5758	0.5931	0.5758	0.6407	0.6667	0.6840	0.5887	0.6450	0.6320	0.7100	0.6147	0.6494	0.6667	0.1905	0.5152	0.4372	0.6147	0.4286	0.4935	0.6450	0.6234	0.5628	0.4805	0.6710	0.6234	0.4416	0.5152	0.4545	0.5931	0.6667	0.5541	0.5931	0.5108	0.5108	0.3593	0.6147	0.6667	0.4372	0.6277	0.6797	0.7749	0.5628	0.6320	0.5368	0.6623	0.4675	0.5498	7210
0.5584	0.7446	0.6407	0.5714	0.5281	0.5887	0.7013	0.6234	0.7446	0.7013	0.6017	0.5887	0.5108	0.6840	0.5411	0.4069	0.5108	0.5844	0.5974	0.5801	0.6494	0.6753	0.6840	0.5887	0.6537	0.6364	0.7143	0.6364	0.6494	0.6667	0.1948	0.5325	0.4459	0.6234	0.4372	0.4935	0.6494	0.6277	0.5628	0.4848	0.6710	0.6277	0.4589	0.5325	0.4632	0.6061	0.6753	0.5628	0.5931	0.5152	0.5152	0.3593	0.6234	0.6710	0.4632	0.6407	0.6926	0.7749	0.5671	0.6364	0.5368	0.6623	0.5065	0.5584	7850
0.5584	0.7446	0.6407	0.5714	0.5368	0.5887	0.7013	0.6277	0.7446	0.7013	0.6017	0.5887	0.5195	0.6840	0.5411	0.4113	0.5152	0.5844	0.5974	0.5887	0.6494	0.6753	0.6840	0.5974	0.6580	0.6364	0.7273	0.6364	0.6537	0.6840	0.1948	0.5325	0.4502	0.6277	0.4372	0.4978	0.6580	0.6320	0.5628	0.4848	0.6753	0.6277	0.4632	0.5498	0.4675	0.6234	0.6797	0.5887	0.5974	0.5281	0.5238	0.3593	0.6277	0.6753	0.4675	0.6537	0.6970	0.7879	0.5758	0.6364	0.5368	0.6623	0.5281	0.5584	8490
0.5584	0.7446	0.6407	0.5758	0.5411	0.5974	0.7100	0.6320	0.7489	0.7013	0.6017	0.5887	0.5281	0.6883	0.5411	0.4156	0.5152	0.5844	0.6017	0.5931	0.6537	0.6797	0.6883	0.6061	0.6580	0.6364	0.7273	0.6494	0.6537	0.6883	0.1948	0.5368	0.4589	0.6364	0.4416	0.4978	0.6580	0.6320	0.5628	0.4935	0.6753	0.6277	0.4675	0.5584	0.4719	0.6320	0.6840	0.5974	0.6017	0.5325	0.5455	0.3593	0.6320	0.6797	0.4762	0.6623	0.7013	0.7879	0.5758	0.6407	0.5368	0.6623	0.5455	0.5628	9130
0.5584	0.7446	0.6407	0.5801	0.5455	0.5974	0.7100	0.6364	0.7532	0.7013	0.6017	0.5887	0.5281	0.6883	0.5411	0.4156	0.5195	0.5844	0.6017	0.5974	0.6580	0.6797	0.6883	0.6061	0.6623	0.6364	0.7316	0.6580	0.6537	0.6926	0.1948	0.5411	0.4589	0.6494	0.4502	0.4978	0.6623	0.6320	0.5628	0.5022	0.6753	0.6277	0.4762	0.5584	0.4719	0.6320	0.6926	0.6061	0.6017	0.5455	0.5541	0.3593	0.6364	0.6883	0.4805	0.6667	0.7013	0.7879	0.5887	0.6494	0.5368	0.6623	0.5498	0.5628	9770
0.5584	0.7446	0.6450	0.5844	0.5541	0.5974	0.7143	0.6364	0.7576	0.7013	0.6017	0.5931	0.5325	0.6883	0.5455	0.4156	0.5238	0.5974	0.6017	0.5974	0.6710	0.7013	0.6883	0.6061	0.6623	0.6494	0.7359	0.6667	0.6537	0.6926	0.1991	0.5541	0.4675	0.6667	0.4502	0.4978	0.6623	0.6320	0.5628	0.5108	0.6797	0.6277	0.4848	0.5758	0.4762	0.6320	0.6926	0.6147	0.6017	0.5498	0.5714	0.3593	0.6364	0.6883	0.4935	0.6710	0.7013	0.7879	0.5887	0.6494	0.5368	0.6623	0.5628	0.5628	10410
0.5628	0.7446	0.6450	0.5931	0.5584	0.6017	0.7143	0.6407	0.7576	0.7013	0.6061	0.5974	0.5325	0.6926	0.5584	0.4199	0.5368	0.5974	0.6061	0.5974	0.6710	0.7013	0.6883	0.6061	0.6623	0.6494	0.7446	0.6710	0.6580	0.6926	0.2035	0.5584	0.4719	0.6667	0.4502	0.4978	0.6623	0.6320	0.5628	0.5152	0.6840	0.6277	0.4978	0.5801	0.4805	0.6494	0.6926	0.6190	0.6017	0.5541	0.5844	0.3593	0.6450	0.6883	0.4978	0.6710	0.7056	0.7922	0.5887	0.6494	0.5368	0.6623	0.5887	0.5628	11050
0.5628	0.7446	0.6494	0.5974	0.5671	0.6017	0.7143	0.6494	0.7576	0.7013	0.6147	0.6017	0.5325	0.6970	0.5584	0.4286	0.5411	0.5974	0.6061	0.6017	0.6797	0.7013	0.6883	0.6190	0.6623	0.6537	0.7446	0.6753	0.6580	0.6926	0.2078	0.5584	0.4719	0.6710	0.4502	0.4978	0.6667	0.6364	0.5628	0.5152	0.6840	0.6277	0.5065	0.5974	0.4848	0.6623	0.6926	0.6320	0.6017	0.5541	0.5887	0.3636	0.6450	0.6883	0.5281	0.6710	0.7056	0.7922	0.5887	0.6494	0.5368	0.6623	0.5974	0.5628	11690
0.5628	0.7489	0.6494	0.5974	0.5671	0.6061	0.7143	0.6494	0.7576	0.7056	0.6147	0.6017	0.5325	0.6970	0.5584	0.4286	0.5411	0.5974	0.6147	0.6061	0.6797	0.7013	0.6883	0.6190	0.6623	0.6580	0.7446	0.6753	0.6580	0.6926	0.2121	0.5671	0.4719	0.6753	0.4502	0.4978	0.6667	0.6407	0.5628	0.5238	0.6840	0.6277	0.5195	0.5974	0.4978	0.6667	0.6926	0.6450	0.6017	0.5541	0.5931	0.3636	0.6450	0.6926	0.5455	0.6710	0.7143	0.7922	0.5887	0.6494	0.5411	0.6623	0.6147	0.5628	12330
0.5628	0.7706	0.6537	0.5974	0.5931	0.6061	0.7143	0.6494	0.7619	0.7100	0.6190	0.6017	0.5325	0.7056	0.5628	0.4286	0.5498	0.5974	0.6147	0.6104	0.6840	0.7100	0.6883	0.6234	0.6710	0.6580	0.7446	0.6883	0.6580	0.7100	0.2165	0.5714	0.4848	0.7013	0.4589	0.5022	0.6753	0.6407	0.5628	0.5281	0.6840	0.6277	0.5325	0.5974	0.5022	0.6710	0.6926	0.6450	0.6017	0.5628	0.5931	0.3636	0.6450	0.6970	0.5671	0.6710	0.7143	0.7965	0.5931	0.6580	0.5411	0.6623	0.6407	0.5714	13610
0.5758	0.7749	0.6537	0.6104	0.6104	0.6104	0.7186	0.6623	0.7662	0.7100	0.6190	0.6147	0.5368	0.7056	0.5801	0.4286	0.5498	0.6061	0.6190	0.6234	0.6883	0.7100	0.6970	0.6234	0.6710	0.6667	0.7446	0.6926	0.6580	0.7143	0.2165	0.5758	0.4892	0.7013	0.4675	0.5022	0.6797	0.6407	0.5628	0.5281	0.6840	0.6277	0.5411	0.5974	0.5152	0.6710	0.7013	0.6494	0.6017	0.5758	0.6017	0.3636	0.6580	0.7013	0.5887	0.6753	0.7186	0.8009	0.5931	0.6667	0.5411	0.6623	0.6667	0.5714	14890
0.5844	0.7749	0.6537	0.6104	0.6147	0.6104	0.7359	0.6710	0.7662	0.7100	0.6234	0.6234	0.5411	0.7056	0.5887	0.4286	0.5584	0.6104	0.6190	0.6234	0.6883	0.7229	0.6970	0.6234	0.6797	0.6667	0.7532	0.7013	0.6580	0.7186	0.2208	0.5801	0.4935	0.7143	0.4762	0.5022	0.6797	0.6450	0.5628	0.5368	0.6840	0.6277	0.5411	0.6061	0.5238	0.6840	0.7013	0.6580	0.6017	0.5758	0.6147	0.3636	0.6623	0.7100	0.6104	0.6753	0.7186	0.8052	0.5974	0.6753	0.5411	0.6623	0.7013	0.5714	16170
0.5844	0.7792	0.6537	0.6234	0.6234	0.6147	0.7359	0.6710	0.7662	0.7143	0.6234	0.6234	0.5411	0.7143	0.5887	0.4329	0.5584	0.6147	0.6234	0.6234	0.6970	0.7316	0.6970	0.6277	0.6797	0.6667	0.7619	0.7013	0.6580	0.7316	0.2208	0.5801	0.4978	0.7143	0.4762	0.5022	0.6840	0.6494	0.5628	0.5368	0.6840	0.6277	0.5455	0.6277	0.5281	0.6883	0.7013	0.6667	0.6017	0.5844	0.6320	0.3636	0.6623	0.7100	0.6147	0.6797	0.7229	0.8095	0.5974	0.6753	0.5411	0.6623	0.7013	0.5714	17450
0.5844	0.7835	0.6537	0.6277	0.6277	0.6147	0.7359	0.6710	0.7706	0.7229	0.6234	0.6234	0.5498	0.7143	0.5887	0.4459	0.5628	0.6147	0.6320	0.6277	0.7013	0.7316	0.6970	0.6320	0.6883	0.6667	0.7706	0.7056	0.6667	0.7359	0.2208	0.5844	0.4978	0.7229	0.4762	0.5022	0.6840	0.6494	0.5628	0.5411	0.6840	0.6277	0.5498	0.6320	0.5281	0.6883	0.7013	0.6710	0.6017	0.5931	0.6364	0.3680	0.6667	0.7186	0.6364	0.6926	0.7273	0.8095	0.6017	0.6797	0.5411	0.6623	0.7143	0.5714	18730
0.5931	0.7835	0.6537	0.6320	0.6277	0.6147	0.7359	0.6753	0.7749	0.7359	0.6234	0.6234	0.5498	0.7229	0.5887	0.4502	0.5714	0.6190	0.6407	0.6277	0.7056	0.7316	0.6970	0.6407	0.6970	0.6667	0.7792	0.7100	0.6710	0.7489	0.2251	0.5887	0.4978	0.7229	0.4805	0.5022	0.6840	0.6537	0.5628	0.5411	0.6840	0.6277	0.5541	0.6320	0.5411	0.6883	0.7013	0.6753	0.6061	0.5974	0.6450	0.3680	0.6797	0.7186	0.6450	0.6926	0.7273	0.8095	0.6017	0.6840	0.5411	0.6623	0.7186	0.5714	20010
0.5974	0.7835	0.6537	0.6320	0.6320	0.6147	0.7403	0.6753	0.7792	0.7359	0.6234	0.6277	0.5498	0.7316	0.5974	0.4545	0.5801	0.6234	0.6407	0.6320	0.7143	0.7316	0.6970	0.6407	0.7056	0.6667	0.7792	0.7100	0.6710	0.7619	0.2294	0.5974	0.5108	0.7229	0.4805	0.5022	0.6840	0.6537	0.5628	0.5455	0.6840	0.6277	0.5541	0.6364	0.5411	0.6970	0.7013	0.6797	0.6061	0.6017	0.6494	0.3680	0.6840	0.7186	0.6580	0.6970	0.7273	0.8095	0.6017	0.6883	0.5411	0.6623	0.7186	0.5714	21290
0.6061	0.7922	0.6537	0.6320	0.6450	0.6147	0.7403	0.6797	0.7792	0.7359	0.6234	0.6277	0.5498	0.7316	0.5974	0.4545	0.5844	0.6234	0.6450	0.6320	0.7143	0.7359	0.7013	0.6407	0.7056	0.6753	0.7792	0.7143	0.6710	0.7619	0.2294	0.5974	0.5108	0.7229	0.4848	0.5022	0.6883	0.6537	0.5628	0.5498	0.6840	0.6277	0.5541	0.6450	0.5541	0.7013	0.7013	0.6840	0.6061	0.6017	0.6537	0.3680	0.6840	0.7186	0.6580	0.7013	0.7316	0.8095	0.6017	0.6883	0.5455	0.6623	0.7186	0.5714	22570
0.6104	0.7922	0.6537	0.6364	0.6450	0.6147	0.7403	0.6840	0.7792	0.7403	0.6234	0.6277	0.5498	0.7359	0.5974	0.4589	0.5844	0.6277	0.6450	0.6320	0.7143	0.7403	0.7013	0.6450	0.7056	0.6753	0.7879	0.7229	0.6710	0.7619	0.2338	0.5974	0.5195	0.7229	0.4848	0.5022	0.6926	0.6580	0.5628	0.5541	0.6840	0.6277	0.5584	0.6494	0.5584	0.7013	0.7013	0.6883	0.6061	0.6061	0.6537	0.3680	0.6883	0.7229	0.6753	0.7013	0.7316	0.8095	0.6061	0.6883	0.5455	0.6623	0.7186	0.5714	23850
0.6104	0.8009	0.6580	0.6407	0.6537	0.6234	0.7403	0.6883	0.7879	0.7403	0.6234	0.6277	0.5498	0.7359	0.6017	0.4589	0.5887	0.6320	0.6537	0.6320	0.7143	0.7446	0.7013	0.6537	0.7143	0.6753	0.7965	0.7229	0.6753	0.7706	0.2424	0.6061	0.5281	0.7229	0.4892	0.5022	0.6926	0.6580	0.5628	0.5671	0.6840	0.6277	0.5671	0.6667	0.5801	0.7056	0.7013	0.6970	0.6061	0.6147	0.6710	0.3680	0.6883	0.7316	0.6883	0.7056	0.7359	0.8182	0.6147	0.6883	0.5498	0.6623	0.7359	0.5714	26410
0.6104	0.8009	0.6580	0.6407	0.6580	0.6234	0.7403	0.6883	0.7879	0.7403	0.6277	0.6320	0.5498	0.7359	0.6017	0.4589	0.5974	0.6407	0.6623	0.6364	0.7143	0.7446	0.7056	0.6537	0.7143	0.6753	0.7965	0.7316	0.6797	0.7706	0.2511	0.6061	0.5325	0.7229	0.4892	0.5022	0.6926	0.6623	0.5628	0.5801	0.6840	0.6277	0.5758	0.6797	0.5887	0.7100	0.7013	0.6970	0.6061	0.6147	0.6753	0.3680	0.6883	0.7403	0.6970	0.7100	0.7359	0.8182	0.6147	0.6926	0.5541	0.6623	0.7359	0.5714	28970
0.6104	0.8052	0.6710	0.6450	0.6580	0.6234	0.7403	0.6883	0.7879	0.7403	0.6277	0.6364	0.5498	0.7359	0.6017	0.4719	0.5974	0.6407	0.6623	0.6364	0.7143	0.7532	0.7056	0.6580	0.7143	0.6797	0.7965	0.7359	0.6840	0.7792	0.2554	0.6104	0.5325	0.7273	0.4892	0.5022	0.6926	0.6623	0.5628	0.5931	0.6883	0.6277	0.5844	0.6797	0.5931	0.7100	0.7013	0.7056	0.6104	0.6190	0.6883	0.3680	0.6883	0.7403	0.7056	0.7100	0.7446	0.8182	0.6190	0.6970	0.5541	0.6623	0.7359	0.5714	31530
0.6104	0.8052	0.6710	0.6450	0.6623	0.6234	0.7403	0.6883	0.7879	0.7403	0.6277	0.6450	0.5498	0.7359	0.6017	0.4762	0.6017	0.6494	0.6667	0.6364	0.7186	0.7532	0.7056	0.6623	0.7186	0.6797	0.8052	0.7403	0.6840	0.7835	0.2554	0.6104	0.5368	0.7273	0.4935	0.5022	0.6926	0.6623	0.5628	0.5974	0.6883	0.6277	0.5887	0.6840	0.5974	0.7100	0.7013	0.7100	0.6104	0.6277	0.6970	0.3680	0.6883	0.7446	0.7100	0.7143	0.7532	0.8182	0.6234	0.7013	0.5671	0.6623	0.7359	0.5714	34090
0.6104	0.8052	0.6710	0.6494	0.6623	0.6320	0.7403	0.6883	0.7879	0.7403	0.6320	0.6537	0.5498	0.7359	0.6017	0.4848	0.6017	0.6494	0.6753	0.6364	0.7229	0.7706	0.7056	0.6667	0.7229	0.6840	0.8095	0.7489	0.6883	0.7922	0.2641	0.6104	0.5411	0.7273	0.5065	0.5065	0.6926	0.6667	0.5628	0.6017	0.6926	0.6277	0.5887	0.6840	0.6017	0.7100	0.7013	0.7186	0.6104	0.6277	0.7100	0.3680	0.6926	0.7446	0.7186	0.7143	0.7576	0.8182	0.6234	0.7013	0.5714	0.6623	0.7446	0.5714	36650
0.6104	0.8052	0.6710	0.6537	0.6667	0.6364	0.7403	0.6926	0.7922	0.7403	0.6364	0.6537	0.5584	0.7403	0.6017	0.4892	0.6017	0.6494	0.6753	0.6364	0.7273	0.7879	0.7056	0.6667	0.7229	0.6840	0.8095	0.7489	0.6883	0.7965	0.2641	0.6147	0.5498	0.7316	0.5152	0.5065	0.6926	0.6667	0.5628	0.6017	0.6926	0.6277	0.5974	0.6970	0.6017	0.7100	0.7100	0.7273	0.6104	0.6320	0.7186	0.3680	0.6926	0.7446	0.7186	0.7143	0.7576	0.8225	0.6320	0.7056	0.5714	0.6623	0.7446	0.5714	39210
0.6147	0.8052	0.6710	0.6537	0.6667	0.6364	0.7403	0.6926	0.7922	0.7532	0.6364	0.6537	0.5584	0.7403	0.6017	0.4935	0.6017	0.6623	0.6797	0.6407	0.7273	0.7965	0.7056	0.6667	0.7229	0.6840	0.8095	0.7489	0.6926	0.7965	0.2641	0.6147	0.5541	0.7316	0.5152	0.5108	0.6926	0.6667	0.5628	0.6017	0.6926	0.6277	0.5974	0.7013	0.6061	0.7100	0.7100	0.7316	0.6104	0.6320	0.7186	0.3680	0.6926	0.7446	0.7273	0.7143	0.7619	0.8225	0.6320	0.7056	0.5758	0.6623	0.7446	0.5714	41770
0.6190	0.8052	0.6710	0.6537	0.6710	0.6407	0.7403	0.6926	0.7922	0.7576	0.6364	0.6537	0.5584	0.7446	0.6017	0.4978	0.6017	0.6623	0.6797	0.6407	0.7316	0.7965	0.7056	0.6667	0.7273	0.6840	0.8095	0.7532	0.6926	0.8009	0.2727	0.6147	0.5541	0.7316	0.5152	0.5108	0.6926	0.6667	0.5628	0.6017	0.6926	0.6277	0.6017	0.7013	0.6104	0.7143	0.7100	0.7359	0.6104	0.6320	0.7229	0.3680	0.6926	0.7446	0.7359	0.7229	0.7619	0.8225	0.6364	0.7056	0.5758	0.6623	0.7446	0.5714	44330
0.6190	0.8095	0.6710	0.6580	0.6753	0.6407	0.7403	0.6926	0.7922	0.7576	0.6364	0.6580	0.5584	0.7446	0.6017	0.4978	0.6017	0.6667	0.6797	0.6407	0.7316	0.7965	0.7056	0.6667	0.7316	0.6840	0.8095	0.7576	0.6970	0.8009	0.2771	0.6147	0.5541	0.7316	0.5152	0.5108	0.6970	0.6667	0.5628	0.6017	0.6926	0.6277	0.6017	0.7056	0.6190	0.7143	0.7100	0.7403	0.6104	0.6320	0.7229	0.3680	0.6926	0.7489	0.7359	0.7229	0.7662	0.8355	0.6364	0.7100	0.5844	0.6623	0.7532	0.5758	46890
0.6190	0.8095	0.6710	0.6623	0.6797	0.6407	0.7446	0.7013	0.7965	0.7619	0.6450	0.6580	0.5584	0.7446	0.6017	0.4978	0.6017	0.6667	0.6797	0.6407	0.7359	0.7965	0.7056	0.6667	0.7316	0.6840	0.8139	0.7576	0.7013	0.8009	0.2771	0.6147	0.5541	0.7316	0.5195	0.5108	0.6970	0.6667	0.5628	0.6104	0.6926	0.6277	0.6017	0.7056	0.6277	0.7143	0.7186	0.7446	0.6104	0.6320	0.7359	0.3680	0.6970	0.7489	0.7403	0.7273	0.7662	0.8442	0.6450	0.7143	0.5887	0.6623	0.7576	0.5844	52010
0.6190	0.8095	0.6710	0.6623	0.6883	0.6407	0.7489	0.7013	0.8009	0.7619	0.6537	0.6623	0.5671	0.7532	0.6017	0.4978	0.6017	0.6667	0.6797	0.6407	0.7359	0.7965	0.7056	0.6667	0.7403	0.6840	0.8139	0.7576	0.7013	0.8095	0.2900	0.6147	0.5541	0.7316	0.5238	0.5108	0.6970	0.6710	0.5628	0.6147	0.6926	0.6277	0.6017	0.7100	0.6277	0.7186	0.7186	0.7446	0.6104	0.6364	0.7446	0.3680	0.7013	0.7489	0.7446	0.7273	0.7662	0.8442	0.6537	0.7143	0.5887	0.6623	0.7576	0.5844	57130
0.6190	0.8139	0.6710	0.6667	0.6883	0.6407	0.7489	0.7013	0.8095	0.7619	0.6537	0.6623	0.5714	0.7532	0.6147	0.5022	0.6017	0.6667	0.6840	0.6450	0.7359	0.7965	0.7100	0.6667	0.7403	0.6840	0.8139	0.7619	0.7013	0.8182	0.2900	0.6190	0.5541	0.7316	0.5325	0.5108	0.7013	0.6710	0.5628	0.6234	0.6926	0.6277	0.6147	0.7100	0.6277	0.7186	0.7186	0.7489	0.6104	0.6364	0.7446	0.3680	0.7013	0.7532	0.7532	0.7316	0.7706	0.8442	0.6537	0.7143	0.5887	0.6623	0.7576	0.5844	62250
0.6190	0.8139	0.6753	0.6710	0.6970	0.6450	0.7489	0.7013	0.8139	0.7619	0.6580	0.6623	0.5714	0.7532	0.6190	0.5022	0.6017	0.6710	0.6840	0.6494	0.7359	0.8009	0.7100	0.6667	0.7403	0.6926	0.8225	0.7619	0.7013	0.8182	0.2900	0.6190	0.5541	0.7316	0.5368	0.5108	0.7056	0.6710	0.5628	0.6277	0.6926	0.6277	0.6147	0.7143	0.6277	0.7186	0.7229	0.7489	0.6104	0.6364	0.7446	0.3680	0.7013	0.7576	0.7619	0.7359	0.7749	0.8442	0.6537	0.7143	0.5887	0.6623	0.7576	0.5844	67370
0.6190	0.8139	0.6797	0.6710	0.6970	0.6450	0.7489	0.7013	0.8139	0.7619	0.6580	0.6623	0.5714	0.7532	0.6190	0.5022	0.6017	0.6710	0.6840	0.6494	0.7403	0.8052	0.7186	0.6667	0.7403	0.6926	0.8268	0.7662	0.7013	0.8225	0.2900	0.6190	0.5541	0.7316	0.5455	0.5108	0.7056	0.6710	0.5628	0.6320	0.6926	0.6277	0.6147	0.7186	0.6277	0.7186	0.7359	0.7532	0.6104	0.6364	0.7446	0.3680	0.7013	0.7619	0.7619	0.7403	0.7749	0.8485	0.6537	0.7143	0.5887	0.6623	0.7619	0.5844	72490
0.6190	0.8182	0.6797	0.6710	0.7013	0.6450	0.7489	0.7056	0.8139	0.7619	0.6580	0.6623	0.5714	0.7532	0.6234	0.5022	0.6017	0.6753	0.6840	0.6537	0.7446	0.8139	0.7186	0.6710	0.7403	0.6970	0.8268	0.7662	0.7013	0.8225	0.2900	0.6234	0.5541	0.7316	0.5455	0.5108	0.7056	0.6710	0.5628	0.6320	0.6926	0.6277	0.6147	0.7186	0.6277	0.7186	0.7359	0.7576	0.6104	0.6407	0.7446	0.3680	0.7056	0.7619	0.7662	0.7403	0.7749	0.8485	0.6580	0.7143	0.5887	0.6623	0.7619	0.5887	77610
0.6277	0.8182	0.6797	0.6710	0.7056	0.6450	0.7532	0.7100	0.8139	0.7662	0.6580	0.6797	0.5714	0.7532	0.6320	0.5022	0.6017	0.6753	0.6840	0.6537	0.7489	0.8225	0.7186	0.6710	0.7446	0.6970	0.8268	0.7662	0.7013	0.8268	0.2944	0.6234	0.5541	0.7316	0.5455	0.5108	0.7056	0.6710	0.5628	0.6320	0.6926	0.6277	0.6147	0.7186	0.6277	0.7186	0.7359	0.7576	0.6104	0.6407	0.7489	0.3680	0.7100	0.7619	0.7662	0.7446	0.7749	0.8485	0.6623	0.7143	0.5887	0.6623	0.7619	0.5887	82730
0.6277	0.8182	0.6797	0.6710	0.7100	0.6450	0.7532	0.7100	0.8182	0.7662	0.6580	0.6797	0.5714	0.7532	0.6320	0.5108	0.6017	0.6753	0.6883	0.6537	0.7489	0.8312	0.7186	0.6710	0.7446	0.6970	0.8312	0.7662	0.7056	0.8268	0.2987	0.6234	0.5541	0.7316	0.5455	0.5108	0.7056	0.6710	0.5628	0.6364	0.6926	0.6277	0.6147	0.7229	0.6277	0.7186	0.7359	0.7619	0.6104	0.6407	0.7489	0.3680	0.7143	0.7619	0.7662	0.7489	0.7749	0.8485	0.6667	0.7186	0.5887	0.6623	0.7619	0.5887	87850
0.6364	0.8182	0.6797	0.6753	0.7100	0.6450	0.7532	0.7143	0.8182	0.7706	0.6580	0.6840	0.5714	0.7532	0.6364	0.5152	0.6104	0.6753	0.6883	0.6580	0.7489	0.8355	0.7186	0.6710	0.7532	0.6970	0.8355	0.7662	0.7056	0.8268	0.2987	0.6234	0.5584	0.7316	0.5455	0.5108	0.7056	0.6710	0.5628	0.6450	0.6926	0.6277	0.6147	0.7229	0.6320	0.7186	0.7359	0.7619	0.6104	0.6407	0.7576	0.3680	0.7143	0.7662	0.7662	0.7489	0.7749	0.8485	0.6667	0.7186	0.5887	0.6623	0.7619	0.5887	92970
0.6364	0.8225	0.6797	0.6797	0.7229	0.6450	0.7532	0.7186	0.8225	0.7749	0.6667	0.6840	0.5714	0.7532	0.6364	0.5152	0.6104	0.6797	0.6883	0.6667	0.7489	0.8355	0.7229	0.6710	0.7532	0.6970	0.8355	0.7662	0.7056	0.8268	0.2987	0.6277	0.5584	0.7316	0.5541	0.5108	0.7100	0.6710	0.5628	0.6450	0.6970	0.6277	0.6147	0.7229	0.6364	0.7186	0.7359	0.7749	0.6104	0.6407	0.7619	0.3680	0.7186	0.7662	0.7662	0.7489	0.7792	0.8485	0.6667	0.7186	0.5887	0.6623	0.7619	0.5931	103210
0.6364	0.8225	0.6797	0.6797	0.7316	0.6450	0.7532	0.7229	0.8268	0.7749	0.6710	0.6840	0.5714	0.7532	0.6364	0.5195	0.6104	0.6883	0.6926	0.6710	0.7489	0.8355	0.7229	0.6797	0.7532	0.6970	0.8355	0.7706	0.7100	0.8268	0.3030	0.6277	0.5584	0.7359	0.5541	0.5108	0.7100	0.6710	0.5628	0.6494	0.6970	0.6277	0.6147	0.7229	0.6407	0.7186	0.7359	0.7792	0.6104	0.6407	0.7662	0.3680	0.7186	0.7662	0.7662	0.7576	0.7792	0.8485	0.6710	0.7186	0.5887	0.6623	0.7619	0.5974	113450
0.6407	0.8225	0.6797	0.6840	0.7316	0.6494	0.7532	0.7273	0.8268	0.7749	0.6710	0.6840	0.5714	0.7532	0.6364	0.5195	0.6104	0.6883	0.6926	0.6710	0.7619	0.8485	0.7229	0.6840	0.7532	0.6970	0.8355	0.7706	0.7100	0.8312	0.3030	0.6320	0.5584	0.7359	0.5541	0.5108	0.7143	0.6710	0.5628	0.6494	0.6970	0.6277	0.6147	0.7229	0.6407	0.7186	0.7359	0.7835	0.6104	0.6407	0.7662	0.3680	0.7186	0.7662	0.7662	0.7619	0.7792	0.8485	0.6753	0.7229	0.5887	0.6623	0.7619	0.5974	123690
0.6450	0.8268	0.6797	0.6840	0.7316	0.6494	0.7532	0.7359	0.8268	0.7749	0.6710	0.6840	0.5714	0.7576	0.6364	0.5195	0.6104	0.6883	0.6926	0.6710	0.7619	0.8485	0.7316	0.6840	0.7532	0.7013	0.8398	0.7749	0.7100	0.8312	0.3030	0.6364	0.5584	0.7403	0.5541	0.5108	0.7143	0.6710	0.5628	0.6580	0.6970	0.6277	0.6147	0.7229	0.6450	0.7186	0.7403	0.7835	0.6104	0.6407	0.7662	0.3680	0.7186	0.7749	0.7749	0.7662	0.7792	0.8485	0.6753	0.7273	0.5887	0.6623	0.7619	0.6017	133930
0.6450	0.8268	0.6840	0.6840	0.7403	0.6494	0.7532	0.7359	0.8312	0.7749	0.6710	0.6840	0.5714	0.7576	0.6364	0.5195	0.6104	0.6926	0.6970	0.6710	0.7662	0.8528	0.7316	0.6840	0.7576	0.7013	0.8398	0.7792	0.7143	0.8355	0.3030	0.6364	0.5584	0.7446	0.5628	0.5152	0.7143	0.6710	0.5628	0.6580	0.6970	0.6277	0.6147	0.7273	0.6450	0.7186	0.7403	0.7835	0.6104	0.6450	0.7706	0.3680	0.7229	0.7749	0.7749	0.7662	0.7792	0.8485	0.6840	0.7273	0.5887	0.6623	0.7662	0.6061	144170
0.6450	0.8268	0.6840	0.6840	0.7403	0.6494	0.7532	0.7359	0.8355	0.7792	0.6797	0.6840	0.5714	0.7662	0.6364	0.5195	0.6104	0.6970	0.6970	0.6710	0.7662	0.8528	0.7359	0.6840	0.7576	0.7013	0.8442	0.7792	0.7143	0.8355	0.3030	0.6364	0.5628	0.7446	0.5628	0.5152	0.7143	0.6710	0.5628	0.6623	0.7013	0.6277	0.6147	0.7273	0.6450	0.7186	0.7403	0.7835	0.6104	0.6450	0.7749	0.3680	0.7229	0.7792	0.7749	0.7662	0.7835	0.8485	0.6883	0.7273	0.5887	0.6623	0.7706	0.6061	154410
0.6450	0.8268	0.6840	0.6883	0.7403	0.6494	0.7532	0.7403	0.8398	0.7835	0.6797	0.6840	0.5714	0.7662	0.6364	0.5238	0.6104	0.6970	0.7013	0.6710	0.7662	0.8571	0.7403	0.6840	0.7619	0.7013	0.8442	0.7835	0.7143	0.8355	0.3117	0.6364	0.5628	0.7489	0.5628	0.5152	0.7143	0.6710	0.5628	0.6667	0.7013	0.6277	0.6190	0.7273	0.6450	0.7186	0.7403	0.7922	0.6104	0.6494	0.7792	0.3680	0.7273	0.7835	0.7749	0.7706	0.7835	0.8485	0.6883	0.7316	0.5887	0.6623	0.7749	0.6061	164650
0.6450	0.8268	0.6840	0.6883	0.7403	0.6494	0.7532	0.7403	0.8442	0.7835	0.6797	0.6840	0.5714	0.7662	0.6364	0.5238	0.6104	0.7013	0.7013	0.6710	0.7706	0.8571	0.7403	0.6840	0.7619	0.7013	0.8485	0.7835	0.7143	0.8398	0.3117	0.6364	0.5671	0.7532	0.5628	0.5152	0.7143	0.6710	0.5628	0.6667	0.7013	0.6364	0.6190	0.7273	0.6450	0.7186	0.7403	0.7965	0.6104	0.6494	0.7792	0.3680	0.7316	0.7879	0.7792	0.7749	0.7835	0.8485	0.6926	0.7359	0.5887	0.6623	0.7792	0.6061	174890
0.6450	0.8268	0.6840	0.6926	0.7403	0.6494	0.7532	0.7403	0.8442	0.7835	0.6797	0.6840	0.5714	0.7662	0.6364	0.5238	0.6104	0.7013	0.7013	0.6710	0.7706	0.8571	0.7403	0.6883	0.7662	0.7013	0.8485	0.7879	0.7143	0.8398	0.3160	0.6364	0.5671	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.6753	0.7013	0.6364	0.6190	0.7273	0.6450	0.7186	0.7446	0.7965	0.6104	0.6494	0.7879	0.3680	0.7316	0.7879	0.7879	0.7792	0.7835	0.8485	0.6926	0.7403	0.5887	0.6623	0.7835	0.6061	185130
0.6450	0.8268	0.6840	0.6926	0.7489	0.6494	0.7576	0.7403	0.8442	0.7835	0.6840	0.6840	0.5714	0.7662	0.6364	0.5238	0.6104	0.7056	0.7013	0.6710	0.7749	0.8571	0.7403	0.6970	0.7662	0.7056	0.8528	0.7879	0.7143	0.8398	0.3203	0.6364	0.5714	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.6970	0.7013	0.6364	0.6190	0.7273	0.6450	0.7186	0.7489	0.7965	0.6104	0.6494	0.7965	0.3680	0.7316	0.7879	0.7879	0.7792	0.7879	0.8485	0.6970	0.7403	0.5887	0.6623	0.7835	0.6147	205610
0.6494	0.8268	0.6840	0.6926	0.7532	0.6494	0.7576	0.7446	0.8528	0.7835	0.6840	0.6883	0.5714	0.7662	0.6407	0.5238	0.6104	0.7056	0.7013	0.6710	0.7749	0.8615	0.7403	0.6970	0.7706	0.7143	0.8528	0.7879	0.7143	0.8398	0.3203	0.6364	0.5714	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.6970	0.7013	0.6364	0.6277	0.7316	0.6450	0.7186	0.7576	0.8009	0.6104	0.6494	0.7965	0.3680	0.7359	0.7879	0.7879	0.7792	0.7879	0.8528	0.6970	0.7446	0.5887	0.6623	0.7835	0.6190	226090
0.6494	0.8268	0.6840	0.6926	0.7532	0.6494	0.7576	0.7532	0.8571	0.7835	0.6883	0.6970	0.5714	0.7662	0.6407	0.5281	0.6104	0.7100	0.7013	0.6753	0.7749	0.8615	0.7446	0.6970	0.7706	0.7143	0.8571	0.7922	0.7143	0.8442	0.3247	0.6364	0.5758	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.6970	0.7013	0.6364	0.6277	0.7446	0.6450	0.7186	0.7576	0.8009	0.6104	0.6494	0.7965	0.3680	0.7359	0.7879	0.7879	0.7792	0.7879	0.8571	0.7013	0.7446	0.5887	0.6623	0.7835	0.6190	246570
0.6494	0.8268	0.6840	0.6970	0.7532	0.6494	0.7576	0.7619	0.8571	0.7835	0.6883	0.6970	0.5714	0.7662	0.6407	0.5281	0.6147	0.7143	0.7013	0.6753	0.7749	0.8615	0.7446	0.6970	0.7706	0.7143	0.8571	0.8009	0.7143	0.8442	0.3333	0.6364	0.5758	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.6970	0.7013	0.6364	0.6277	0.7489	0.6450	0.7186	0.7576	0.8052	0.6104	0.6494	0.7965	0.3680	0.7359	0.7879	0.7879	0.7792	0.7879	0.8571	0.7013	0.7446	0.5887	0.6623	0.7835	0.6234	267050
0.6494	0.8268	0.6840	0.6970	0.7619	0.6494	0.7576	0.7706	0.8615	0.7879	0.6926	0.6970	0.5714	0.7662	0.6407	0.5281	0.6147	0.7143	0.7013	0.6753	0.7792	0.8615	0.7446	0.6970	0.7706	0.7143	0.8571	0.8009	0.7186	0.8485	0.3333	0.6364	0.5758	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.6970	0.7013	0.6364	0.6277	0.7489	0.6450	0.7186	0.7576	0.8095	0.6104	0.6494	0.8009	0.3680	0.7359	0.7879	0.7879	0.7792	0.7879	0.8615	0.7013	0.7446	0.5887	0.6623	0.7835	0.6234	287530
0.6494	0.8268	0.6840	0.6970	0.7619	0.6494	0.7576	0.7879	0.8615	0.7879	0.6970	0.6970	0.5714	0.7706	0.6407	0.5281	0.6147	0.7143	0.7013	0.6753	0.7792	0.8658	0.7446	0.6970	0.7706	0.7143	0.8615	0.8052	0.7186	0.8528	0.3333	0.6364	0.5801	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.6970	0.7013	0.6364	0.6277	0.7489	0.6450	0.7186	0.7576	0.8139	0.6104	0.6494	0.8009	0.3680	0.7359	0.7879	0.7879	0.7792	0.7879	0.8615	0.7013	0.7446	0.5887	0.6623	0.7835	0.6234	308010
0.6537	0.8268	0.6840	0.7013	0.7662	0.6494	0.7576	0.8052	0.8658	0.7879	0.6970	0.7013	0.5714	0.7706	0.6450	0.5281	0.6147	0.7143	0.7013	0.6753	0.7835	0.8658	0.7446	0.6970	0.7706	0.7143	0.8615	0.8052	0.7186	0.8528	0.3377	0.6364	0.5801	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.7013	0.7013	0.6364	0.6277	0.7489	0.6450	0.7229	0.7619	0.8182	0.6104	0.6494	0.8009	0.3680	0.7359	0.7879	0.7879	0.7835	0.7879	0.8615	0.7013	0.7446	0.5887	0.6623	0.7835	0.6277	328490
0.6537	0.8268	0.6840	0.7056	0.7662	0.6494	0.7576	0.8095	0.8658	0.7922	0.7013	0.7013	0.5714	0.7792	0.6450	0.5325	0.6147	0.7143	0.7013	0.6753	0.7835	0.8658	0.7446	0.6970	0.7706	0.7143	0.8615	0.8052	0.7186	0.8528	0.3377	0.6364	0.5801	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.7013	0.7013	0.6537	0.6277	0.7489	0.6450	0.7229	0.7619	0.8225	0.6104	0.6494	0.8009	0.3680	0.7359	0.7879	0.7922	0.7835	0.7879	0.8615	0.7013	0.7446	0.5887	0.6623	0.7879	0.6277	348970
0.6537	0.8268	0.6840	0.7056	0.7662	0.6494	0.7576	0.8268	0.8658	0.7965	0.7013	0.7013	0.5714	0.7792	0.6450	0.5325	0.6147	0.7143	0.7013	0.6753	0.7835	0.8658	0.7446	0.7013	0.7706	0.7143	0.8615	0.8052	0.7186	0.8528	0.3463	0.6364	0.5801	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.7013	0.7013	0.6537	0.6277	0.7489	0.6450	0.7229	0.7619	0.8225	0.6104	0.6494	0.8052	0.3680	0.7359	0.7879	0.7922	0.7835	0.7879	0.8615	0.7013	0.7489	0.5887	0.6623	0.7879	0.6277	369450
0.6537	0.8268	0.6840	0.7056	0.7706	0.6494	0.7576	0.8355	0.8658	0.8009	0.7056	0.7013	0.5714	0.7792	0.6494	0.5325	0.6147	0.7143	0.7056	0.6753	0.7879	0.8701	0.7446	0.7013	0.7749	0.7143	0.8615	0.8052	0.7186	0.8528	0.3463	0.6364	0.5801	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.7056	0.7013	0.6537	0.6277	0.7489	0.6450	0.7229	0.7662	0.8225	0.6104	0.6494	0.8095	0.3680	0.7359	0.7922	0.7922	0.7835	0.7879	0.8615	0.7013	0.7489	0.5887	0.6623	0.7879	0.6277	410410
0.6537	0.8312	0.6840	0.7056	0.7706	0.6494	0.7576	0.8442	0.8658	0.8009	0.7100	0.7013	0.5714	0.7792	0.6494	0.5325	0.6147	0.7143	0.7056	0.6753	0.7879	0.8745	0.7446	0.7056	0.7835	0.7143	0.8615	0.8052	0.7186	0.8615	0.3506	0.6364	0.5844	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.7056	0.7013	0.6537	0.6277	0.7489	0.6450	0.7229	0.7662	0.8225	0.6104	0.6494	0.8095	0.3680	0.7359	0.7922	0.7965	0.7879	0.7879	0.8615	0.7056	0.7532	0.5887	0.6623	0.7879	0.6320	451370
0.6537	0.8312	0.6840	0.7100	0.7749	0.6494	0.7576	0.8528	0.8658	0.8009	0.7186	0.7013	0.5714	0.7835	0.6494	0.5325	0.6147	0.7143	0.7056	0.6753	0.7879	0.8745	0.7446	0.7056	0.7879	0.7143	0.8615	0.8095	0.7229	0.8615	0.3593	0.6364	0.5887	0.7532	0.5671	0.5152	0.7186	0.6710	0.5628	0.7056	0.7013	0.6537	0.6320	0.7489	0.6450	0.7229	0.7662	0.8268	0.6104	0.6494	0.8225	0.3680	0.7359	0.7965	0.7965	0.7879	0.7879	0.8658	0.7100	0.7532	0.5887	0.6623	0.7879	0.6320	500000


==> data/Multimodal.txt <==
DIR	MCS	REV	DIL	AGD	DRR	CLU	GLB	QNL	MQL	LGO	DIM	ADC	DMN	DIA	DCC	DCV	MRD	BIR	PLO	DIG	DGL	BMN	GBB	DTA 	DTO	DTG	DBA	DBO	DBG	MCC	GAA	SAA	AMC	ACO	CAA	PAA	DEE	SUR	HSS	SFL	MMI	ABC	BEE	IWO	ICA	MST	GLS	BBO	FAA	CSS	BAT	TLB	STA	CNN	BES	FST	AVO	AOS	SCS 	RBF	BAD	NNA	CMA	T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	2
0.0000	0.0375	0.0000	0.0031	0.0000	0.0031	0.0000	0.0031	0.0125	0.0125	0.0031	0.0031	0.0281	0.0000	0.0063	0.0000	0.0063	0.0031	0.0156	0.0031	0.0031	0.0000	0.0156	0.0156	0.0063	0.0063	0.0063	0.0156	0.0156	0.0156	0.0063	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0313	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0063	0.0000	0.0000	10
0.0063	0.0563	0.0000	0.0125	0.0031	0.0063	0.0000	0.0063	0.0656	0.0656	0.0625	0.0063	0.0406	0.0000	0.0094	0.0031	0.0188	0.0094	0.0219	0.0094	0.0094	0.0094	0.0219	0.0219	0.0094	0.0156	0.0094	0.0250	0.0250	0.0250	0.0094	0.0000	0.0125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0375	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0094	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0219	0.0000	0.0000	20
0.0250	0.1094	0.0031	0.0406	0.0094	0.0219	0.0000	0.0219	0.1063	0.1063	0.1094	0.0219	0.0469	0.0125	0.0250	0.0031	0.0281	0.0219	0.0313	0.0250	0.0250	0.0094	0.0250	0.0313	0.0438	0.0438	0.0219	0.0344	0.0313	0.0313	0.0094	0.0000	0.0156	0.0031	0.0000	0.0000	0.0000	0.0094	0.0656	0.0125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0031	0.0000	0.0063	0.0094	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0188	0.0000	0.0000	0.0000	0.0000	0.0406	0.0000	0.0000	30
0.0281	0.1531	0.0219	0.0656	0.0313	0.0313	0.0000	0.0344	0.1313	0.1344	0.1344	0.0281	0.0656	0.0406	0.0313	0.0156	0.0344	0.0375	0.0375	0.0469	0.0281	0.0219	0.0438	0.0375	0.0594	0.0563	0.0375	0.0344	0.0469	0.0313	0.0094	0.0000	0.0156	0.0156	0.0000	0.0000	0.0000	0.0094	0.1031	0.0125	0.0000	0.0000	0.0000	0.0094	0.0000	0.0000	0.0156	0.0000	0.0063	0.0094	0.0000	0.0000	0.0125	0.0000	0.0000	0.0000	0.0406	0.0094	0.0000	0.0125	0.0000	0.0750	0.0000	0.0000	40
0.0375	0.1688	0.0313	0.0875	0.0313	0.0375	0.0000	0.0469	0.1406	0.1438	0.1594	0.0375	0.0813	0.0625	0.0406	0.0188	0.0531	0.0469	0.0500	0.0813	0.0469	0.0313	0.0656	0.0438	0.0594	0.0625	0.0531	0.0563	0.0531	0.0313	0.0125	0.0000	0.0219	0.0219	0.0000	0.0000	0.0000	0.0125	0.1344	0.0125	0.0000	0.0000	0.0000	0.0094	0.0000	0.0000	0.0375	0.0000	0.0094	0.0094	0.0000	0.0094	0.0125	0.0000	0.0000	0.0000	0.0594	0.0094	0.0000	0.0125	0.0094	0.1000	0.0000	0.0000	50
0.0594	0.1906	0.0563	0.1000	0.0313	0.0594	0.0000	0.0719	0.1594	0.1594	0.1719	0.0594	0.0875	0.0750	0.0625	0.0281	0.0531	0.0656	0.0594	0.0938	0.0625	0.0375	0.0781	0.0563	0.0594	0.0688	0.0594	0.0625	0.0656	0.0438	0.0156	0.0000	0.0250	0.0250	0.0000	0.0125	0.0000	0.0125	0.1500	0.0125	0.0000	0.0000	0.0000	0.0094	0.0094	0.0000	0.0594	0.0000	0.0094	0.0094	0.0000	0.0094	0.0125	0.0000	0.0000	0.0000	0.0688	0.0094	0.0125	0.0125	0.0219	0.1094	0.0000	0.0000	60
0.0719	0.2063	0.0625	0.1063	0.0375	0.0719	0.0000	0.0844	0.1656	0.1656	0.1781	0.0719	0.0938	0.0813	0.0750	0.0281	0.0594	0.0781	0.0719	0.1063	0.0781	0.0406	0.0969	0.0688	0.0750	0.1000	0.0688	0.0625	0.0813	0.0500	0.0188	0.0000	0.0313	0.0375	0.0094	0.0125	0.0000	0.0313	0.1625	0.0125	0.0000	0.0000	0.0000	0.0094	0.0094	0.0000	0.0656	0.0000	0.0125	0.0125	0.0000	0.0125	0.0125	0.0000	0.0000	0.0000	0.0875	0.0281	0.0125	0.0281	0.0438	0.1156	0.0000	0.0063	70
0.0750	0.2156	0.0813	0.1281	0.0375	0.0781	0.0000	0.0844	0.1781	0.1781	0.1813	0.0781	0.1063	0.0969	0.0813	0.0500	0.0688	0.0875	0.0813	0.1156	0.0875	0.0500	0.1031	0.0750	0.0750	0.1156	0.0719	0.0719	0.0938	0.0563	0.0250	0.0000	0.0313	0.0406	0.0094	0.0125	0.0000	0.0313	0.1875	0.0125	0.0000	0.0000	0.0000	0.0094	0.0094	0.0000	0.0781	0.0000	0.0156	0.0125	0.0156	0.0125	0.0125	0.0000	0.0000	0.0000	0.0969	0.0281	0.0188	0.0281	0.0656	0.1250	0.0000	0.0063	80
0.0844	0.2250	0.0875	0.1438	0.0594	0.0844	0.0000	0.0875	0.1875	0.1875	0.1813	0.0875	0.1094	0.1031	0.0906	0.0563	0.0750	0.1094	0.0875	0.1219	0.0875	0.0594	0.1219	0.0781	0.0906	0.1344	0.0875	0.0813	0.0969	0.0594	0.0250	0.0000	0.0344	0.0500	0.0094	0.0125	0.0000	0.0500	0.1906	0.0125	0.0000	0.0000	0.0000	0.0094	0.0094	0.0000	0.0844	0.0000	0.0281	0.0125	0.0156	0.0125	0.0125	0.0000	0.0000	0.0000	0.0969	0.0281	0.0188	0.0281	0.0906	0.1313	0.0000	0.0063	90
0.1125	0.2406	0.0969	0.1531	0.0594	0.1094	0.0000	0.1156	0.2031	0.1969	0.1844	0.1125	0.1094	0.1219	0.1188	0.0656	0.0844	0.1281	0.0938	0.1313	0.0938	0.0625	0.1313	0.0781	0.1000	0.1469	0.0969	0.0813	0.1125	0.0688	0.0250	0.0000	0.0344	0.0563	0.0094	0.0125	0.0000	0.0500	0.2031	0.0125	0.0000	0.0000	0.0000	0.0094	0.0094	0.0000	0.0875	0.0000	0.0281	0.0125	0.0156	0.0125	0.0250	0.0000	0.0000	0.0000	0.0969	0.0625	0.0188	0.0594	0.1125	0.1344	0.0000	0.0063	100
0.1219	0.2656	0.1094	0.1563	0.0594	0.1156	0.0000	0.1281	0.2125	0.2031	0.2031	0.1250	0.1125	0.1281	0.1281	0.0875	0.0938	0.1375	0.1031	0.1344	0.1031	0.0781	0.1469	0.0875	0.1000	0.1656	0.1031	0.0906	0.1250	0.0719	0.0250	0.0125	0.0469	0.0563	0.0125	0.0375	0.0188	0.0531	0.2094	0.0313	0.0000	0.0000	0.0188	0.0344	0.0094	0.0219	0.1000	0.0000	0.0406	0.0125	0.0156	0.0188	0.0250	0.0000	0.0281	0.0000	0.0969	0.0625	0.0375	0.0594	0.1219	0.1406	0.0156	0.0063	110
0.1313	0.2719	0.1125	0.1625	0.0625	0.1375	0.0000	0.1375	0.2156	0.2031	0.2063	0.1375	0.1250	0.1313	0.1406	0.0906	0.0969	0.1406	0.1063	0.1406	0.1094	0.0781	0.1563	0.0906	0.1188	0.1781	0.1125	0.0906	0.1344	0.0781	0.0250	0.0125	0.0531	0.0656	0.0219	0.0375	0.0188	0.0531	0.2125	0.0313	0.0000	0.0000	0.0188	0.0344	0.0094	0.0219	0.1031	0.0000	0.0406	0.0125	0.0156	0.0188	0.0250	0.0000	0.0281	0.0000	0.1031	0.0625	0.0375	0.0594	0.1281	0.1406	0.0156	0.0063	120
0.1406	0.2719	0.1219	0.1656	0.0750	0.1500	0.0000	0.1438	0.2188	0.2063	0.2094	0.1438	0.1281	0.1438	0.1469	0.1031	0.1031	0.1438	0.1188	0.1500	0.1188	0.0875	0.1719	0.0969	0.1188	0.1813	0.1156	0.1063	0.1438	0.0813	0.0250	0.0125	0.0594	0.0688	0.0219	0.0375	0.0188	0.0688	0.2281	0.0313	0.0063	0.0000	0.0188	0.0344	0.0094	0.0219	0.1094	0.0000	0.0469	0.0375	0.0219	0.0500	0.0250	0.0000	0.0281	0.0000	0.1063	0.0844	0.0594	0.0906	0.1375	0.1500	0.0156	0.0063	130
0.1531	0.2938	0.1344	0.1688	0.0750	0.1563	0.0000	0.1531	0.2344	0.2188	0.2188	0.1563	0.1313	0.1500	0.1531	0.1063	0.1031	0.1500	0.1219	0.1625	0.1188	0.0906	0.1875	0.1031	0.1344	0.1875	0.1219	0.1063	0.1469	0.0813	0.0250	0.0125	0.0656	0.0750	0.0250	0.0375	0.0188	0.0688	0.2375	0.0313	0.0156	0.0000	0.0188	0.0344	0.0125	0.0219	0.1125	0.0000	0.0469	0.0375	0.0219	0.0500	0.0250	0.0000	0.0281	0.0000	0.1094	0.0844	0.0594	0.0906	0.1500	0.1594	0.0156	0.0094	140
0.1563	0.3031	0.1438	0.1688	0.0750	0.1594	0.0031	0.1563	0.2375	0.2188	0.2219	0.1625	0.1344	0.1625	0.1531	0.1094	0.1125	0.1531	0.1313	0.1656	0.1219	0.0969	0.1938	0.1063	0.1344	0.2000	0.1313	0.1281	0.1500	0.0906	0.0250	0.0188	0.0719	0.0875	0.0250	0.0406	0.0188	0.0875	0.2375	0.0469	0.0219	0.0000	0.0188	0.0344	0.0156	0.0219	0.1281	0.0000	0.0625	0.0375	0.0219	0.0500	0.0250	0.0000	0.0281	0.0000	0.1188	0.0844	0.0594	0.0906	0.1719	0.1625	0.0156	0.0094	150
0.1563	0.3094	0.1594	0.1688	0.0750	0.1594	0.0031	0.1594	0.2469	0.2250	0.2219	0.1625	0.1344	0.1688	0.1594	0.1188	0.1188	0.1563	0.1406	0.1750	0.1344	0.1063	0.1969	0.1188	0.1500	0.2094	0.1344	0.1281	0.1563	0.0969	0.0281	0.0188	0.0875	0.0875	0.0281	0.0563	0.0188	0.0875	0.2406	0.0469	0.0281	0.0000	0.0188	0.0344	0.0156	0.0219	0.1313	0.0000	0.0656	0.0375	0.0219	0.0500	0.0469	0.0000	0.0406	0.0000	0.1188	0.0906	0.0688	0.1094	0.1813	0.1656	0.0250	0.0094	160
0.1563	0.3156	0.1719	0.1688	0.0969	0.1594	0.0031	0.1594	0.2531	0.2281	0.2250	0.1625	0.1406	0.1813	0.1594	0.1250	0.1313	0.1625	0.1469	0.1844	0.1438	0.1125	0.2031	0.1219	0.1500	0.2125	0.1375	0.1344	0.1625	0.1000	0.0281	0.0188	0.0906	0.0875	0.0500	0.0594	0.0188	0.0938	0.2406	0.0469	0.0375	0.0000	0.0188	0.0344	0.0219	0.0219	0.1406	0.0000	0.0781	0.0375	0.0219	0.0594	0.0469	0.0000	0.0406	0.0000	0.1313	0.0906	0.0688	0.1094	0.1875	0.1719	0.0250	0.0125	170
0.1563	0.3156	0.1750	0.1750	0.0969	0.1594	0.0031	0.1625	0.2594	0.2313	0.2250	0.1656	0.1531	0.1813	0.1625	0.1313	0.1406	0.1719	0.1531	0.1875	0.1438	0.1125	0.2094	0.1344	0.1500	0.2156	0.1469	0.1344	0.1688	0.1094	0.0281	0.0188	0.1000	0.0875	0.0500	0.0594	0.0188	0.0938	0.2438	0.0469	0.0406	0.0000	0.0188	0.0344	0.0281	0.0219	0.1469	0.0000	0.0781	0.0750	0.0313	0.0594	0.0469	0.0000	0.0406	0.0000	0.1313	0.0906	0.0781	0.1094	0.1938	0.1813	0.0250	0.0125	180
0.1563	0.3188	0.1813	0.1781	0.1000	0.1625	0.0031	0.1625	0.2594	0.2313	0.2313	0.1656	0.1563	0.1906	0.1625	0.1313	0.1406	0.1719	0.1594	0.1906	0.1438	0.1188	0.2219	0.1438	0.1688	0.2188	0.1500	0.1438	0.1719	0.1250	0.0281	0.0188	0.1000	0.0906	0.0500	0.0594	0.0188	0.1031	0.2469	0.0625	0.0438	0.0000	0.0188	0.0500	0.0344	0.0219	0.1563	0.0000	0.0844	0.0750	0.0313	0.0750	0.0469	0.0000	0.0406	0.0000	0.1344	0.1188	0.0781	0.1344	0.2063	0.1844	0.0250	0.0375	190
0.1656	0.3219	0.1844	0.1813	0.1031	0.1719	0.0063	0.1844	0.2594	0.2313	0.2313	0.1781	0.1594	0.1938	0.1750	0.1344	0.1469	0.1750	0.1625	0.1938	0.1469	0.1250	0.2250	0.1469	0.1688	0.2219	0.1563	0.1438	0.1781	0.1313	0.0281	0.0281	0.1031	0.0938	0.0500	0.0625	0.0188	0.1031	0.2469	0.0625	0.0438	0.0000	0.0188	0.0500	0.0375	0.0219	0.1625	0.0000	0.0844	0.0750	0.0313	0.0750	0.0469	0.0000	0.0406	0.0000	0.1375	0.1188	0.0781	0.1344	0.2125	0.1844	0.0250	0.0375	200
0.1688	0.3344	0.2000	0.1906	0.1188	0.1719	0.0094	0.1844	0.2688	0.2375	0.2438	0.1813	0.1594	0.2031	0.1781	0.1406	0.1531	0.1781	0.1688	0.1938	0.1500	0.1344	0.2406	0.1594	0.1750	0.2250	0.1688	0.1438	0.1844	0.1375	0.0281	0.0281	0.1063	0.0938	0.0500	0.0969	0.0625	0.1125	0.2469	0.0625	0.0469	0.0000	0.0188	0.0500	0.0438	0.0563	0.1719	0.0000	0.0938	0.0750	0.0313	0.0813	0.0469	0.0000	0.0531	0.0000	0.1406	0.1188	0.0875	0.1344	0.2156	0.1875	0.0375	0.0375	210
0.1719	0.3344	0.2000	0.1906	0.1188	0.1750	0.0125	0.1906	0.2844	0.2406	0.2469	0.1875	0.1688	0.2094	0.1875	0.1406	0.1531	0.1781	0.1688	0.1969	0.1500	0.1375	0.2438	0.1594	0.1750	0.2250	0.1719	0.1438	0.1875	0.1375	0.0281	0.0281	0.1094	0.0938	0.0750	0.0969	0.0625	0.1125	0.2500	0.0625	0.0531	0.0000	0.0188	0.0500	0.0438	0.0563	0.1750	0.0000	0.0938	0.0750	0.0313	0.0813	0.0563	0.0000	0.0531	0.0000	0.1406	0.1344	0.0875	0.1531	0.2156	0.1906	0.0375	0.0438	220
0.1750	0.3344	0.2094	0.1906	0.1188	0.1875	0.0156	0.1906	0.2969	0.2406	0.2469	0.1906	0.1719	0.2125	0.1875	0.1438	0.1531	0.1781	0.1688	0.2000	0.1531	0.1375	0.2563	0.1594	0.1750	0.2344	0.1781	0.1438	0.1938	0.1375	0.0281	0.0281	0.1094	0.0938	0.0844	0.0969	0.0625	0.1188	0.2500	0.0688	0.0594	0.0000	0.0531	0.0500	0.0438	0.0563	0.1750	0.0000	0.0969	0.0750	0.0313	0.0969	0.0563	0.0000	0.0531	0.0000	0.1438	0.1344	0.0969	0.1531	0.2156	0.1938	0.0375	0.0438	230
0.1781	0.3344	0.2125	0.1906	0.1188	0.1875	0.0156	0.1906	0.3000	0.2438	0.2469	0.1938	0.1719	0.2125	0.1875	0.1438	0.1531	0.1813	0.1781	0.2000	0.1531	0.1469	0.2563	0.1625	0.1906	0.2344	0.1813	0.1438	0.2031	0.1406	0.0313	0.0281	0.1125	0.0969	0.0844	0.0969	0.0625	0.1188	0.2500	0.0688	0.0594	0.0000	0.0531	0.0500	0.0500	0.0563	0.1781	0.0000	0.0969	0.0969	0.0313	0.0969	0.0563	0.0000	0.0531	0.0000	0.1500	0.1344	0.0969	0.1531	0.2188	0.2000	0.0375	0.0438	240
0.1781	0.3375	0.2156	0.1906	0.1219	0.1875	0.0156	0.1906	0.3094	0.2469	0.2469	0.1938	0.1750	0.2156	0.1875	0.1438	0.1563	0.1813	0.1781	0.2031	0.1531	0.1531	0.2625	0.1656	0.1906	0.2344	0.1844	0.1500	0.2031	0.1406	0.0344	0.0344	0.1125	0.0969	0.0844	0.0969	0.0625	0.1313	0.2531	0.0688	0.0625	0.0000	0.0531	0.0500	0.0500	0.0563	0.1781	0.0000	0.1031	0.0969	0.0313	0.1125	0.0563	0.0000	0.0531	0.0000	0.1531	0.1594	0.0969	0.1875	0.2188	0.2063	0.0375	0.0594	250
0.1781	0.3406	0.2250	0.1938	0.1219	0.1875	0.0188	0.1906	0.3125	0.2469	0.2500	0.1938	0.1750	0.2188	0.1875	0.1438	0.1594	0.1844	0.1813	0.2031	0.1563	0.1531	0.2688	0.1688	0.1906	0.2344	0.1844	0.1500	0.2063	0.1469	0.0344	0.0344	0.1156	0.0969	0.0844	0.1313	0.0625	0.1313	0.2563	0.0688	0.0719	0.0000	0.0531	0.0500	0.0500	0.0563	0.1813	0.0000	0.1031	0.0969	0.0313	0.1125	0.0563	0.0000	0.0594	0.0000	0.1531	0.1594	0.1031	0.1875	0.2188	0.2156	0.0406	0.0594	260
0.1844	0.3406	0.2281	0.1938	0.1438	0.1938	0.0188	0.1938	0.3125	0.2469	0.2500	0.2000	0.1781	0.2188	0.1938	0.1438	0.1594	0.1875	0.1813	0.2031	0.1625	0.1563	0.2750	0.1688	0.2000	0.2344	0.1906	0.1500	0.2125	0.1469	0.0344	0.0344	0.1156	0.1000	0.0969	0.1313	0.0625	0.1344	0.2594	0.0750	0.0750	0.0000	0.0531	0.0813	0.0531	0.0563	0.1844	0.0000	0.1125	0.0969	0.0313	0.1125	0.0563	0.0000	0.0594	0.0000	0.1563	0.1594	0.1031	0.1875	0.2188	0.2250	0.0406	0.0594	270
0.1875	0.3406	0.2344	0.1969	0.1438	0.1938	0.0188	0.1938	0.3188	0.2500	0.2500	0.2000	0.1875	0.2219	0.1938	0.1500	0.1594	0.1875	0.1844	0.2031	0.1656	0.1563	0.2813	0.1719	0.2000	0.2344	0.1906	0.1563	0.2156	0.1500	0.0344	0.0344	0.1156	0.1000	0.0969	0.1313	0.0625	0.1344	0.2594	0.0750	0.0750	0.0000	0.0531	0.0813	0.0563	0.0563	0.1906	0.0000	0.1125	0.0969	0.0344	0.1125	0.0719	0.0000	0.0594	0.0000	0.1594	0.1969	0.1094	0.2000	0.2188	0.2250	0.0406	0.0656	280
0.1906	0.3469	0.2344	0.1969	0.1438	0.1938	0.0219	0.1969	0.3188	0.2500	0.2500	0.2000	0.1875	0.2281	0.1938	0.1500	0.1625	0.1938	0.1875	0.2031	0.1719	0.1563	0.2844	0.1750	0.2000	0.2344	0.1938	0.1563	0.2188	0.1531	0.0344	0.0469	0.1156	0.1031	0.1000	0.1313	0.0625	0.1469	0.2594	0.0750	0.0781	0.0000	0.0531	0.0813	0.0594	0.0563	0.1906	0.0000	0.1125	0.1188	0.0344	0.1188	0.0719	0.0000	0.0594	0.0000	0.1656	0.1969	0.1094	0.2000	0.2188	0.2281	0.0406	0.0688	290
0.1906	0.3469	0.2375	0.1969	0.1438	0.1938	0.0281	0.1969	0.3250	0.2500	0.2500	0.2031	0.1906	0.2344	0.1969	0.1531	0.1656	0.1938	0.1906	0.2063	0.1719	0.1563	0.2844	0.1781	0.2063	0.2344	0.2000	0.1563	0.2188	0.1563	0.0344	0.0469	0.1156	0.1031	0.1031	0.1313	0.0625	0.1469	0.2594	0.0750	0.0844	0.0000	0.0531	0.0813	0.0625	0.0563	0.1906	0.0000	0.1125	0.1219	0.0344	0.1188	0.0719	0.0000	0.0594	0.0000	0.1719	0.1969	0.1094	0.2000	0.2188	0.2281	0.0406	0.0719	300
0.1906	0.3531	0.2375	0.1969	0.1438	0.1938	0.0313	0.1969	0.3250	0.2500	0.2500	0.2031	0.1906	0.2375	0.1969	0.1531	0.1688	0.1938	0.1906	0.2094	0.1719	0.1563	0.2875	0.1813	0.2063	0.2375	0.2063	0.1719	0.2219	0.1563	0.0344	0.0469	0.1156	0.1031	0.1063	0.1563	0.0844	0.1531	0.2625	0.0813	0.0844	0.0000	0.0531	0.0813	0.0656	0.0750	0.1938	0.0000	0.1125	0.1219	0.0344	0.1219	0.0719	0.0000	0.0750	0.0000	0.1750	0.2094	0.1219	0.2188	0.2188	0.2281	0.0438	0.0750	310
0.1906	0.3531	0.2406	0.1969	0.1469	0.1938	0.0375	0.1969	0.3281	0.2531	0.2500	0.2031	0.1938	0.2375	0.1969	0.1531	0.1688	0.1969	0.1938	0.2094	0.1844	0.1563	0.2938	0.1844	0.2063	0.2375	0.2094	0.1719	0.2219	0.1594	0.0344	0.0469	0.1156	0.1063	0.1125	0.1563	0.0844	0.1531	0.2656	0.0813	0.0875	0.0000	0.0531	0.0813	0.0719	0.0844	0.1938	0.0000	0.1125	0.1219	0.0344	0.1219	0.0719	0.0000	0.0750	0.2969	0.1781	0.2094	0.1219	0.2188	0.2188	0.2281	0.0438	0.0750	320
0.1906	0.3563	0.2406	0.1969	0.1469	0.1969	0.0406	0.1969	0.3281	0.2531	0.2500	0.2031	0.1938	0.2375	0.2000	0.1531	0.1688	0.2000	0.1938	0.2094	0.1844	0.1563	0.2969	0.1875	0.2063	0.2438	0.2188	0.1719	0.2219	0.1594	0.0344	0.0469	0.1156	0.1063	0.1125	0.1563	0.0844	0.1625	0.2688	0.0813	0.0906	0.0000	0.0531	0.0813	0.0719	0.0844	0.1969	0.0000	0.1156	0.1219	0.0438	0.1219	0.0719	0.0000	0.0750	0.2969	0.1813	0.2094	0.1313	0.2188	0.2188	0.2313	0.0438	0.0750	330
0.1906	0.3563	0.2406	0.1969	0.1469	0.1969	0.0438	0.1969	0.3438	0.2531	0.2531	0.2063	0.1938	0.2438	0.2000	0.1563	0.1688	0.2000	0.1938	0.2094	0.2000	0.1594	0.2969	0.1875	0.2094	0.2500	0.2188	0.1750	0.2250	0.1656	0.0375	0.0688	0.1156	0.1063	0.1156	0.1563	0.0844	0.1625	0.2688	0.0813	0.1000	0.0000	0.0531	0.0813	0.0750	0.0844	0.2031	0.0000	0.1156	0.1219	0.0438	0.1219	0.0813	0.0000	0.0750	0.2969	0.1844	0.2375	0.1313	0.2313	0.2188	0.2344	0.0438	0.0750	340
0.1906	0.3563	0.2438	0.2000	0.1469	0.1969	0.0531	0.1969	0.3500	0.2531	0.2531	0.2063	0.1938	0.2469	0.2000	0.1563	0.1688	0.2031	0.2000	0.2094	0.2000	0.1594	0.2969	0.1875	0.2094	0.2563	0.2250	0.1750	0.2250	0.1688	0.0375	0.0688	0.1188	0.1063	0.1188	0.1563	0.0844	0.1656	0.2688	0.0844	0.1063	0.0000	0.0625	0.0875	0.0781	0.0844	0.2031	0.0000	0.1188	0.1250	0.0438	0.1219	0.0813	0.0000	0.0750	0.2969	0.1844	0.2375	0.1313	0.2313	0.2188	0.2375	0.0438	0.0750	350
0.1969	0.3625	0.2438	0.2000	0.1469	0.1969	0.0594	0.2000	0.3500	0.2531	0.2531	0.2094	0.1938	0.2500	0.2031	0.1563	0.1719	0.2031	0.2000	0.2094	0.2000	0.1625	0.2969	0.1875	0.2094	0.2563	0.2250	0.1750	0.2250	0.1688	0.0438	0.0688	0.1250	0.1063	0.1188	0.1719	0.0844	0.1656	0.2688	0.0844	0.1094	0.0000	0.0625	0.0875	0.0781	0.0844	0.2063	0.0000	0.1188	0.1250	0.0438	0.1219	0.0813	0.0000	0.0750	0.2969	0.1844	0.2375	0.1438	0.2313	0.2188	0.2406	0.0469	0.0750	360
0.1969	0.3688	0.2469	0.2000	0.1469	0.2000	0.0625	0.2000	0.3563	0.2531	0.2531	0.2094	0.1938	0.2531	0.2031	0.1594	0.1719	0.2031	0.2031	0.2094	0.2031	0.1719	0.3000	0.1906	0.2125	0.2594	0.2313	0.1750	0.2281	0.1688	0.0438	0.0688	0.1250	0.1094	0.1406	0.1750	0.0844	0.1688	0.2688	0.0844	0.1094	0.0000	0.0625	0.0875	0.0813	0.0844	0.2063	0.0000	0.1219	0.1250	0.0438	0.1281	0.0813	0.0000	0.0750	0.2969	0.1875	0.2594	0.1438	0.2469	0.2188	0.2438	0.0469	0.0906	370
0.1969	0.3750	0.2469	0.2000	0.1531	0.2031	0.0656	0.2031	0.3625	0.2594	0.2531	0.2094	0.1969	0.2531	0.2031	0.1625	0.1844	0.2031	0.2063	0.2094	0.2094	0.1750	0.3031	0.1906	0.2125	0.2594	0.2375	0.1813	0.2313	0.1719	0.0438	0.0688	0.1250	0.1094	0.1406	0.1750	0.0844	0.1688	0.2688	0.0844	0.1094	0.0000	0.0625	0.0875	0.0844	0.0844	0.2125	0.0000	0.1219	0.1250	0.0500	0.1281	0.0813	0.0000	0.0750	0.2969	0.1875	0.2594	0.1500	0.2469	0.2188	0.2438	0.0469	0.0906	380
0.1969	0.3781	0.2500	0.2031	0.1531	0.2063	0.0750	0.2063	0.3688	0.2594	0.2531	0.2125	0.1969	0.2531	0.2031	0.1656	0.1844	0.2063	0.2094	0.2094	0.2125	0.1750	0.3063	0.1938	0.2125	0.2625	0.2375	0.1813	0.2344	0.1750	0.0438	0.0719	0.1250	0.1094	0.1406	0.1750	0.0844	0.1750	0.2688	0.0875	0.1125	0.0000	0.0625	0.0875	0.0906	0.0844	0.2156	0.0000	0.1250	0.1250	0.0500	0.1313	0.0813	0.0000	0.0750	0.2969	0.1875	0.2594	0.1500	0.2469	0.2188	0.2469	0.0469	0.0906	390
0.1969	0.3781	0.2500	0.2063	0.1531	0.2063	0.0781	0.2094	0.3688	0.2625	0.2531	0.2125	0.1969	0.2594	0.2031	0.1656	0.1844	0.2063	0.2094	0.2094	0.2156	0.1781	0.3094	0.1969	0.2125	0.2688	0.2406	0.1813	0.2375	0.1750	0.0438	0.0719	0.1250	0.1125	0.1406	0.1781	0.0844	0.1750	0.2719	0.0875	0.1188	0.0000	0.0625	0.0875	0.0969	0.0844	0.2188	0.0000	0.1250	0.1469	0.0500	0.1313	0.1000	0.0000	0.0750	0.2969	0.1875	0.2969	0.1500	0.2469	0.2188	0.2469	0.0469	0.0906	400
0.2000	0.3781	0.2563	0.2063	0.1531	0.2063	0.0813	0.2125	0.3719	0.2656	0.2531	0.2156	0.1969	0.2625	0.2063	0.1688	0.1844	0.2094	0.2094	0.2094	0.2156	0.1781	0.3094	0.2000	0.2219	0.2688	0.2438	0.1938	0.2375	0.1813	0.0438	0.0813	0.1281	0.1125	0.1406	0.2094	0.0906	0.1781	0.2719	0.0875	0.1188	0.0000	0.0625	0.0875	0.0969	0.0844	0.2188	0.0000	0.1250	0.1469	0.0500	0.1313	0.1000	0.0000	0.0844	0.2969	0.1875	0.2969	0.1594	0.2469	0.2188	0.2469	0.0469	0.0906	410
0.2000	0.3844	0.2594	0.2094	0.1531	0.2094	0.0813	0.2125	0.3750	0.2656	0.2531	0.2188	0.1969	0.2625	0.2063	0.1688	0.1844	0.2094	0.2125	0.2094	0.2188	0.1813	0.3094	0.2031	0.2219	0.2719	0.2500	0.1938	0.2406	0.1813	0.0438	0.0813	0.1281	0.1125	0.1594	0.2094	0.0906	0.1781	0.2719	0.0875	0.1219	0.0000	0.0625	0.0875	0.1000	0.1094	0.2219	0.0000	0.1250	0.1469	0.0500	0.1313	0.1000	0.0000	0.0844	0.2969	0.1938	0.2969	0.1594	0.2469	0.2188	0.2625	0.0469	0.0906	420
0.2000	0.3875	0.2594	0.2125	0.1531	0.2094	0.0813	0.2125	0.3813	0.2656	0.2531	0.2188	0.1969	0.2625	0.2063	0.1688	0.1844	0.2094	0.2125	0.2094	0.2188	0.1844	0.3125	0.2094	0.2219	0.2719	0.2500	0.1938	0.2406	0.1813	0.0438	0.0906	0.1313	0.1156	0.1594	0.2156	0.0906	0.1875	0.2719	0.0969	0.1281	0.0000	0.0625	0.1031	0.1000	0.1125	0.2219	0.0000	0.1281	0.1469	0.0563	0.1344	0.1000	0.0000	0.0844	0.2969	0.2063	0.3125	0.1750	0.2563	0.2188	0.2656	0.0469	0.0969	430
0.2000	0.3875	0.2594	0.2125	0.1531	0.2125	0.0813	0.2125	0.3844	0.2656	0.2531	0.2188	0.1969	0.2688	0.2063	0.1688	0.1844	0.2094	0.2125	0.2094	0.2188	0.1875	0.3156	0.2094	0.2219	0.2719	0.2500	0.1938	0.2406	0.1813	0.0469	0.0906	0.1313	0.1188	0.1594	0.2219	0.0906	0.1875	0.2750	0.0969	0.1281	0.0000	0.0625	0.1031	0.1000	0.1125	0.2219	0.0000	0.1281	0.1469	0.0563	0.1344	0.1000	0.0000	0.0844	0.2969	0.2063	0.3125	0.1750	0.2563	0.2188	0.2656	0.0469	0.0969	440
0.2000	0.3875	0.2625	0.2125	0.1531	0.2125	0.0813	0.2125	0.3906	0.2688	0.2531	0.2188	0.2031	0.2750	0.2125	0.1688	0.1844	0.2094	0.2156	0.2094	0.2188	0.1875	0.3188	0.2125	0.2250	0.2719	0.2563	0.2094	0.2406	0.1813	0.0469	0.0906	0.1313	0.1188	0.1594	0.2219	0.0906	0.1875	0.2750	0.0969	0.1313	0.0000	0.0625	0.1031	0.1000	0.1125	0.2281	0.0000	0.1281	0.1469	0.0563	0.1344	0.1000	0.0000	0.0844	0.2969	0.2125	0.3125	0.1750	0.2563	0.2188	0.2688	0.0469	0.1000	450
0.2000	0.3906	0.2656	0.2125	0.1531	0.2125	0.0875	0.2125	0.3906	0.2688	0.2531	0.2188	0.2031	0.2750	0.2125	0.1688	0.1875	0.2125	0.2219	0.2156	0.2188	0.1906	0.3219	0.2156	0.2250	0.2719	0.2594	0.2094	0.2469	0.1875	0.0469	0.0906	0.1344	0.1250	0.1594	0.2344	0.0906	0.1875	0.2750	0.0969	0.1313	0.0000	0.0625	0.1031	0.1000	0.1125	0.2313	0.0000	0.1281	0.1563	0.0563	0.1344	0.1094	0.0000	0.0844	0.2969	0.2125	0.3344	0.1781	0.2688	0.2250	0.2688	0.0594	0.1000	460
0.2000	0.3938	0.2656	0.2156	0.1531	0.2156	0.0906	0.2125	0.3906	0.2688	0.2531	0.2188	0.2031	0.2750	0.2125	0.1688	0.1875	0.2156	0.2250	0.2156	0.2188	0.1906	0.3281	0.2156	0.2250	0.2719	0.2594	0.2094	0.2500	0.1875	0.0469	0.0906	0.1344	0.1250	0.1719	0.2375	0.0906	0.2000	0.2750	0.1063	0.1313	0.0000	0.0781	0.1031	0.1031	0.1125	0.2344	0.0000	0.1281	0.1563	0.0563	0.1375	0.1094	0.0000	0.0844	0.2969	0.2125	0.3344	0.1781	0.2688	0.2250	0.2813	0.0594	0.1000	470
0.2031	0.3938	0.2688	0.2156	0.1531	0.2156	0.0906	0.2125	0.3906	0.2688	0.2531	0.2188	0.2063	0.2750	0.2125	0.1688	0.1875	0.2188	0.2250	0.2156	0.2188	0.1938	0.3281	0.2156	0.2250	0.2719	0.2594	0.2094	0.2500	0.1875	0.0469	0.1063	0.1344	0.1250	0.1719	0.2375	0.0906	0.2000	0.2750	0.1063	0.1344	0.0000	0.0781	0.1031	0.1031	0.1125	0.2344	0.0000	0.1281	0.1563	0.0594	0.1375	0.1094	0.0000	0.0844	0.2969	0.2125	0.3344	0.1844	0.2688	0.2250	0.2813	0.0594	0.1000	480
0.2094	0.3938	0.2688	0.2156	0.1531	0.2188	0.0906	0.2156	0.3906	0.2688	0.2531	0.2188	0.2063	0.2750	0.2125	0.1688	0.1875	0.2188	0.2281	0.2156	0.2219	0.1969	0.3313	0.2188	0.2313	0.2750	0.2594	0.2250	0.2563	0.1906	0.0469	0.1063	0.1375	0.1250	0.1719	0.2375	0.0906	0.2031	0.2750	0.1063	0.1375	0.0000	0.0781	0.1031	0.1063	0.1125	0.2344	0.0000	0.1313	0.1563	0.0594	0.1375	0.1094	0.0000	0.0844	0.2969	0.2156	0.3594	0.1844	0.2750	0.2250	0.2813	0.0594	0.1125	490
0.2094	0.3938	0.2688	0.2188	0.1531	0.2219	0.0906	0.2188	0.3906	0.2688	0.2531	0.2219	0.2094	0.2750	0.2125	0.1719	0.1875	0.2188	0.2281	0.2156	0.2219	0.2031	0.3344	0.2188	0.2313	0.2781	0.2594	0.2250	0.2563	0.1938	0.0469	0.1063	0.1375	0.1281	0.1719	0.2375	0.0906	0.2063	0.2750	0.1063	0.1406	0.0000	0.0781	0.1094	0.1094	0.1125	0.2375	0.0000	0.1313	0.1563	0.0594	0.1375	0.1094	0.0000	0.0844	0.2969	0.2188	0.3594	0.1844	0.2750	0.2250	0.2906	0.0594	0.1125	500
0.2094	0.3938	0.2688	0.2188	0.1531	0.2219	0.0938	0.2219	0.3906	0.2688	0.2531	0.2219	0.2094	0.2750	0.2125	0.1719	0.1906	0.2219	0.2281	0.2156	0.2219	0.2094	0.3344	0.2188	0.2313	0.2781	0.2594	0.2250	0.2594	0.1938	0.0469	0.1063	0.1375	0.1281	0.1719	0.2469	0.1031	0.2156	0.2781	0.1094	0.1406	0.0000	0.0781	0.1094	0.1094	0.1125	0.2406	0.0000	0.1313	0.1688	0.0594	0.1406	0.1094	0.0000	0.0844	0.2969	0.2188	0.3594	0.1938	0.2750	0.2250	0.2938	0.0594	0.1125	510
0.2094	0.3938	0.2688	0.2219	0.1625	0.2219	0.0938	0.2219	0.3938	0.2719	0.2531	0.2219	0.2094	0.2813	0.2125	0.1719	0.1969	0.2219	0.2313	0.2156	0.2219	0.2094	0.3344	0.2219	0.2313	0.2813	0.2594	0.2250	0.2625	0.1969	0.0500	0.1063	0.1375	0.1281	0.1781	0.2469	0.1031	0.2156	0.2813	0.1094	0.1469	0.0000	0.0781	0.1094	0.1094	0.1219	0.2406	0.0000	0.1313	0.1688	0.0594	0.1406	0.1281	0.0000	0.0844	0.2969	0.2188	0.3688	0.1938	0.2781	0.2250	0.2938	0.0594	0.1125	520
0.2125	0.3938	0.2688	0.2219	0.1625	0.2219	0.0969	0.2219	0.3969	0.2719	0.2563	0.2219	0.2094	0.2813	0.2125	0.1719	0.1969	0.2219	0.2313	0.2188	0.2219	0.2156	0.3375	0.2219	0.2313	0.2813	0.2594	0.2344	0.2625	0.1969	0.0500	0.1063	0.1375	0.1281	0.1844	0.2469	0.1031	0.2188	0.2844	0.1094	0.1469	0.0000	0.0781	0.1094	0.1094	0.1313	0.2469	0.0000	0.1313	0.1688	0.0656	0.1438	0.1281	0.0000	0.0844	0.2969	0.2188	0.3688	0.2063	0.2781	0.2281	0.2969	0.0594	0.1125	530
0.2125	0.3938	0.2719	0.2219	0.1625	0.2219	0.1000	0.2219	0.3969	0.2719	0.2563	0.2219	0.2094	0.2813	0.2125	0.1719	0.1969	0.2219	0.2313	0.2188	0.2219	0.2156	0.3406	0.2219	0.2344	0.2844	0.2594	0.2344	0.2625	0.2031	0.0500	0.1063	0.1406	0.1281	0.1844	0.2469	0.1031	0.2188	0.2844	0.1094	0.1500	0.0000	0.0781	0.1094	0.1094	0.1313	0.2469	0.0000	0.1313	0.1688	0.0656	0.1438	0.1281	0.0000	0.0844	0.2969	0.2219	0.3688	0.2063	0.2781	0.2313	0.2969	0.0594	0.1125	540
0.2156	0.3969	0.2719	0.2250	0.1625	0.2219	0.1000	0.2219	0.3969	0.2719	0.2563	0.2250	0.2094	0.2813	0.2156	0.1719	0.2000	0.2219	0.2313	0.2188	0.2281	0.2188	0.3438	0.2219	0.2344	0.2844	0.2594	0.2344	0.2688	0.2063	0.0500	0.1063	0.1438	0.1313	0.1844	0.2469	0.1031	0.2219	0.2844	0.1094	0.1500	0.0000	0.0781	0.1094	0.1094	0.1313	0.2531	0.0000	0.1344	0.1688	0.0656	0.1438	0.1281	0.0000	0.0844	0.2969	0.2250	0.3781	0.2063	0.2906	0.2344	0.3063	0.0594	0.1219	550
0.2188	0.3969	0.2750	0.2250	0.1625	0.2250	0.1000	0.2281	0.3969	0.2719	0.2563	0.2250	0.2094	0.2844	0.2156	0.1719	0.2031	0.2219	0.2313	0.2250	0.2281	0.2219	0.3438	0.2219	0.2344	0.2844	0.2594	0.2344	0.2719	0.2063	0.0500	0.1063	0.1438	0.1313	0.1844	0.2656	0.1031	0.2219	0.2844	0.1094	0.1563	0.0000	0.0781	0.1094	0.1094	0.1313	0.2531	0.0000	0.1344	0.1688	0.0656	0.1438	0.1281	0.0000	0.0844	0.3438	0.2281	0.3781	0.2125	0.2906	0.2375	0.3156	0.0688	0.1219	560
0.2188	0.3969	0.2750	0.2250	0.1625	0.2281	0.1000	0.2281	0.3969	0.2719	0.2563	0.2250	0.2094	0.2844	0.2156	0.1719	0.2063	0.2250	0.2344	0.2250	0.2313	0.2219	0.3438	0.2281	0.2344	0.2844	0.2594	0.2344	0.2750	0.2063	0.0531	0.1063	0.1438	0.1313	0.1906	0.2656	0.1031	0.2250	0.2844	0.1094	0.1563	0.0000	0.0781	0.1094	0.1125	0.1313	0.2563	0.0000	0.1375	0.1813	0.0656	0.1438	0.1281	0.0000	0.0844	0.3438	0.2281	0.3781	0.2125	0.2906	0.2375	0.3219	0.0688	0.1250	570
0.2188	0.4000	0.2750	0.2250	0.1625	0.2281	0.1000	0.2313	0.3969	0.2719	0.2563	0.2250	0.2094	0.2875	0.2156	0.1719	0.2063	0.2281	0.2375	0.2250	0.2313	0.2219	0.3438	0.2313	0.2375	0.2844	0.2594	0.2406	0.2781	0.2063	0.0531	0.1156	0.1438	0.1344	0.1906	0.2656	0.1031	0.2250	0.2844	0.1094	0.1594	0.0000	0.0781	0.1125	0.1125	0.1313	0.2563	0.0000	0.1375	0.1813	0.0656	0.1438	0.1313	0.0000	0.0844	0.3438	0.2313	0.3781	0.2188	0.2938	0.2375	0.3219	0.0688	0.1250	580
0.2188	0.4000	0.2781	0.2250	0.1625	0.2281	0.1000	0.2344	0.3969	0.2750	0.2563	0.2250	0.2094	0.2906	0.2156	0.1719	0.2125	0.2281	0.2406	0.2250	0.2313	0.2219	0.3500	0.2375	0.2375	0.2844	0.2594	0.2406	0.2813	0.2094	0.0531	0.1156	0.1469	0.1344	0.1938	0.2656	0.1031	0.2250	0.2844	0.1094	0.1656	0.0000	0.0906	0.1125	0.1188	0.1313	0.2563	0.0000	0.1375	0.1813	0.0656	0.1469	0.1313	0.0000	0.0844	0.3438	0.2313	0.3781	0.2188	0.2938	0.2375	0.3250	0.0688	0.1250	590
0.2188	0.4063	0.2781	0.2250	0.1688	0.2313	0.1000	0.2375	0.3969	0.2750	0.2563	0.2250	0.2094	0.2906	0.2156	0.1719	0.2125	0.2281	0.2406	0.2281	0.2344	0.2219	0.3500	0.2375	0.2375	0.2844	0.2625	0.2406	0.2813	0.2156	0.0531	0.1188	0.1469	0.1375	0.1938	0.2656	0.1031	0.2250	0.2844	0.1094	0.1688	0.0000	0.0906	0.1125	0.1219	0.1313	0.2563	0.0000	0.1375	0.1813	0.0656	0.1469	0.1313	0.0000	0.0844	0.3438	0.2313	0.3781	0.2188	0.2938	0.2375	0.3250	0.0688	0.1250	600
0.2188	0.4094	0.2781	0.2250	0.1719	0.2344	0.1031	0.2406	0.3969	0.2750	0.2563	0.2250	0.2094	0.2906	0.2156	0.1719	0.2125	0.2281	0.2406	0.2281	0.2344	0.2219	0.3500	0.2375	0.2375	0.2844	0.2656	0.2406	0.2844	0.2156	0.0531	0.1188	0.1469	0.1375	0.1938	0.2906	0.1188	0.2250	0.2844	0.1094	0.1688	0.0000	0.0906	0.1125	0.1219	0.1313	0.2563	0.0000	0.1375	0.1813	0.0656	0.1469	0.1313	0.0000	0.0938	0.3438	0.2375	0.3844	0.2281	0.3031	0.2375	0.3281	0.0688	0.1250	610
0.2188	0.4094	0.2813	0.2250	0.1750	0.2344	0.1031	0.2406	0.4000	0.2781	0.2563	0.2250	0.2094	0.2906	0.2156	0.1719	0.2125	0.2281	0.2406	0.2281	0.2344	0.2313	0.3563	0.2438	0.2375	0.2844	0.2656	0.2438	0.2844	0.2156	0.0531	0.1219	0.1500	0.1375	0.1969	0.2906	0.1188	0.2250	0.2875	0.1094	0.1719	0.0000	0.0906	0.1125	0.1219	0.1344	0.2563	0.0000	0.1375	0.1844	0.0656	0.1469	0.1313	0.0000	0.0938	0.3438	0.2406	0.3844	0.2281	0.3031	0.2406	0.3281	0.0688	0.1344	620
0.2188	0.4125	0.2844	0.2250	0.1750	0.2375	0.1031	0.2438	0.4000	0.2781	0.2625	0.2250	0.2094	0.2906	0.2156	0.1719	0.2125	0.2281	0.2406	0.2313	0.2344	0.2313	0.3563	0.2438	0.2438	0.2844	0.2656	0.2438	0.2875	0.2156	0.0531	0.1219	0.1500	0.1375	0.1969	0.2906	0.1188	0.2281	0.2875	0.1188	0.1719	0.0000	0.0906	0.1125	0.1219	0.1438	0.2563	0.0000	0.1375	0.1844	0.0688	0.1469	0.1313	0.0000	0.0938	0.3438	0.2406	0.3844	0.2281	0.3031	0.2406	0.3281	0.0688	0.1344	630
0.2188	0.4125	0.2844	0.2281	0.1750	0.2375	0.1063	0.2438	0.4000	0.2781	0.2625	0.2250	0.2094	0.2938	0.2188	0.1719	0.2156	0.2281	0.2406	0.2313	0.2375	0.2313	0.3563	0.2438	0.2438	0.2844	0.2656	0.2438	0.2875	0.2156	0.0531	0.1219	0.1500	0.1375	0.1969	0.2906	0.1188	0.2281	0.2875	0.1188	0.1719	0.0000	0.0906	0.1125	0.1250	0.1469	0.2563	0.0000	0.1375	0.1844	0.0688	0.1469	0.1500	0.0000	0.0938	0.3438	0.2406	0.3906	0.2281	0.3125	0.2438	0.3281	0.0688	0.1344	640
0.2219	0.4125	0.2844	0.2281	0.1750	0.2375	0.1063	0.2438	0.4000	0.2781	0.2625	0.2281	0.2094	0.2938	0.2219	0.1719	0.2156	0.2281	0.2406	0.2313	0.2375	0.2313	0.3563	0.2438	0.2438	0.2875	0.2656	0.2438	0.2875	0.2156	0.0531	0.1219	0.1500	0.1375	0.1969	0.2906	0.1188	0.2281	0.2875	0.1188	0.1750	0.0000	0.0906	0.1125	0.1313	0.1469	0.2594	0.0000	0.1438	0.1844	0.0688	0.1469	0.1500	0.0000	0.0938	0.3438	0.2406	0.3906	0.2281	0.3125	0.2438	0.3313	0.0688	0.1344	650
0.2219	0.4125	0.2875	0.2281	0.1750	0.2375	0.1063	0.2438	0.4000	0.2781	0.2656	0.2281	0.2094	0.2969	0.2281	0.1719	0.2156	0.2281	0.2406	0.2313	0.2375	0.2313	0.3563	0.2438	0.2438	0.2906	0.2656	0.2438	0.2875	0.2156	0.0531	0.1219	0.1500	0.1375	0.1969	0.2938	0.1188	0.2281	0.2875	0.1188	0.1781	0.0000	0.0906	0.1250	0.1344	0.1469	0.2625	0.0000	0.1438	0.1844	0.0688	0.1469	0.1500	0.0000	0.1000	0.3438	0.2438	0.3906	0.2313	0.3125	0.2438	0.3344	0.0781	0.1344	660
0.2219	0.4125	0.2875	0.2281	0.1750	0.2375	0.1063	0.2438	0.4031	0.2781	0.2656	0.2281	0.2188	0.3000	0.2281	0.1719	0.2156	0.2281	0.2438	0.2313	0.2375	0.2344	0.3563	0.2469	0.2438	0.2906	0.2688	0.2500	0.2875	0.2188	0.0563	0.1281	0.1531	0.1469	0.2031	0.2938	0.1188	0.2281	0.2875	0.1188	0.1781	0.0000	0.0906	0.1250	0.1344	0.1469	0.2625	0.0000	0.1438	0.1844	0.0688	0.1469	0.1500	0.0000	0.1000	0.3438	0.2438	0.4000	0.2313	0.3188	0.2438	0.3375	0.0781	0.1344	670
0.2250	0.4156	0.2906	0.2281	0.1813	0.2375	0.1063	0.2438	0.4031	0.2781	0.2656	0.2313	0.2188	0.3000	0.2313	0.1719	0.2219	0.2281	0.2438	0.2344	0.2375	0.2344	0.3594	0.2469	0.2438	0.2906	0.2688	0.2500	0.2875	0.2313	0.0563	0.1281	0.1531	0.1469	0.2031	0.2938	0.1188	0.2281	0.2875	0.1188	0.1844	0.0000	0.0906	0.1250	0.1438	0.1469	0.2656	0.0000	0.1438	0.1938	0.0781	0.1469	0.1500	0.0000	0.1000	0.3438	0.2469	0.4000	0.2313	0.3188	0.2438	0.3375	0.0781	0.1469	680
0.2250	0.4156	0.2906	0.2313	0.1844	0.2438	0.1063	0.2438	0.4031	0.2781	0.2656	0.2313	0.2188	0.3031	0.2313	0.1719	0.2219	0.2281	0.2438	0.2344	0.2375	0.2406	0.3625	0.2469	0.2438	0.2938	0.2688	0.2500	0.2875	0.2406	0.0563	0.1281	0.1531	0.1469	0.2031	0.2938	0.1188	0.2313	0.2875	0.1188	0.1875	0.0000	0.0906	0.1250	0.1438	0.1469	0.2688	0.0000	0.1531	0.1938	0.0781	0.1500	0.1500	0.0000	0.1000	0.3438	0.2469	0.4000	0.2313	0.3188	0.2438	0.3375	0.0781	0.1469	690
0.2250	0.4156	0.2906	0.2344	0.1844	0.2469	0.1094	0.2438	0.4031	0.2781	0.2656	0.2313	0.2188	0.3031	0.2344	0.1719	0.2219	0.2281	0.2438	0.2344	0.2375	0.2406	0.3625	0.2469	0.2438	0.2938	0.2719	0.2500	0.2875	0.2406	0.0563	0.1281	0.1531	0.1469	0.2031	0.2938	0.1188	0.2313	0.2875	0.1188	0.1875	0.0000	0.0906	0.1250	0.1438	0.1469	0.2688	0.0000	0.1531	0.1969	0.0781	0.1500	0.1563	0.0000	0.1000	0.3438	0.2469	0.4125	0.2313	0.3313	0.2438	0.3438	0.0781	0.1469	700
0.2250	0.4156	0.2906	0.2344	0.1844	0.2469	0.1094	0.2438	0.4063	0.2781	0.2656	0.2313	0.2188	0.3031	0.2344	0.1719	0.2219	0.2313	0.2438	0.2344	0.2406	0.2406	0.3656	0.2531	0.2438	0.2938	0.2750	0.2500	0.2875	0.2438	0.0563	0.1281	0.1531	0.1469	0.2031	0.2969	0.1250	0.2313	0.2906	0.1219	0.1875	0.0000	0.0938	0.1250	0.1438	0.1469	0.2719	0.0000	0.1594	0.1969	0.0781	0.1500	0.1563	0.0000	0.1000	0.3438	0.2469	0.4125	0.2344	0.3313	0.2469	0.3469	0.0844	0.1469	710
0.2250	0.4188	0.2906	0.2375	0.1844	0.2469	0.1125	0.2438	0.4063	0.2781	0.2656	0.2313	0.2188	0.3063	0.2344	0.1719	0.2219	0.2313	0.2438	0.2344	0.2406	0.2469	0.3656	0.2531	0.2438	0.2938	0.2781	0.2563	0.2875	0.2438	0.0563	0.1375	0.1531	0.1469	0.2094	0.2969	0.1250	0.2313	0.2906	0.1219	0.1875	0.0000	0.0938	0.1250	0.1438	0.1469	0.2719	0.0000	0.1594	0.1969	0.0781	0.1500	0.1563	0.0000	0.1000	0.3438	0.2531	0.4125	0.2344	0.3313	0.2500	0.3500	0.0844	0.1469	720
0.2250	0.4188	0.2906	0.2375	0.1844	0.2469	0.1125	0.2438	0.4063	0.2813	0.2656	0.2344	0.2188	0.3094	0.2344	0.1750	0.2250	0.2313	0.2438	0.2375	0.2406	0.2500	0.3656	0.2531	0.2438	0.2938	0.2781	0.2563	0.2875	0.2469	0.0563	0.1375	0.1531	0.1469	0.2094	0.2969	0.1250	0.2344	0.2906	0.1219	0.1906	0.0000	0.0938	0.1250	0.1469	0.1594	0.2750	0.0000	0.1594	0.2000	0.0844	0.1531	0.1563	0.0000	0.1000	0.3438	0.2531	0.4156	0.2375	0.3438	0.2500	0.3531	0.0844	0.1469	730
0.2281	0.4219	0.2938	0.2375	0.1844	0.2469	0.1125	0.2469	0.4063	0.2813	0.2656	0.2344	0.2188	0.3094	0.2344	0.1750	0.2250	0.2344	0.2438	0.2375	0.2406	0.2500	0.3656	0.2531	0.2438	0.2938	0.2781	0.2563	0.2906	0.2469	0.0563	0.1375	0.1531	0.1469	0.2094	0.2969	0.1250	0.2344	0.2906	0.1219	0.1938	0.0000	0.0938	0.1375	0.1500	0.1625	0.2750	0.0000	0.1594	0.2000	0.0844	0.1531	0.1563	0.0000	0.1000	0.3438	0.2531	0.4156	0.2375	0.3438	0.2500	0.3531	0.0844	0.1688	740
0.2281	0.4219	0.2969	0.2375	0.1844	0.2469	0.1125	0.2469	0.4125	0.2813	0.2656	0.2344	0.2188	0.3094	0.2344	0.1781	0.2250	0.2344	0.2469	0.2406	0.2406	0.2500	0.3656	0.2563	0.2438	0.2969	0.2781	0.2563	0.2906	0.2469	0.0563	0.1375	0.1531	0.1469	0.2094	0.2969	0.1250	0.2344	0.2906	0.1281	0.1969	0.0000	0.0938	0.1375	0.1563	0.1625	0.2750	0.0000	0.1594	0.2000	0.0844	0.1531	0.1563	0.0000	0.1000	0.3438	0.2563	0.4156	0.2375	0.3438	0.2500	0.3563	0.0844	0.1688	750
0.2281	0.4219	0.2969	0.2375	0.1844	0.2469	0.1156	0.2469	0.4125	0.2813	0.2656	0.2375	0.2188	0.3094	0.2344	0.1781	0.2250	0.2344	0.2500	0.2438	0.2406	0.2500	0.3656	0.2563	0.2438	0.2969	0.2781	0.2563	0.2906	0.2469	0.0563	0.1438	0.1531	0.1469	0.2094	0.3125	0.1250	0.2344	0.2906	0.1281	0.2063	0.0000	0.0938	0.1375	0.1563	0.1625	0.2750	0.0000	0.1594	0.2000	0.0844	0.1531	0.1625	0.0000	0.1063	0.3438	0.2563	0.4156	0.2406	0.3500	0.2500	0.3563	0.0844	0.1688	760
0.2281	0.4219	0.2969	0.2375	0.1844	0.2500	0.1219	0.2469	0.4125	0.2813	0.2656	0.2375	0.2188	0.3094	0.2344	0.1781	0.2250	0.2344	0.2500	0.2469	0.2406	0.2531	0.3656	0.2594	0.2438	0.2969	0.2813	0.2563	0.2906	0.2469	0.0563	0.1438	0.1531	0.1469	0.2188	0.3125	0.1250	0.2344	0.2938	0.1281	0.2063	0.0000	0.0938	0.1375	0.1594	0.1625	0.2750	0.0000	0.1688	0.2000	0.0844	0.1531	0.1625	0.0000	0.1063	0.3438	0.2594	0.4156	0.2406	0.3500	0.2500	0.3563	0.0844	0.1688	770
0.2281	0.4219	0.3000	0.2375	0.1844	0.2500	0.1281	0.2469	0.4125	0.2813	0.2656	0.2375	0.2219	0.3094	0.2375	0.1781	0.2250	0.2344	0.2500	0.2469	0.2406	0.2531	0.3656	0.2594	0.2438	0.2969	0.2813	0.2563	0.2906	0.2469	0.0563	0.1438	0.1531	0.1469	0.2219	0.3125	0.1250	0.2344	0.2938	0.1281	0.2094	0.0000	0.0938	0.1375	0.1594	0.1625	0.2750	0.0000	0.1688	0.2000	0.0875	0.1531	0.1625	0.0000	0.1063	0.3438	0.2594	0.4156	0.2438	0.3500	0.2500	0.3563	0.0844	0.1688	780
0.2281	0.4219	0.3000	0.2375	0.1844	0.2500	0.1281	0.2469	0.4125	0.2813	0.2656	0.2406	0.2250	0.3125	0.2375	0.1781	0.2250	0.2344	0.2563	0.2469	0.2406	0.2531	0.3656	0.2625	0.2500	0.2969	0.2844	0.2563	0.2938	0.2469	0.0594	0.1469	0.1531	0.1500	0.2219	0.3125	0.1250	0.2375	0.2938	0.1313	0.2156	0.0000	0.0938	0.1375	0.1594	0.1625	0.2750	0.0000	0.1719	0.2063	0.0875	0.1531	0.1625	0.0000	0.1063	0.3438	0.2594	0.4188	0.2438	0.3500	0.2500	0.3594	0.0844	0.1688	790
0.2281	0.4219	0.3000	0.2375	0.1844	0.2500	0.1281	0.2469	0.4125	0.2813	0.2656	0.2406	0.2250	0.3125	0.2375	0.1781	0.2250	0.2344	0.2563	0.2469	0.2406	0.2531	0.3656	0.2625	0.2500	0.2969	0.2844	0.2563	0.2938	0.2469	0.0594	0.1469	0.1531	0.1531	0.2219	0.3125	0.1250	0.2375	0.2938	0.1313	0.2188	0.0031	0.0938	0.1375	0.1625	0.1625	0.2750	0.0000	0.1719	0.2063	0.0875	0.1531	0.1625	0.0000	0.1063	0.3688	0.2594	0.4188	0.2438	0.3500	0.2500	0.3625	0.0844	0.1719	800
0.2281	0.4219	0.3063	0.2375	0.1844	0.2500	0.1281	0.2469	0.4125	0.2844	0.2656	0.2406	0.2281	0.3125	0.2375	0.1781	0.2250	0.2344	0.2563	0.2469	0.2406	0.2594	0.3656	0.2625	0.2500	0.2969	0.2875	0.2563	0.2938	0.2500	0.0594	0.1500	0.1531	0.1531	0.2219	0.3156	0.1406	0.2375	0.2938	0.1313	0.2219	0.0031	0.0938	0.1375	0.1625	0.1625	0.2781	0.0000	0.1719	0.2063	0.0875	0.1531	0.1625	0.0000	0.1156	0.3688	0.2594	0.4188	0.2500	0.3500	0.2500	0.3656	0.0844	0.1719	810
0.2281	0.4219	0.3094	0.2406	0.1844	0.2500	0.1281	0.2469	0.4219	0.2875	0.2656	0.2406	0.2281	0.3156	0.2375	0.1781	0.2250	0.2344	0.2563	0.2500	0.2406	0.2594	0.3656	0.2625	0.2500	0.2969	0.2875	0.2563	0.2938	0.2531	0.0625	0.1500	0.1531	0.1531	0.2219	0.3156	0.1406	0.2375	0.2969	0.1313	0.2219	0.0031	0.0938	0.1469	0.1656	0.1625	0.2781	0.0000	0.1719	0.2063	0.0875	0.1531	0.1656	0.0000	0.1156	0.3688	0.2625	0.4219	0.2500	0.3531	0.2531	0.3719	0.0844	0.1719	820
0.2281	0.4219	0.3094	0.2406	0.1844	0.2500	0.1313	0.2469	0.4219	0.2906	0.2656	0.2406	0.2281	0.3156	0.2375	0.1781	0.2281	0.2344	0.2563	0.2500	0.2438	0.2594	0.3656	0.2625	0.2500	0.2969	0.2875	0.2563	0.2938	0.2563	0.0625	0.1500	0.1531	0.1531	0.2250	0.3156	0.1406	0.2500	0.3000	0.1344	0.2219	0.0031	0.1031	0.1469	0.1656	0.1688	0.2781	0.0000	0.1719	0.2063	0.0969	0.1531	0.1656	0.0000	0.1156	0.3688	0.2625	0.4219	0.2531	0.3531	0.2531	0.3719	0.0844	0.1719	830
0.2281	0.4219	0.3094	0.2438	0.1844	0.2500	0.1313	0.2469	0.4219	0.2906	0.2656	0.2406	0.2313	0.3156	0.2375	0.1781	0.2281	0.2344	0.2563	0.2500	0.2438	0.2625	0.3656	0.2625	0.2531	0.2969	0.2875	0.2563	0.2938	0.2563	0.0625	0.1500	0.1531	0.1531	0.2250	0.3156	0.1406	0.2500	0.3000	0.1344	0.2219	0.0031	0.1031	0.1469	0.1656	0.1813	0.2781	0.0000	0.1719	0.2063	0.0969	0.1531	0.1656	0.0000	0.1156	0.3688	0.2625	0.4219	0.2531	0.3531	0.2531	0.3719	0.0844	0.1719	840
0.2281	0.4219	0.3094	0.2438	0.1844	0.2531	0.1313	0.2469	0.4219	0.2938	0.2656	0.2406	0.2313	0.3156	0.2375	0.1813	0.2281	0.2344	0.2563	0.2500	0.2438	0.2625	0.3656	0.2625	0.2531	0.2969	0.2906	0.2563	0.2938	0.2656	0.0625	0.1500	0.1531	0.1531	0.2250	0.3156	0.1406	0.2500	0.3000	0.1344	0.2219	0.0031	0.1031	0.1469	0.1656	0.1813	0.2781	0.0000	0.1719	0.2063	0.0969	0.1563	0.1656	0.0000	0.1156	0.3688	0.2688	0.4250	0.2531	0.3531	0.2531	0.3719	0.0844	0.1719	850
0.2281	0.4219	0.3094	0.2438	0.1938	0.2531	0.1313	0.2469	0.4219	0.2938	0.2656	0.2438	0.2375	0.3156	0.2406	0.1844	0.2281	0.2375	0.2594	0.2531	0.2469	0.2625	0.3656	0.2625	0.2531	0.2969	0.2969	0.2563	0.2969	0.2656	0.0625	0.1531	0.1531	0.1531	0.2250	0.3250	0.1406	0.2500	0.3000	0.1344	0.2250	0.0031	0.1031	0.1469	0.1656	0.1813	0.2781	0.0000	0.1750	0.2063	0.0969	0.1563	0.1656	0.0000	0.1156	0.3688	0.2688	0.4250	0.2594	0.3531	0.2531	0.3719	0.0906	0.1781	860
0.2281	0.4219	0.3094	0.2438	0.2000	0.2531	0.1313	0.2469	0.4219	0.2938	0.2656	0.2438	0.2375	0.3156	0.2406	0.1844	0.2281	0.2375	0.2594	0.2531	0.2469	0.2625	0.3656	0.2625	0.2531	0.3000	0.2969	0.2563	0.2969	0.2656	0.0625	0.1531	0.1531	0.1531	0.2313	0.3250	0.1406	0.2500	0.3031	0.1344	0.2250	0.0031	0.1031	0.1469	0.1656	0.1813	0.2781	0.0000	0.1781	0.2063	0.0969	0.1594	0.1656	0.0000	0.1156	0.3688	0.2719	0.4250	0.2594	0.3531	0.2531	0.3750	0.0906	0.1781	870
0.2313	0.4219	0.3125	0.2469	0.2000	0.2531	0.1344	0.2500	0.4250	0.2938	0.2656	0.2438	0.2375	0.3188	0.2406	0.1844	0.2281	0.2406	0.2594	0.2531	0.2500	0.2625	0.3688	0.2625	0.2531	0.3000	0.2969	0.2563	0.2969	0.2656	0.0625	0.1531	0.1563	0.1531	0.2313	0.3250	0.1406	0.2500	0.3031	0.1344	0.2281	0.0031	0.1031	0.1469	0.1656	0.1813	0.2781	0.0000	0.1781	0.2063	0.1031	0.1594	0.1719	0.0000	0.1156	0.3688	0.2719	0.4344	0.2594	0.3563	0.2531	0.3750	0.0906	0.1781	880
0.2313	0.4219	0.3125	0.2469	0.2000	0.2531	0.1344	0.2500	0.4250	0.2969	0.2656	0.2438	0.2406	0.3188	0.2406	0.1844	0.2281	0.2406	0.2594	0.2531	0.2500	0.2625	0.3688	0.2625	0.2531	0.3000	0.2969	0.2563	0.2969	0.2688	0.0625	0.1531	0.1563	0.1531	0.2313	0.3250	0.1406	0.2531	0.3031	0.1344	0.2313	0.0031	0.1031	0.1469	0.1656	0.1813	0.2781	0.0000	0.1844	0.2063	0.1031	0.1594	0.1719	0.0000	0.1156	0.3688	0.2719	0.4344	0.2594	0.3563	0.2531	0.3750	0.0906	0.1781	890
0.2313	0.4219	0.3125	0.2469	0.2031	0.2531	0.1375	0.2500	0.4281	0.2969	0.2656	0.2438	0.2406	0.3188	0.2406	0.1844	0.2281	0.2406	0.2594	0.2531	0.2500	0.2625	0.3688	0.2625	0.2563	0.3031	0.2969	0.2563	0.2969	0.2688	0.0656	0.1688	0.1563	0.1531	0.2313	0.3250	0.1406	0.2531	0.3031	0.1344	0.2313	0.0031	0.1031	0.1469	0.1656	0.1813	0.2781	0.0000	0.1844	0.2063	0.1031	0.1594	0.1719	0.0000	0.1156	0.3688	0.2719	0.4344	0.2594	0.3563	0.2531	0.3750	0.0906	0.1781	900
0.2313	0.4219	0.3125	0.2469	0.2031	0.2531	0.1375	0.2500	0.4313	0.3000	0.2656	0.2438	0.2406	0.3219	0.2406	0.1875	0.2281	0.2406	0.2594	0.2531	0.2500	0.2625	0.3688	0.2625	0.2563	0.3031	0.2969	0.2563	0.3000	0.2688	0.0656	0.1688	0.1563	0.1531	0.2313	0.3250	0.1500	0.2531	0.3031	0.1375	0.2344	0.0031	0.1031	0.1469	0.1656	0.1813	0.2781	0.0000	0.1844	0.2063	0.1031	0.1625	0.1719	0.0000	0.1156	0.3688	0.2719	0.4375	0.2625	0.3563	0.2531	0.3750	0.0906	0.1781	910
0.2313	0.4219	0.3125	0.2469	0.2031	0.2531	0.1375	0.2500	0.4313	0.3031	0.2688	0.2438	0.2406	0.3219	0.2406	0.1875	0.2281	0.2406	0.2594	0.2531	0.2500	0.2625	0.3719	0.2625	0.2563	0.3031	0.3000	0.2563	0.3000	0.2688	0.0656	0.1688	0.1594	0.1531	0.2344	0.3250	0.1500	0.2531	0.3063	0.1375	0.2375	0.0031	0.1031	0.1469	0.1656	0.1813	0.2781	0.0000	0.1844	0.2063	0.1031	0.1625	0.1719	0.0000	0.1156	0.3688	0.2750	0.4375	0.2625	0.3563	0.2531	0.3750	0.0906	0.1813	920
0.2313	0.4250	0.3188	0.2469	0.2031	0.2531	0.1375	0.2500	0.4344	0.3031	0.2719	0.2438	0.2438	0.3219	0.2406	0.1875	0.2313	0.2406	0.2594	0.2531	0.2500	0.2625	0.3719	0.2625	0.2563	0.3031	0.3000	0.2563	0.3000	0.2719	0.0688	0.1688	0.1594	0.1531	0.2344	0.3250	0.1500	0.2531	0.3063	0.1375	0.2375	0.0031	0.1031	0.1469	0.1656	0.1844	0.2781	0.0000	0.1875	0.2063	0.1031	0.1656	0.1719	0.0000	0.1156	0.3688	0.2750	0.4375	0.2656	0.3563	0.2531	0.3750	0.0906	0.1813	930
0.2313	0.4250	0.3188	0.2469	0.2031	0.2531	0.1375	0.2500	0.4344	0.3031	0.2719	0.2438	0.2438	0.3219	0.2406	0.1875	0.2313	0.2406	0.2594	0.2531	0.2500	0.2625	0.3750	0.2625	0.2563	0.3031	0.3000	0.2563	0.3000	0.2719	0.0688	0.1688	0.1594	0.1531	0.2344	0.3250	0.1500	0.2531	0.3063	0.1375	0.2438	0.0031	0.1031	0.1469	0.1656	0.2000	0.2781	0.0000	0.1875	0.2063	0.1031	0.1656	0.1813	0.0000	0.1156	0.3688	0.2750	0.4406	0.2656	0.3625	0.2531	0.3750	0.0906	0.1813	940
0.2344	0.4250	0.3188	0.2500	0.2031	0.2531	0.1406	0.2500	0.4344	0.3031	0.2750	0.2438	0.2438	0.3219	0.2406	0.1875	0.2313	0.2406	0.2594	0.2531	0.2500	0.2625	0.3750	0.2625	0.2563	0.3031	0.3031	0.2563	0.3000	0.2719	0.0688	0.1719	0.1594	0.1531	0.2344	0.3250	0.1500	0.2531	0.3063	0.1375	0.2469	0.0031	0.1094	0.1469	0.1656	0.2031	0.2781	0.0000	0.1906	0.2094	0.1031	0.1656	0.1813	0.0000	0.1156	0.3688	0.2781	0.4406	0.2656	0.3625	0.2531	0.3750	0.0906	0.1813	950
0.2344	0.4250	0.3188	0.2500	0.2031	0.2531	0.1438	0.2500	0.4344	0.3094	0.2781	0.2438	0.2469	0.3219	0.2406	0.1875	0.2313	0.2406	0.2594	0.2531	0.2531	0.2625	0.3750	0.2625	0.2563	0.3031	0.3031	0.2563	0.3000	0.2719	0.0688	0.1719	0.1594	0.1531	0.2344	0.3313	0.1500	0.2531	0.3063	0.1375	0.2469	0.0031	0.1094	0.1469	0.1656	0.2031	0.2781	0.0000	0.1906	0.2094	0.1031	0.1656	0.1813	0.0000	0.1188	0.3688	0.2781	0.4406	0.2719	0.3625	0.2531	0.3813	0.0906	0.1813	960
0.2344	0.4250	0.3188	0.2500	0.2031	0.2531	0.1438	0.2500	0.4375	0.3094	0.2875	0.2438	0.2469	0.3219	0.2406	0.1875	0.2313	0.2406	0.2594	0.2531	0.2531	0.2625	0.3750	0.2625	0.2563	0.3031	0.3031	0.2563	0.3000	0.2719	0.0688	0.1719	0.1594	0.1531	0.2406	0.3313	0.1500	0.2563	0.3063	0.1375	0.2500	0.0031	0.1094	0.1469	0.1656	0.2031	0.2781	0.0000	0.1969	0.2094	0.1031	0.1656	0.1813	0.0000	0.1188	0.3688	0.2781	0.4406	0.2719	0.3688	0.2531	0.3813	0.0906	0.1813	970
0.2344	0.4250	0.3188	0.2500	0.2031	0.2531	0.1438	0.2500	0.4375	0.3094	0.2906	0.2438	0.2469	0.3219	0.2406	0.1875	0.2313	0.2406	0.2594	0.2531	0.2531	0.2625	0.3750	0.2625	0.2563	0.3031	0.3031	0.2563	0.3000	0.2719	0.0688	0.1719	0.1594	0.1531	0.2406	0.3344	0.1500	0.2563	0.3063	0.1375	0.2531	0.0031	0.1094	0.1469	0.1656	0.2031	0.2781	0.0000	0.1969	0.2094	0.1125	0.1656	0.1813	0.0000	0.1188	0.3688	0.2781	0.4406	0.2719	0.3688	0.2531	0.3813	0.0906	0.1938	980
0.2344	0.4250	0.3188	0.2500	0.2031	0.2531	0.1438	0.2500	0.4375	0.3094	0.2906	0.2438	0.2469	0.3219	0.2406	0.1906	0.2313	0.2406	0.2594	0.2531	0.2531	0.2625	0.3750	0.2625	0.2563	0.3031	0.3063	0.2563	0.3000	0.2719	0.0688	0.1719	0.1594	0.1531	0.2406	0.3344	0.1500	0.2594	0.3063	0.1406	0.2531	0.0031	0.1094	0.1469	0.1656	0.2031	0.2813	0.0000	0.1969	0.2094	0.1125	0.1688	0.1813	0.0000	0.1188	0.3688	0.2813	0.4406	0.2719	0.3688	0.2531	0.3813	0.0906	0.1938	990
0.2344	0.4250	0.3250	0.2500	0.2031	0.2531	0.1469	0.2500	0.4375	0.3125	0.3000	0.2438	0.2469	0.3250	0.2406	0.1906	0.2313	0.2406	0.2594	0.2531	0.2531	0.2656	0.3781	0.2625	0.2563	0.3063	0.3063	0.2625	0.3000	0.2719	0.0688	0.1750	0.1594	0.1563	0.2406	0.3406	0.1594	0.2625	0.3063	0.1406	0.2531	0.0031	0.1094	0.1469	0.1656	0.2031	0.2813	0.0000	0.2000	0.2156	0.1125	0.1688	0.1906	0.0000	0.1188	0.3688	0.2813	0.4438	0.2719	0.3688	0.2531	0.3875	0.1000	0.1938	1010
0.2344	0.4250	0.3250	0.2500	0.2031	0.2531	0.1500	0.2500	0.4375	0.3156	0.3063	0.2438	0.2469	0.3250	0.2406	0.1906	0.2313	0.2406	0.2594	0.2531	0.2531	0.2656	0.3813	0.2625	0.2594	0.3094	0.3063	0.2625	0.3000	0.2813	0.0688	0.1750	0.1594	0.1563	0.2438	0.3406	0.1594	0.2688	0.3063	0.1406	0.2531	0.0031	0.1094	0.1469	0.1656	0.2031	0.2875	0.0000	0.2000	0.2156	0.1188	0.1719	0.1906	0.0000	0.1188	0.3688	0.2813	0.4531	0.2719	0.3781	0.2531	0.3906	0.1000	0.1938	1030
0.2344	0.4250	0.3281	0.2500	0.2094	0.2563	0.1500	0.2500	0.4375	0.3281	0.3063	0.2438	0.2469	0.3250	0.2406	0.1906	0.2313	0.2406	0.2594	0.2531	0.2531	0.2719	0.3813	0.2625	0.2594	0.3125	0.3063	0.2625	0.3000	0.2813	0.0688	0.1813	0.1594	0.1563	0.2438	0.3406	0.1594	0.2688	0.3063	0.1406	0.2594	0.0031	0.1094	0.1594	0.1656	0.2094	0.2875	0.0000	0.2000	0.2156	0.1188	0.1719	0.1906	0.0000	0.1188	0.3813	0.2813	0.4531	0.2719	0.3781	0.2531	0.3906	0.1000	0.1938	1050
0.2344	0.4250	0.3344	0.2500	0.2094	0.2594	0.1531	0.2500	0.4406	0.3344	0.3094	0.2438	0.2469	0.3313	0.2406	0.1906	0.2344	0.2406	0.2625	0.2531	0.2531	0.2719	0.3813	0.2625	0.2594	0.3156	0.3063	0.2625	0.3000	0.2813	0.0688	0.1813	0.1594	0.1625	0.2438	0.3531	0.1594	0.2688	0.3063	0.1406	0.2594	0.0031	0.1125	0.1594	0.1656	0.2094	0.2875	0.0000	0.2000	0.2156	0.1188	0.1719	0.1938	0.0000	0.1219	0.3813	0.2844	0.4625	0.2813	0.3844	0.2531	0.3906	0.1000	0.1938	1070
0.2344	0.4281	0.3406	0.2500	0.2094	0.2594	0.1594	0.2500	0.4406	0.3344	0.3156	0.2438	0.2469	0.3344	0.2406	0.1906	0.2344	0.2438	0.2625	0.2531	0.2563	0.2719	0.3813	0.2625	0.2625	0.3156	0.3063	0.2625	0.3031	0.2813	0.0688	0.1938	0.1594	0.1625	0.2438	0.3531	0.1594	0.2688	0.3063	0.1406	0.2594	0.0031	0.1125	0.1594	0.1656	0.2094	0.2875	0.0000	0.2031	0.2156	0.1250	0.1719	0.1938	0.0000	0.1219	0.3813	0.2844	0.4656	0.2844	0.3844	0.2531	0.3906	0.1000	0.1938	1090
0.2344	0.4281	0.3438	0.2563	0.2094	0.2594	0.1625	0.2500	0.4406	0.3438	0.3156	0.2438	0.2469	0.3375	0.2406	0.1906	0.2375	0.2438	0.2656	0.2531	0.2563	0.2719	0.3844	0.2625	0.2625	0.3156	0.3063	0.2625	0.3031	0.2844	0.0688	0.1938	0.1594	0.1719	0.2438	0.3531	0.1656	0.2688	0.3063	0.1500	0.2625	0.0031	0.1125	0.1594	0.1656	0.2094	0.2875	0.0000	0.2063	0.2156	0.1250	0.1719	0.1938	0.0000	0.1313	0.3813	0.2875	0.4656	0.2906	0.3844	0.2531	0.3906	0.1000	0.2000	1110
0.2344	0.4281	0.3438	0.2563	0.2094	0.2594	0.1656	0.2500	0.4406	0.3469	0.3188	0.2438	0.2469	0.3438	0.2406	0.1938	0.2375	0.2469	0.2688	0.2531	0.2563	0.2719	0.3844	0.2625	0.2625	0.3156	0.3063	0.2625	0.3031	0.2844	0.0688	0.1938	0.1625	0.1781	0.2469	0.3531	0.1656	0.2688	0.3063	0.1500	0.2625	0.0031	0.1125	0.1688	0.1688	0.2094	0.2875	0.0000	0.2063	0.2250	0.1250	0.1719	0.1969	0.0000	0.1313	0.3813	0.2906	0.4656	0.2969	0.3844	0.2531	0.3906	0.1000	0.2000	1130
0.2344	0.4281	0.3438	0.2563	0.2094	0.2594	0.1656	0.2500	0.4438	0.3469	0.3219	0.2438	0.2469	0.3469	0.2406	0.1938	0.2375	0.2469	0.2688	0.2531	0.2563	0.2719	0.3844	0.2625	0.2656	0.3156	0.3063	0.2625	0.3063	0.2844	0.0688	0.2031	0.1625	0.1813	0.2469	0.3531	0.1656	0.2750	0.3063	0.1563	0.2656	0.0031	0.1125	0.1688	0.1719	0.2313	0.2875	0.0000	0.2063	0.2250	0.1250	0.1750	0.1969	0.0000	0.1313	0.3813	0.2906	0.4688	0.2969	0.3906	0.2531	0.3906	0.1000	0.2000	1150
0.2344	0.4281	0.3438	0.2563	0.2094	0.2594	0.1688	0.2500	0.4469	0.3625	0.3219	0.2438	0.2500	0.3469	0.2406	0.1938	0.2375	0.2469	0.2719	0.2563	0.2563	0.2719	0.3875	0.2625	0.2656	0.3156	0.3094	0.2625	0.3063	0.2844	0.0688	0.2031	0.1656	0.1813	0.2531	0.3563	0.1656	0.2750	0.3063	0.1563	0.2656	0.0031	0.1125	0.1688	0.1719	0.2313	0.2875	0.0000	0.2063	0.2281	0.1250	0.1750	0.1969	0.0000	0.1313	0.3813	0.2906	0.4688	0.3000	0.3906	0.2531	0.3906	0.1000	0.2000	1170
0.2344	0.4281	0.3500	0.2563	0.2125	0.2594	0.1719	0.2500	0.4500	0.3625	0.3250	0.2438	0.2500	0.3500	0.2406	0.1969	0.2438	0.2469	0.2750	0.2563	0.2594	0.2719	0.3906	0.2625	0.2656	0.3156	0.3125	0.2625	0.3094	0.2844	0.0688	0.2063	0.1656	0.1813	0.2594	0.3688	0.1781	0.2750	0.3094	0.1594	0.2688	0.0031	0.1188	0.1719	0.1719	0.2313	0.2875	0.0000	0.2063	0.2281	0.1250	0.1781	0.2125	0.0000	0.1344	0.3813	0.2969	0.4844	0.3063	0.4000	0.2531	0.3906	0.1031	0.2000	1210
0.2375	0.4281	0.3500	0.2563	0.2125	0.2625	0.1750	0.2563	0.4531	0.3750	0.3281	0.2469	0.2500	0.3500	0.2438	0.1969	0.2438	0.2469	0.2750	0.2563	0.2594	0.2719	0.3938	0.2625	0.2656	0.3156	0.3125	0.2625	0.3156	0.2844	0.0688	0.2125	0.1656	0.1813	0.2594	0.3719	0.1781	0.2781	0.3094	0.1625	0.2719	0.0031	0.1188	0.1719	0.1750	0.2406	0.3000	0.0000	0.2063	0.2375	0.1281	0.1781	0.2219	0.0000	0.1344	0.3813	0.3031	0.4875	0.3125	0.4031	0.2531	0.3938	0.1031	0.2000	1250
0.2375	0.4281	0.3500	0.2563	0.2156	0.2625	0.1781	0.2563	0.4531	0.3781	0.3313	0.2469	0.2500	0.3500	0.2438	0.1969	0.2438	0.2469	0.2750	0.2594	0.2594	0.2750	0.4000	0.2656	0.2688	0.3156	0.3156	0.2719	0.3156	0.2844	0.0688	0.2156	0.1656	0.1844	0.2625	0.3719	0.1781	0.2781	0.3094	0.1656	0.2750	0.0031	0.1188	0.1719	0.1781	0.2406	0.3031	0.0000	0.2125	0.2406	0.1313	0.1813	0.2219	0.0000	0.1344	0.3875	0.3094	0.4969	0.3188	0.4063	0.2531	0.3938	0.1063	0.2094	1290
0.2375	0.4281	0.3500	0.2594	0.2250	0.2625	0.1813	0.2563	0.4531	0.3875	0.3313	0.2469	0.2500	0.3563	0.2438	0.1969	0.2438	0.2469	0.2750	0.2625	0.2594	0.2813	0.4031	0.2656	0.2688	0.3188	0.3188	0.2813	0.3219	0.2875	0.0688	0.2188	0.1688	0.1844	0.2750	0.3719	0.1875	0.2813	0.3125	0.1656	0.2813	0.0063	0.1250	0.1719	0.1813	0.2406	0.3094	0.0000	0.2125	0.2406	0.1406	0.1813	0.2250	0.0000	0.1375	0.3875	0.3094	0.5000	0.3281	0.4156	0.2531	0.3969	0.1063	0.2156	1330
0.2375	0.4313	0.3500	0.2594	0.2250	0.2656	0.1844	0.2594	0.4563	0.3906	0.3313	0.2500	0.2500	0.3563	0.2500	0.1969	0.2469	0.2500	0.2781	0.2625	0.2594	0.2844	0.4094	0.2719	0.2688	0.3250	0.3188	0.2813	0.3219	0.2875	0.0688	0.2188	0.1688	0.1906	0.2813	0.3719	0.1875	0.2844	0.3125	0.1656	0.2844	0.0063	0.1250	0.1750	0.1844	0.2438	0.3125	0.0000	0.2125	0.2406	0.1406	0.1813	0.2313	0.0000	0.1469	0.3875	0.3125	0.5000	0.3281	0.4188	0.2563	0.3969	0.1094	0.2219	1370
0.2438	0.4313	0.3531	0.2625	0.2250	0.2719	0.1844	0.2656	0.4563	0.3938	0.3344	0.2500	0.2500	0.3563	0.2500	0.2000	0.2469	0.2563	0.2781	0.2625	0.2594	0.2844	0.4125	0.2719	0.2688	0.3250	0.3188	0.2875	0.3219	0.2969	0.0688	0.2188	0.1719	0.1906	0.2813	0.3719	0.1906	0.2875	0.3125	0.1688	0.2938	0.0063	0.1250	0.1750	0.1844	0.2438	0.3156	0.0000	0.2125	0.2406	0.1438	0.1813	0.2313	0.0000	0.1500	0.3875	0.3219	0.5000	0.3281	0.4188	0.2563	0.3969	0.1125	0.2219	1410
0.2438	0.4313	0.3594	0.2625	0.2250	0.2719	0.1906	0.2656	0.4563	0.4000	0.3344	0.2500	0.2531	0.3563	0.2500	0.2000	0.2469	0.2594	0.2781	0.2625	0.2594	0.2906	0.4188	0.2750	0.2781	0.3281	0.3219	0.2875	0.3219	0.2969	0.0719	0.2188	0.1750	0.1938	0.2813	0.3719	0.1906	0.2875	0.3125	0.1688	0.2938	0.0094	0.1281	0.1781	0.1875	0.2438	0.3188	0.0000	0.2156	0.2438	0.1438	0.1813	0.2344	0.0000	0.1500	0.3875	0.3250	0.5063	0.3375	0.4188	0.2563	0.3969	0.1125	0.2219	1450
0.2438	0.4313	0.3594	0.2656	0.2250	0.2719	0.1938	0.2656	0.4563	0.4063	0.3344	0.2531	0.2531	0.3563	0.2531	0.2000	0.2469	0.2625	0.2781	0.2688	0.2594	0.2906	0.4188	0.2750	0.2906	0.3281	0.3219	0.2938	0.3219	0.2969	0.0719	0.2188	0.1781	0.1969	0.2844	0.3719	0.1906	0.2906	0.3188	0.1813	0.2938	0.0094	0.1281	0.1781	0.1875	0.2438	0.3250	0.0000	0.2156	0.2438	0.1469	0.1813	0.2344	0.0000	0.1500	0.3875	0.3250	0.5094	0.3375	0.4188	0.2563	0.3969	0.1125	0.2313	1490
0.2438	0.4313	0.3656	0.2656	0.2250	0.2719	0.1938	0.2656	0.4563	0.4063	0.3344	0.2563	0.2531	0.3594	0.2563	0.2000	0.2469	0.2625	0.2781	0.2688	0.2594	0.2906	0.4188	0.2750	0.2906	0.3313	0.3250	0.2938	0.3250	0.2969	0.0719	0.2219	0.1844	0.2000	0.2844	0.3719	0.2031	0.2906	0.3188	0.1844	0.3000	0.0094	0.1281	0.1813	0.1906	0.2438	0.3250	0.0000	0.2156	0.2500	0.1469	0.1813	0.2344	0.0000	0.1500	0.4000	0.3281	0.5094	0.3406	0.4188	0.2563	0.3969	0.1156	0.2313	1530
0.2438	0.4344	0.3688	0.2656	0.2344	0.2719	0.2000	0.2656	0.4594	0.4094	0.3344	0.2563	0.2563	0.3625	0.2594	0.2000	0.2500	0.2625	0.2781	0.2719	0.2625	0.2938	0.4281	0.2750	0.2938	0.3344	0.3313	0.2938	0.3250	0.3000	0.0750	0.2281	0.1875	0.2031	0.3000	0.3750	0.2031	0.2906	0.3250	0.1875	0.3063	0.0125	0.1281	0.1875	0.1906	0.2469	0.3250	0.0000	0.2188	0.2500	0.1469	0.1844	0.2406	0.0000	0.1531	0.4000	0.3406	0.5219	0.3469	0.4219	0.2594	0.4000	0.1156	0.2344	1610
0.2438	0.4469	0.3688	0.2688	0.2344	0.2750	0.2000	0.2656	0.4625	0.4156	0.3344	0.2563	0.2563	0.3656	0.2625	0.2000	0.2531	0.2656	0.2813	0.2719	0.2656	0.2969	0.4281	0.2750	0.2969	0.3344	0.3313	0.2969	0.3281	0.3063	0.0813	0.2281	0.1906	0.2063	0.3031	0.3750	0.2031	0.2938	0.3281	0.1906	0.3094	0.0125	0.1281	0.1906	0.1938	0.2500	0.3281	0.0000	0.2281	0.2531	0.1469	0.1844	0.2438	0.0000	0.1531	0.4000	0.3406	0.5250	0.3531	0.4281	0.2594	0.4000	0.1188	0.2375	1690
0.2438	0.4563	0.3781	0.2688	0.2344	0.2750	0.2000	0.2688	0.4625	0.4188	0.3344	0.2563	0.2594	0.3656	0.2625	0.2000	0.2531	0.2656	0.2844	0.2813	0.2656	0.2969	0.4281	0.2750	0.3000	0.3344	0.3344	0.2969	0.3313	0.3063	0.0813	0.2281	0.1938	0.2094	0.3063	0.3750	0.2156	0.2938	0.3344	0.1938	0.3156	0.0125	0.1281	0.1938	0.1938	0.2531	0.3281	0.0000	0.2344	0.2531	0.1469	0.1875	0.2438	0.0000	0.1563	0.4063	0.3469	0.5344	0.3563	0.4344	0.2625	0.4000	0.1188	0.2406	1770
0.2469	0.4656	0.3781	0.2688	0.2375	0.2781	0.2000	0.2688	0.4625	0.4188	0.3344	0.2594	0.2688	0.3688	0.2656	0.2000	0.2531	0.2656	0.2875	0.2813	0.2688	0.2969	0.4281	0.2813	0.3063	0.3375	0.3375	0.2969	0.3344	0.3094	0.0813	0.2375	0.1938	0.2156	0.3063	0.3750	0.2344	0.2938	0.3375	0.1938	0.3156	0.0125	0.1281	0.2000	0.1938	0.2531	0.3344	0.0000	0.2375	0.2563	0.1500	0.1875	0.2500	0.0094	0.1594	0.4063	0.3500	0.5406	0.3563	0.4406	0.2625	0.4000	0.1188	0.2469	1850
0.2469	0.4656	0.3781	0.2719	0.2406	0.2781	0.2031	0.2688	0.4688	0.4188	0.3344	0.2594	0.2688	0.3688	0.2656	0.2000	0.2531	0.2688	0.2906	0.2813	0.2719	0.3000	0.4281	0.2844	0.3125	0.3375	0.3406	0.2969	0.3375	0.3125	0.0875	0.2375	0.1969	0.2188	0.3125	0.3750	0.2406	0.3000	0.3375	0.1938	0.3156	0.0250	0.1375	0.2000	0.1969	0.2531	0.3344	0.0000	0.2375	0.2563	0.1500	0.1906	0.2531	0.0250	0.1594	0.4063	0.3531	0.5406	0.3625	0.4438	0.2656	0.4000	0.1250	0.2500	1930
0.2500	0.4688	0.3813	0.2750	0.2406	0.2781	0.2063	0.2719	0.4719	0.4219	0.3344	0.2625	0.2688	0.3688	0.2656	0.2000	0.2563	0.2688	0.2906	0.2844	0.2719	0.3000	0.4281	0.2844	0.3125	0.3438	0.3438	0.2969	0.3375	0.3125	0.0875	0.2375	0.1969	0.2250	0.3125	0.3781	0.2438	0.3000	0.3375	0.2000	0.3188	0.0281	0.1375	0.2000	0.2000	0.2563	0.3375	0.0000	0.2375	0.2563	0.1500	0.1906	0.2563	0.0313	0.1625	0.4125	0.3594	0.5438	0.3625	0.4469	0.2688	0.4031	0.1250	0.2531	2010
0.2500	0.4719	0.3875	0.2813	0.2406	0.2813	0.2094	0.2750	0.4719	0.4313	0.3344	0.2656	0.2750	0.3688	0.2688	0.2000	0.2594	0.2688	0.2938	0.2844	0.2719	0.3063	0.4313	0.2875	0.3188	0.3438	0.3438	0.2969	0.3406	0.3125	0.0875	0.2406	0.1969	0.2344	0.3156	0.3781	0.2438	0.3000	0.3375	0.2000	0.3188	0.0313	0.1438	0.2031	0.2031	0.2625	0.3438	0.0094	0.2375	0.2563	0.1500	0.1938	0.2594	0.0688	0.1625	0.4125	0.3625	0.5438	0.3625	0.4500	0.2750	0.4031	0.1250	0.2531	2090
0.2531	0.4719	0.3906	0.2813	0.2469	0.2844	0.2156	0.2750	0.4719	0.4344	0.3344	0.2656	0.2750	0.3719	0.2688	0.2000	0.2594	0.2719	0.2969	0.2844	0.2719	0.3063	0.4313	0.2969	0.3188	0.3438	0.3438	0.3063	0.3500	0.3125	0.0906	0.2406	0.1969	0.2469	0.3250	0.3813	0.2500	0.3031	0.3375	0.2063	0.3188	0.0313	0.1469	0.2094	0.2063	0.2625	0.3438	0.0250	0.2406	0.2594	0.1625	0.1938	0.2656	0.1531	0.1625	0.4125	0.3625	0.5500	0.3625	0.4563	0.2750	0.4031	0.1281	0.2563	2170
0.2531	0.4750	0.3906	0.2813	0.2531	0.2844	0.2219	0.2750	0.4719	0.4344	0.3375	0.2656	0.2750	0.3781	0.2688	0.2031	0.2594	0.2750	0.2969	0.2875	0.2781	0.3063	0.4375	0.2969	0.3188	0.3469	0.3500	0.3063	0.3563	0.3125	0.0906	0.2438	0.2000	0.2500	0.3250	0.3813	0.2594	0.3063	0.3438	0.2094	0.3250	0.0344	0.1469	0.2188	0.2063	0.2656	0.3469	0.0313	0.2531	0.2594	0.1625	0.1969	0.2656	0.1719	0.1656	0.4125	0.3656	0.5500	0.3625	0.4563	0.2750	0.4031	0.1281	0.2563	2250
0.2563	0.4781	0.3906	0.2844	0.2531	0.2875	0.2375	0.2813	0.4719	0.4344	0.3375	0.2688	0.2750	0.3813	0.2750	0.2031	0.2625	0.2813	0.3031	0.2938	0.2875	0.3063	0.4375	0.3000	0.3188	0.3500	0.3531	0.3094	0.3594	0.3188	0.0906	0.2500	0.2063	0.2563	0.3313	0.3844	0.2656	0.3156	0.3438	0.2094	0.3250	0.0406	0.1531	0.2250	0.2156	0.2750	0.3594	0.0688	0.2594	0.2594	0.1688	0.1969	0.2750	0.2531	0.1688	0.4125	0.3688	0.5563	0.3656	0.4563	0.2813	0.4063	0.1375	0.2563	2500
0.2594	0.4875	0.3938	0.2875	0.2531	0.2906	0.3375	0.2875	0.4750	0.4344	0.3406	0.2688	0.2781	0.3875	0.2750	0.2031	0.2656	0.2813	0.3031	0.2938	0.2969	0.3063	0.4375	0.3031	0.3219	0.3563	0.3563	0.3156	0.3594	0.3188	0.0969	0.2531	0.2063	0.2656	0.3344	0.3875	0.2719	0.3188	0.3438	0.2125	0.3313	0.2375	0.1563	0.2344	0.2188	0.2750	0.3688	0.0844	0.2750	0.2625	0.1844	0.1969	0.2844	0.3000	0.1750	0.4156	0.3688	0.5625	0.3656	0.4594	0.2813	0.4094	0.1406	0.2594	2570
0.2656	0.4875	0.4031	0.2875	0.2563	0.2969	0.4094	0.2906	0.4750	0.4375	0.3406	0.2844	0.2781	0.3906	0.2750	0.2031	0.2688	0.2813	0.3063	0.2938	0.3000	0.3094	0.4375	0.3031	0.3219	0.3563	0.3594	0.3156	0.3625	0.3250	0.1000	0.2531	0.2094	0.2656	0.3438	0.3906	0.2844	0.3219	0.3438	0.2156	0.3313	0.3188	0.1625	0.2375	0.2219	0.2813	0.3688	0.1094	0.2813	0.2688	0.1875	0.1969	0.2906	0.3438	0.1969	0.4219	0.3719	0.5688	0.3656	0.4594	0.2906	0.4094	0.1438	0.2594	2730
0.2781	0.4906	0.4063	0.2906	0.2594	0.3031	0.4406	0.2969	0.4781	0.4375	0.3406	0.2844	0.2781	0.4000	0.2750	0.2031	0.2688	0.2844	0.3125	0.2938	0.3031	0.3094	0.4406	0.3063	0.3219	0.3656	0.3594	0.3156	0.3719	0.3344	0.1000	0.2563	0.2094	0.2688	0.3469	0.3938	0.2875	0.3250	0.3438	0.2219	0.3344	0.3438	0.1656	0.2375	0.2250	0.2813	0.3750	0.1344	0.2844	0.2688	0.1938	0.1969	0.3000	0.3438	0.2000	0.4219	0.3750	0.5844	0.3688	0.4656	0.2938	0.4094	0.1438	0.2656	2890
0.2813	0.4969	0.4188	0.2906	0.2594	0.3063	0.4563	0.3094	0.4844	0.4469	0.3438	0.2844	0.2781	0.4094	0.2813	0.2031	0.2688	0.2844	0.3125	0.2938	0.3031	0.3125	0.4438	0.3063	0.3219	0.3688	0.3625	0.3219	0.3750	0.3344	0.1031	0.2594	0.2156	0.2750	0.3500	0.3938	0.2906	0.3281	0.3438	0.2250	0.3406	0.3656	0.1656	0.2375	0.2250	0.2938	0.3875	0.1531	0.2969	0.2719	0.1969	0.1969	0.3000	0.3438	0.2000	0.4250	0.3781	0.5844	0.3750	0.4656	0.2938	0.4094	0.1500	0.2656	3050
0.2875	0.5031	0.4188	0.2969	0.2594	0.3063	0.4563	0.3125	0.4906	0.4563	0.3438	0.2906	0.2781	0.4156	0.2906	0.2031	0.2688	0.2875	0.3156	0.3031	0.3094	0.3188	0.4438	0.3063	0.3281	0.3719	0.3625	0.3250	0.3781	0.3375	0.1031	0.2625	0.2156	0.2750	0.3500	0.3938	0.2969	0.3313	0.3438	0.2313	0.3438	0.3656	0.1688	0.2375	0.2250	0.2938	0.4125	0.1625	0.3094	0.2750	0.2031	0.2000	0.3094	0.3438	0.2063	0.4375	0.3781	0.5969	0.3781	0.4656	0.2938	0.4094	0.1563	0.2656	3210
0.2906	0.5031	0.4219	0.3031	0.2594	0.3063	0.4563	0.3188	0.4906	0.4594	0.3469	0.2906	0.2813	0.4250	0.2906	0.2063	0.2688	0.2875	0.3156	0.3031	0.3125	0.3219	0.4500	0.3063	0.3313	0.3750	0.3656	0.3250	0.3781	0.3375	0.1031	0.2625	0.2156	0.2781	0.3500	0.3938	0.3000	0.3375	0.3438	0.2313	0.3469	0.3719	0.1688	0.2406	0.2281	0.3031	0.4156	0.1688	0.3156	0.2750	0.2031	0.2000	0.3156	0.3438	0.2094	0.4375	0.3781	0.6000	0.3781	0.4688	0.2938	0.4094	0.1625	0.2719	3370
0.2969	0.5031	0.4219	0.3063	0.2656	0.3063	0.4563	0.3188	0.4906	0.4625	0.3469	0.2969	0.2813	0.4313	0.2906	0.2063	0.2688	0.2906	0.3219	0.3031	0.3250	0.3250	0.4563	0.3094	0.3313	0.3750	0.3719	0.3250	0.3813	0.3406	0.1031	0.2625	0.2188	0.2781	0.3563	0.4000	0.3125	0.3375	0.3438	0.2375	0.3500	0.3750	0.1688	0.2469	0.2281	0.3031	0.4188	0.1719	0.3156	0.2750	0.2094	0.2000	0.3156	0.3438	0.2094	0.4375	0.3844	0.6063	0.3781	0.4688	0.3000	0.4094	0.1688	0.2719	3530
0.3000	0.5031	0.4250	0.3125	0.2656	0.3063	0.4594	0.3281	0.4906	0.4656	0.3500	0.3031	0.2813	0.4313	0.2969	0.2063	0.2688	0.2938	0.3250	0.3031	0.3250	0.3313	0.4594	0.3125	0.3344	0.3750	0.3781	0.3250	0.3844	0.3406	0.1031	0.2688	0.2188	0.2781	0.3625	0.4031	0.3219	0.3375	0.3438	0.2469	0.3500	0.3781	0.1781	0.2469	0.2313	0.3031	0.4219	0.1875	0.3188	0.2750	0.2188	0.2000	0.3156	0.3438	0.2094	0.4406	0.3875	0.6094	0.3813	0.4719	0.3000	0.4094	0.1719	0.2750	3690
0.3000	0.5063	0.4313	0.3125	0.2750	0.3094	0.4625	0.3313	0.4969	0.4719	0.3594	0.3031	0.2813	0.4313	0.2969	0.2125	0.2688	0.2969	0.3250	0.3094	0.3438	0.3406	0.4688	0.3156	0.3406	0.3781	0.3875	0.3313	0.3875	0.3469	0.1063	0.2750	0.2219	0.2781	0.3688	0.4031	0.3250	0.3469	0.3438	0.2469	0.3500	0.3781	0.1813	0.2563	0.2375	0.3031	0.4250	0.2031	0.3313	0.2875	0.2250	0.2000	0.3219	0.3469	0.2188	0.4438	0.3906	0.6188	0.3844	0.4750	0.3063	0.4094	0.1781	0.2750	4010
0.3000	0.5125	0.4344	0.3125	0.2750	0.3125	0.4625	0.3313	0.5031	0.4750	0.3719	0.3063	0.2813	0.4344	0.3031	0.2125	0.2688	0.3031	0.3250	0.3094	0.3438	0.3531	0.4719	0.3188	0.3500	0.3781	0.3938	0.3344	0.3906	0.3594	0.1094	0.2750	0.2219	0.2938	0.3719	0.4031	0.3281	0.3500	0.3469	0.2469	0.3594	0.3781	0.2000	0.2625	0.2375	0.3063	0.4250	0.2250	0.3438	0.2875	0.2375	0.2000	0.3281	0.3563	0.2188	0.4438	0.3969	0.6250	0.3844	0.4750	0.3063	0.4094	0.1844	0.2875	4330
0.3031	0.5156	0.4344	0.3125	0.2781	0.3156	0.4625	0.3344	0.5094	0.4750	0.3719	0.3063	0.2813	0.4344	0.3031	0.2125	0.2719	0.3031	0.3250	0.3094	0.3500	0.3531	0.4750	0.3250	0.3563	0.3813	0.3969	0.3344	0.3938	0.3656	0.1125	0.2781	0.2250	0.3031	0.3750	0.4063	0.3375	0.3500	0.3469	0.2625	0.3625	0.3875	0.2094	0.2688	0.2406	0.3063	0.4313	0.2438	0.3469	0.2906	0.2500	0.2000	0.3281	0.3563	0.2188	0.4469	0.4000	0.6250	0.3844	0.4750	0.3063	0.4094	0.2031	0.2906	4650
0.3031	0.5156	0.4375	0.3156	0.2781	0.3188	0.4625	0.3344	0.5094	0.4750	0.3750	0.3063	0.2813	0.4375	0.3031	0.2188	0.2750	0.3094	0.3250	0.3094	0.3500	0.3594	0.4750	0.3281	0.3563	0.3844	0.4031	0.3406	0.4000	0.3656	0.1156	0.2813	0.2250	0.3063	0.3781	0.4063	0.3500	0.3531	0.3500	0.2625	0.3688	0.3906	0.2094	0.2688	0.2469	0.3125	0.4344	0.2500	0.3594	0.2906	0.2563	0.2000	0.3406	0.3656	0.2219	0.4469	0.4063	0.6281	0.3844	0.4781	0.3063	0.4094	0.2188	0.2938	4970
0.3063	0.5156	0.4375	0.3156	0.2781	0.3188	0.4625	0.3375	0.5125	0.4750	0.3750	0.3094	0.2813	0.4438	0.3063	0.2188	0.2813	0.3156	0.3313	0.3125	0.3531	0.3625	0.4750	0.3313	0.3563	0.3906	0.4063	0.3406	0.4063	0.3688	0.1156	0.2813	0.2281	0.3063	0.3875	0.4125	0.3594	0.3594	0.3500	0.2688	0.3750	0.3906	0.2156	0.2750	0.2500	0.3188	0.4375	0.2594	0.3625	0.2906	0.2688	0.2000	0.3406	0.3844	0.2313	0.4469	0.4156	0.6344	0.3844	0.4781	0.3063	0.4094	0.2250	0.2938	5290
0.3063	0.5156	0.4375	0.3156	0.2813	0.3188	0.4625	0.3375	0.5188	0.4781	0.3781	0.3094	0.2813	0.4563	0.3063	0.2188	0.2813	0.3188	0.3313	0.3156	0.3531	0.3656	0.4750	0.3313	0.3563	0.3906	0.4094	0.3406	0.4063	0.3750	0.1156	0.2813	0.2281	0.3094	0.3875	0.4125	0.3625	0.3625	0.3500	0.2719	0.3750	0.3938	0.2188	0.2813	0.2531	0.3188	0.4375	0.2688	0.3625	0.2906	0.2781	0.2000	0.3406	0.3906	0.2344	0.4469	0.4250	0.6375	0.3906	0.4813	0.3094	0.4094	0.2344	0.2938	5610
0.3063	0.5313	0.4375	0.3156	0.2844	0.3188	0.4625	0.3375	0.5219	0.4781	0.3781	0.3094	0.2813	0.4625	0.3063	0.2188	0.2813	0.3188	0.3344	0.3156	0.3531	0.3688	0.4781	0.3375	0.3563	0.3969	0.4125	0.3531	0.4125	0.3781	0.1188	0.2813	0.2313	0.3188	0.3969	0.4125	0.3625	0.3625	0.3500	0.2750	0.3781	0.3938	0.2281	0.2844	0.2531	0.3250	0.4375	0.2719	0.3719	0.2938	0.2781	0.2000	0.3438	0.3906	0.2344	0.4469	0.4313	0.6438	0.3906	0.4813	0.3094	0.4125	0.2344	0.2938	5930
0.3094	0.5406	0.4375	0.3156	0.2875	0.3188	0.4625	0.3375	0.5219	0.4781	0.3781	0.3125	0.2844	0.4719	0.3063	0.2219	0.2813	0.3219	0.3375	0.3188	0.3531	0.3688	0.4781	0.3406	0.3625	0.4000	0.4188	0.3531	0.4156	0.3844	0.1188	0.2813	0.2313	0.3250	0.4000	0.4125	0.3688	0.3625	0.3500	0.2750	0.3781	0.3938	0.2281	0.2875	0.2531	0.3281	0.4406	0.2844	0.3719	0.2938	0.2844	0.2000	0.3469	0.3969	0.2375	0.4500	0.4313	0.6438	0.3906	0.4813	0.3094	0.4125	0.2406	0.2969	6250
0.3125	0.5406	0.4375	0.3156	0.2938	0.3188	0.4625	0.3406	0.5219	0.4781	0.3781	0.3125	0.2875	0.4719	0.3063	0.2219	0.2844	0.3250	0.3375	0.3188	0.3531	0.3719	0.4781	0.3406	0.3656	0.4094	0.4219	0.3531	0.4188	0.3844	0.1188	0.2844	0.2313	0.3313	0.4031	0.4125	0.3719	0.3656	0.3500	0.2750	0.3813	0.3969	0.2375	0.2906	0.2563	0.3281	0.4438	0.2906	0.3750	0.2969	0.2906	0.2000	0.3500	0.4000	0.2406	0.4594	0.4344	0.6438	0.3906	0.4813	0.3156	0.4125	0.2500	0.3000	6570
0.3188	0.5438	0.4406	0.3219	0.3000	0.3250	0.4719	0.3438	0.5281	0.4844	0.3781	0.3344	0.2906	0.4781	0.3219	0.2219	0.2844	0.3250	0.3406	0.3406	0.3625	0.3844	0.4781	0.3438	0.3750	0.4125	0.4250	0.3563	0.4219	0.3906	0.1188	0.2875	0.2375	0.3375	0.4063	0.4125	0.3750	0.3656	0.3500	0.2813	0.3906	0.4031	0.2500	0.2938	0.2594	0.3438	0.4438	0.3000	0.3781	0.3000	0.3000	0.2000	0.3531	0.4063	0.2531	0.4625	0.4344	0.6438	0.3906	0.4813	0.3188	0.4125	0.2719	0.3094	7210
0.3281	0.5438	0.4438	0.3250	0.3000	0.3313	0.4813	0.3500	0.5281	0.4844	0.3781	0.3406	0.2969	0.4813	0.3281	0.2219	0.2906	0.3281	0.3438	0.3438	0.3656	0.3906	0.4781	0.3438	0.3813	0.4156	0.4250	0.3688	0.4219	0.3906	0.1219	0.2938	0.2438	0.3438	0.4125	0.4125	0.3813	0.3688	0.3500	0.2844	0.3969	0.4063	0.2625	0.3063	0.2625	0.3500	0.4500	0.3094	0.3844	0.3031	0.3031	0.2000	0.3594	0.4219	0.2625	0.4719	0.4406	0.6438	0.3938	0.4844	0.3188	0.4125	0.2875	0.3125	7850
0.3281	0.5469	0.4438	0.3281	0.3063	0.3313	0.4906	0.3531	0.5281	0.4844	0.3781	0.3406	0.3031	0.4813	0.3281	0.2250	0.2938	0.3281	0.3469	0.3469	0.3656	0.3906	0.4781	0.3500	0.3875	0.4156	0.4344	0.3688	0.4281	0.3969	0.1219	0.2969	0.2469	0.3438	0.4156	0.4156	0.3875	0.3781	0.3500	0.2844	0.4031	0.4094	0.2625	0.3156	0.2688	0.3625	0.4531	0.3281	0.3844	0.3094	0.3063	0.2000	0.3625	0.4281	0.2688	0.4750	0.4438	0.6500	0.4000	0.4844	0.3188	0.4125	0.3000	0.3125	8490
0.3313	0.5500	0.4469	0.3313	0.3063	0.3375	0.4938	0.3594	0.5281	0.4844	0.3781	0.3438	0.3094	0.4844	0.3313	0.2250	0.2938	0.3313	0.3500	0.3500	0.3656	0.3938	0.4813	0.3563	0.3875	0.4188	0.4344	0.3813	0.4281	0.4031	0.1219	0.2969	0.2531	0.3500	0.4188	0.4156	0.3875	0.3813	0.3500	0.2906	0.4031	0.4094	0.2656	0.3219	0.2688	0.3688	0.4563	0.3344	0.3875	0.3156	0.3156	0.2000	0.3656	0.4313	0.2719	0.4813	0.4531	0.6563	0.4000	0.4875	0.3188	0.4125	0.3094	0.3156	9130
0.3313	0.5500	0.4500	0.3344	0.3094	0.3375	0.4969	0.3625	0.5313	0.4844	0.3781	0.3438	0.3094	0.4844	0.3313	0.2250	0.2969	0.3313	0.3500	0.3531	0.3688	0.3938	0.4813	0.3563	0.3906	0.4219	0.4375	0.3875	0.4313	0.4063	0.1219	0.2969	0.2531	0.3594	0.4250	0.4156	0.3906	0.3844	0.3500	0.2969	0.4031	0.4094	0.2719	0.3219	0.2688	0.3719	0.4625	0.3406	0.3875	0.3219	0.3156	0.2000	0.3719	0.4375	0.2750	0.4844	0.4563	0.6563	0.4094	0.4969	0.3188	0.4125	0.3156	0.3156	9770
0.3375	0.5500	0.4531	0.3375	0.3156	0.3375	0.5000	0.3625	0.5375	0.4875	0.3844	0.3500	0.3125	0.4844	0.3344	0.2250	0.3000	0.3406	0.3500	0.3563	0.3750	0.4063	0.4813	0.3594	0.3906	0.4344	0.4438	0.3906	0.4313	0.4063	0.1250	0.3094	0.2594	0.3656	0.4250	0.4188	0.3938	0.3844	0.3500	0.3000	0.4063	0.4094	0.2781	0.3313	0.2719	0.3719	0.4625	0.3500	0.3875	0.3219	0.3281	0.2000	0.3719	0.4469	0.2844	0.4875	0.4563	0.6563	0.4094	0.5000	0.3188	0.4125	0.3250	0.3188	10410
0.3406	0.5594	0.4531	0.3438	0.3188	0.3375	0.5000	0.3656	0.5375	0.4875	0.3969	0.3531	0.3125	0.4875	0.3406	0.2281	0.3094	0.3406	0.3531	0.3563	0.3750	0.4063	0.4813	0.3594	0.3906	0.4344	0.4500	0.3938	0.4375	0.4063	0.1281	0.3156	0.2625	0.3656	0.4250	0.4188	0.3938	0.3844	0.3500	0.3031	0.4094	0.4094	0.2844	0.3344	0.2781	0.3813	0.4625	0.3531	0.3875	0.3250	0.3344	0.2000	0.3781	0.4500	0.2875	0.4875	0.4594	0.6594	0.4094	0.5000	0.3188	0.4125	0.3438	0.3188	11050
0.3406	0.5656	0.4563	0.3469	0.3219	0.3375	0.5000	0.3688	0.5375	0.4875	0.4094	0.3531	0.3125	0.4906	0.3406	0.2313	0.3094	0.3406	0.3531	0.3594	0.3813	0.4063	0.4813	0.3625	0.3906	0.4375	0.4500	0.3969	0.4375	0.4063	0.1313	0.3156	0.2625	0.3688	0.4250	0.4188	0.3969	0.3875	0.3500	0.3031	0.4125	0.4125	0.2906	0.3438	0.2813	0.3906	0.4625	0.3625	0.3875	0.3281	0.3375	0.2031	0.3781	0.4500	0.3063	0.4875	0.4625	0.6594	0.4094	0.5000	0.3188	0.4125	0.3500	0.3188	11690
0.3406	0.5688	0.4563	0.3469	0.3219	0.3406	0.5000	0.3688	0.5406	0.4938	0.4125	0.3531	0.3125	0.4906	0.3406	0.2313	0.3094	0.3406	0.3563	0.3656	0.3813	0.4063	0.4813	0.3625	0.3906	0.4406	0.4500	0.3969	0.4375	0.4063	0.1344	0.3156	0.2625	0.3688	0.4250	0.4188	0.4031	0.3906	0.3500	0.3063	0.4125	0.4125	0.2906	0.3438	0.2906	0.3938	0.4625	0.3719	0.3875	0.3281	0.3375	0.2031	0.3813	0.4563	0.3188	0.4875	0.4688	0.6594	0.4094	0.5031	0.3219	0.4125	0.3563	0.3188	12330
0.3406	0.5844	0.4594	0.3469	0.3375	0.3406	0.5000	0.3688	0.5438	0.4969	0.4156	0.3531	0.3125	0.4969	0.3406	0.2313	0.3125	0.3406	0.3563	0.3688	0.3875	0.4094	0.4813	0.3625	0.3969	0.4438	0.4531	0.4063	0.4406	0.4156	0.1375	0.3219	0.2688	0.3875	0.4313	0.4219	0.4125	0.3969	0.3500	0.3094	0.4125	0.4125	0.2906	0.3469	0.2938	0.4000	0.4625	0.3719	0.3875	0.3375	0.3375	0.2031	0.3813	0.4625	0.3313	0.4906	0.4688	0.6625	0.4125	0.5063	0.3219	0.4125	0.3781	0.3250	13610
0.3531	0.5875	0.4625	0.3531	0.3500	0.3438	0.5063	0.3781	0.5500	0.5000	0.4219	0.3625	0.3156	0.4969	0.3531	0.2313	0.3125	0.3500	0.3563	0.3938	0.3906	0.4125	0.4875	0.3625	0.3969	0.4531	0.4563	0.4094	0.4438	0.4188	0.1375	0.3250	0.2688	0.3875	0.4375	0.4219	0.4156	0.3969	0.3500	0.3125	0.4156	0.4125	0.2938	0.3469	0.3000	0.4000	0.4688	0.3750	0.3875	0.3469	0.3469	0.2031	0.3906	0.4656	0.3469	0.4938	0.4781	0.6656	0.4125	0.5125	0.3219	0.4125	0.3969	0.3281	14890
0.3594	0.5875	0.4688	0.3531	0.3531	0.3438	0.5125	0.3844	0.5500	0.5000	0.4250	0.3688	0.3188	0.4969	0.3594	0.2313	0.3188	0.3500	0.3594	0.3938	0.3938	0.4156	0.4875	0.3688	0.4000	0.4531	0.4625	0.4156	0.4500	0.4281	0.1406	0.3281	0.2719	0.3969	0.4438	0.4219	0.4219	0.4000	0.3500	0.3125	0.4156	0.4125	0.2938	0.3563	0.3094	0.4156	0.4688	0.3781	0.3875	0.3469	0.3563	0.2031	0.3969	0.4781	0.3625	0.4938	0.4844	0.6688	0.4156	0.5188	0.3219	0.4125	0.4250	0.3313	16170
0.3594	0.5906	0.4719	0.3625	0.3594	0.3469	0.5125	0.3844	0.5500	0.5031	0.4250	0.3688	0.3188	0.5031	0.3594	0.2344	0.3188	0.3531	0.3625	0.3938	0.3969	0.4219	0.4875	0.3719	0.4031	0.4531	0.4688	0.4156	0.4500	0.4375	0.1406	0.3344	0.2750	0.3969	0.4438	0.4219	0.4219	0.4031	0.3500	0.3125	0.4188	0.4125	0.2969	0.3688	0.3125	0.4188	0.4688	0.3875	0.3906	0.3531	0.3656	0.2031	0.4000	0.4781	0.3656	0.5000	0.4875	0.6719	0.4156	0.5188	0.3219	0.4125	0.4344	0.3313	17450
0.3594	0.5938	0.4750	0.3656	0.3625	0.3469	0.5125	0.3844	0.5531	0.5094	0.4250	0.3688	0.3250	0.5031	0.3594	0.2438	0.3219	0.3531	0.3688	0.3969	0.4031	0.4219	0.4875	0.3750	0.4094	0.4563	0.4781	0.4250	0.4563	0.4406	0.1406	0.3375	0.2750	0.4031	0.4438	0.4219	0.4313	0.4031	0.3500	0.3156	0.4188	0.4125	0.3000	0.3750	0.3156	0.4188	0.4688	0.4000	0.3906	0.3563	0.3688	0.2063	0.4031	0.4906	0.3781	0.5094	0.4906	0.6750	0.4188	0.5219	0.3219	0.4125	0.4500	0.3313	18730
0.3594	0.5938	0.4750	0.3656	0.3625	0.3469	0.5125	0.3875	0.5563	0.5188	0.4250	0.3688	0.3250	0.5094	0.3594	0.2469	0.3281	0.3563	0.3750	0.3969	0.4125	0.4219	0.4875	0.3813	0.4188	0.4563	0.4813	0.4281	0.4594	0.4500	0.1438	0.3406	0.2750	0.4031	0.4469	0.4219	0.4313	0.4063	0.3500	0.3156	0.4188	0.4125	0.3000	0.3750	0.3219	0.4219	0.4688	0.4063	0.3938	0.3594	0.3750	0.2063	0.4156	0.4906	0.3844	0.5094	0.4938	0.6750	0.4219	0.5281	0.3219	0.4125	0.4531	0.3313	20010
0.3594	0.5969	0.4750	0.3656	0.3625	0.3469	0.5156	0.3875	0.5594	0.5188	0.4281	0.3688	0.3250	0.5156	0.3656	0.2500	0.3344	0.3594	0.3750	0.4063	0.4156	0.4219	0.4875	0.3844	0.4281	0.4563	0.4844	0.4281	0.4594	0.4594	0.1469	0.3500	0.2844	0.4031	0.4469	0.4219	0.4313	0.4063	0.3500	0.3219	0.4188	0.4125	0.3000	0.3781	0.3219	0.4313	0.4688	0.4125	0.3938	0.3656	0.3781	0.2063	0.4188	0.4938	0.3938	0.5125	0.4938	0.6750	0.4219	0.5313	0.3219	0.4125	0.4594	0.3313	21290
0.3656	0.6063	0.4750	0.3656	0.3688	0.3469	0.5188	0.3906	0.5594	0.5219	0.4281	0.3688	0.3250	0.5156	0.3656	0.2500	0.3375	0.3594	0.3781	0.4063	0.4156	0.4250	0.4875	0.3844	0.4344	0.4594	0.4844	0.4313	0.4625	0.4594	0.1469	0.3500	0.2844	0.4031	0.4500	0.4219	0.4344	0.4125	0.3500	0.3250	0.4188	0.4125	0.3031	0.3813	0.3281	0.4344	0.4688	0.4156	0.3938	0.3688	0.3813	0.2063	0.4188	0.4969	0.4000	0.5156	0.4969	0.6750	0.4219	0.5313	0.3250	0.4125	0.4594	0.3344	22570
0.3688	0.6063	0.4750	0.3688	0.3688	0.3469	0.5188	0.3938	0.5594	0.5250	0.4281	0.3688	0.3250	0.5188	0.3656	0.2531	0.3375	0.3625	0.3781	0.4063	0.4156	0.4281	0.4875	0.3844	0.4344	0.4594	0.4938	0.4375	0.4625	0.4625	0.1500	0.3500	0.2875	0.4031	0.4500	0.4219	0.4375	0.4156	0.3500	0.3281	0.4188	0.4125	0.3063	0.3875	0.3313	0.4344	0.4688	0.4188	0.3938	0.3719	0.3813	0.2063	0.4219	0.5031	0.4125	0.5156	0.5031	0.6750	0.4219	0.5313	0.3250	0.4125	0.4688	0.3344	23850
0.3688	0.6125	0.4781	0.3719	0.3750	0.3531	0.5188	0.3969	0.5656	0.5250	0.4281	0.3688	0.3250	0.5188	0.3656	0.2531	0.3406	0.3656	0.3781	0.4094	0.4156	0.4344	0.4875	0.3906	0.4469	0.4594	0.5000	0.4375	0.4656	0.4688	0.1531	0.3563	0.2938	0.4031	0.4531	0.4219	0.4375	0.4156	0.3500	0.3406	0.4219	0.4156	0.3125	0.4031	0.3406	0.4406	0.4688	0.4281	0.3938	0.3844	0.3906	0.2063	0.4250	0.5094	0.4313	0.5188	0.5094	0.6813	0.4281	0.5313	0.3281	0.4125	0.4813	0.3375	26410
0.3688	0.6125	0.4781	0.3750	0.3750	0.3531	0.5188	0.4000	0.5656	0.5250	0.4344	0.3719	0.3250	0.5188	0.3656	0.2531	0.3469	0.3688	0.3844	0.4125	0.4156	0.4344	0.4938	0.3906	0.4500	0.4594	0.5000	0.4438	0.4719	0.4688	0.1594	0.3563	0.2969	0.4031	0.4531	0.4250	0.4375	0.4188	0.3500	0.3469	0.4219	0.4156	0.3156	0.4125	0.3531	0.4469	0.4688	0.4281	0.3938	0.3875	0.3906	0.2063	0.4250	0.5188	0.4438	0.5219	0.5188	0.6844	0.4281	0.5375	0.3313	0.4125	0.4844	0.3375	28970
0.3688	0.6156	0.4875	0.3750	0.3750	0.3531	0.5188	0.4000	0.5656	0.5250	0.4344	0.3719	0.3250	0.5188	0.3656	0.2594	0.3469	0.3719	0.3844	0.4125	0.4188	0.4406	0.4938	0.3938	0.4531	0.4625	0.5031	0.4438	0.4750	0.4750	0.1625	0.3625	0.2969	0.4063	0.4531	0.4250	0.4406	0.4219	0.3500	0.3594	0.4250	0.4156	0.3219	0.4125	0.3563	0.4469	0.4719	0.4375	0.3969	0.3906	0.4031	0.2063	0.4281	0.5250	0.4500	0.5219	0.5281	0.6875	0.4313	0.5438	0.3313	0.4125	0.4844	0.3406	31530
0.3688	0.6156	0.4875	0.3750	0.3781	0.3531	0.5219	0.4000	0.5688	0.5250	0.4344	0.3813	0.3250	0.5188	0.3688	0.2625	0.3500	0.3781	0.3875	0.4156	0.4281	0.4406	0.4938	0.3969	0.4563	0.4625	0.5094	0.4469	0.4750	0.4813	0.1625	0.3688	0.3000	0.4063	0.4563	0.4250	0.4406	0.4219	0.3500	0.3625	0.4250	0.4188	0.3250	0.4156	0.3563	0.4563	0.4719	0.4406	0.3969	0.3969	0.4094	0.2063	0.4281	0.5344	0.4563	0.5250	0.5344	0.6906	0.4344	0.5500	0.3406	0.4125	0.4875	0.3438	34090
0.3688	0.6188	0.4875	0.3781	0.3781	0.3594	0.5219	0.4000	0.5688	0.5250	0.4375	0.3875	0.3250	0.5188	0.3688	0.2688	0.3500	0.3781	0.3938	0.4156	0.4344	0.4563	0.4938	0.4000	0.4594	0.4656	0.5188	0.4531	0.4781	0.4875	0.1656	0.3688	0.3031	0.4063	0.4625	0.4281	0.4406	0.4250	0.3500	0.3656	0.4281	0.4188	0.3250	0.4156	0.3594	0.4563	0.4719	0.4531	0.3969	0.4000	0.4188	0.2063	0.4313	0.5375	0.4656	0.5281	0.5375	0.6906	0.4344	0.5500	0.3438	0.4125	0.4938	0.3469	36650
0.3719	0.6188	0.4875	0.3813	0.3813	0.3625	0.5250	0.4031	0.5719	0.5250	0.4406	0.3875	0.3313	0.5219	0.3688	0.2719	0.3500	0.3781	0.3938	0.4188	0.4375	0.4688	0.4938	0.4000	0.4625	0.4688	0.5250	0.4625	0.4781	0.4906	0.1656	0.3750	0.3063	0.4094	0.4688	0.4281	0.4406	0.4281	0.3500	0.3656	0.4281	0.4188	0.3313	0.4313	0.3594	0.4563	0.4781	0.4625	0.3969	0.4031	0.4281	0.2063	0.4313	0.5375	0.4719	0.5281	0.5406	0.6938	0.4406	0.5531	0.3438	0.4125	0.5063	0.3500	39210
0.3750	0.6188	0.4906	0.3813	0.3813	0.3625	0.5250	0.4031	0.5719	0.5344	0.4406	0.3875	0.3313	0.5219	0.3688	0.2750	0.3500	0.3906	0.4000	0.4219	0.4375	0.4750	0.4938	0.4000	0.4625	0.4719	0.5250	0.4625	0.4844	0.4938	0.1656	0.3844	0.3094	0.4094	0.4688	0.4313	0.4406	0.4313	0.3500	0.3656	0.4281	0.4188	0.3313	0.4344	0.3625	0.4563	0.4781	0.4688	0.3969	0.4063	0.4313	0.2063	0.4313	0.5406	0.4875	0.5344	0.5469	0.6938	0.4406	0.5531	0.3469	0.4125	0.5063	0.3531	41770
0.3781	0.6188	0.4938	0.3813	0.3844	0.3656	0.5250	0.4063	0.5719	0.5375	0.4438	0.3875	0.3313	0.5250	0.3688	0.2750	0.3500	0.3906	0.4000	0.4219	0.4406	0.4750	0.4938	0.4000	0.4688	0.4719	0.5250	0.4656	0.4844	0.5000	0.1719	0.3906	0.3094	0.4094	0.4688	0.4313	0.4406	0.4344	0.3500	0.3656	0.4281	0.4188	0.3313	0.4344	0.3656	0.4594	0.4781	0.4781	0.3969	0.4063	0.4375	0.2063	0.4344	0.5438	0.4938	0.5406	0.5469	0.6969	0.4438	0.5531	0.3469	0.4125	0.5094	0.3531	44330
0.3813	0.6219	0.4938	0.3844	0.3875	0.3656	0.5250	0.4063	0.5719	0.5406	0.4469	0.3938	0.3313	0.5250	0.3719	0.2750	0.3500	0.3906	0.4000	0.4219	0.4406	0.4813	0.4938	0.4000	0.4719	0.4719	0.5250	0.4688	0.4875	0.5000	0.1750	0.3906	0.3094	0.4094	0.4688	0.4313	0.4438	0.4344	0.3500	0.3656	0.4281	0.4188	0.3313	0.4375	0.3719	0.4594	0.4781	0.4813	0.3969	0.4063	0.4438	0.2063	0.4344	0.5469	0.5000	0.5406	0.5500	0.7031	0.4438	0.5563	0.3531	0.4125	0.5250	0.3563	46890
0.3813	0.6219	0.4938	0.3875	0.3906	0.3656	0.5281	0.4125	0.5781	0.5469	0.4531	0.3938	0.3313	0.5250	0.3719	0.2750	0.3500	0.3906	0.4000	0.4250	0.4438	0.4813	0.4938	0.4000	0.4719	0.4719	0.5375	0.4688	0.4906	0.5031	0.1750	0.3938	0.3094	0.4094	0.4719	0.4313	0.4469	0.4344	0.3500	0.3750	0.4344	0.4188	0.3313	0.4375	0.3781	0.4625	0.4844	0.4875	0.3969	0.4063	0.4594	0.2063	0.4375	0.5500	0.5094	0.5438	0.5500	0.7094	0.4500	0.5563	0.3563	0.4125	0.5250	0.3625	52010
0.3813	0.6219	0.4938	0.3875	0.3969	0.3688	0.5313	0.4156	0.5844	0.5469	0.4625	0.3969	0.3375	0.5313	0.3719	0.2750	0.3500	0.3906	0.4000	0.4250	0.4438	0.4875	0.4938	0.4000	0.4813	0.4719	0.5375	0.4750	0.4906	0.5063	0.1813	0.3938	0.3094	0.4094	0.4781	0.4313	0.4531	0.4375	0.3500	0.3781	0.4375	0.4188	0.3375	0.4438	0.3781	0.4656	0.4844	0.4906	0.3969	0.4094	0.4656	0.2063	0.4375	0.5500	0.5156	0.5438	0.5500	0.7094	0.4563	0.5563	0.3563	0.4125	0.5313	0.3625	57130
0.3844	0.6250	0.4938	0.3938	0.3969	0.3688	0.5313	0.4156	0.5938	0.5469	0.4656	0.3969	0.3406	0.5313	0.3781	0.2781	0.3500	0.3906	0.4031	0.4344	0.4438	0.4906	0.4969	0.4000	0.4813	0.4781	0.5375	0.4875	0.4906	0.5156	0.1813	0.3938	0.3094	0.4094	0.4844	0.4313	0.4625	0.4375	0.3500	0.3813	0.4406	0.4188	0.3500	0.4469	0.3781	0.4750	0.4844	0.5000	0.3969	0.4094	0.4656	0.2063	0.4375	0.5594	0.5281	0.5500	0.5531	0.7094	0.4563	0.5563	0.3563	0.4125	0.5406	0.3625	62250
0.3875	0.6250	0.4969	0.3969	0.4000	0.3688	0.5313	0.4156	0.6000	0.5469	0.4688	0.4000	0.3406	0.5344	0.3844	0.2781	0.3500	0.3938	0.4031	0.4406	0.4438	0.4938	0.4969	0.4000	0.4813	0.4844	0.5469	0.4906	0.4906	0.5219	0.1813	0.3969	0.3094	0.4094	0.4875	0.4313	0.4656	0.4375	0.3500	0.3844	0.4469	0.4188	0.3500	0.4469	0.3781	0.4750	0.4875	0.5031	0.3969	0.4094	0.4688	0.2063	0.4375	0.5688	0.5375	0.5531	0.5563	0.7125	0.4563	0.5563	0.3563	0.4125	0.5406	0.3688	67370
0.3875	0.6250	0.5000	0.3969	0.4000	0.3688	0.5313	0.4156	0.6000	0.5469	0.4688	0.4000	0.3406	0.5344	0.3844	0.2781	0.3500	0.3938	0.4063	0.4406	0.4438	0.4969	0.5031	0.4031	0.4813	0.4844	0.5500	0.4938	0.4906	0.5250	0.1813	0.3969	0.3094	0.4094	0.4906	0.4313	0.4656	0.4406	0.3500	0.3875	0.4469	0.4219	0.3500	0.4500	0.3781	0.4750	0.4969	0.5063	0.3969	0.4094	0.4719	0.2063	0.4406	0.5719	0.5438	0.5563	0.5594	0.7156	0.4563	0.5563	0.3563	0.4125	0.5438	0.3719	72490
0.3875	0.6281	0.5000	0.4000	0.4000	0.3688	0.5313	0.4156	0.6000	0.5469	0.4688	0.4000	0.3406	0.5344	0.3875	0.2781	0.3500	0.3969	0.4063	0.4469	0.4469	0.5031	0.5031	0.4063	0.4813	0.4875	0.5500	0.4938	0.4906	0.5281	0.1813	0.4031	0.3094	0.4094	0.4906	0.4313	0.4656	0.4406	0.3500	0.3875	0.4469	0.4219	0.3500	0.4500	0.3781	0.4750	0.4969	0.5094	0.3969	0.4125	0.4750	0.2063	0.4438	0.5750	0.5438	0.5594	0.5656	0.7188	0.4563	0.5563	0.3563	0.4125	0.5469	0.3750	77610
0.3938	0.6281	0.5000	0.4000	0.4063	0.3688	0.5344	0.4219	0.6063	0.5500	0.4688	0.4125	0.3406	0.5344	0.3938	0.2781	0.3500	0.4000	0.4094	0.4500	0.4500	0.5094	0.5031	0.4063	0.4844	0.4875	0.5500	0.4938	0.4938	0.5344	0.1813	0.4031	0.3094	0.4094	0.4938	0.4313	0.4656	0.4438	0.3500	0.3875	0.4469	0.4219	0.3531	0.4500	0.3781	0.4750	0.5000	0.5094	0.3969	0.4125	0.4844	0.2063	0.4469	0.5813	0.5469	0.5656	0.5719	0.7219	0.4594	0.5594	0.3563	0.4125	0.5469	0.3750	82730
0.3938	0.6281	0.5000	0.4000	0.4063	0.3719	0.5344	0.4219	0.6094	0.5500	0.4688	0.4125	0.3406	0.5344	0.3938	0.2844	0.3500	0.4000	0.4125	0.4531	0.4500	0.5156	0.5031	0.4063	0.4906	0.4875	0.5531	0.4938	0.4969	0.5375	0.1813	0.4031	0.3094	0.4094	0.4938	0.4313	0.4688	0.4438	0.3500	0.3906	0.4469	0.4219	0.3531	0.4531	0.3781	0.4750	0.5000	0.5156	0.3969	0.4125	0.4844	0.2063	0.4500	0.5875	0.5469	0.5656	0.5719	0.7219	0.4594	0.5625	0.3563	0.4125	0.5469	0.3750	87850
0.3969	0.6281	0.5000	0.4000	0.4063	0.3719	0.5344	0.4250	0.6094	0.5531	0.4688	0.4125	0.3406	0.5344	0.3938	0.2875	0.3563	0.4000	0.4125	0.4563	0.4531	0.5188	0.5031	0.4063	0.4969	0.4875	0.5594	0.4938	0.4969	0.5406	0.1813	0.4031	0.3125	0.4094	0.4938	0.4313	0.4719	0.4438	0.3500	0.3969	0.4469	0.4219	0.3531	0.4531	0.3813	0.4750	0.5000	0.5188	0.3969	0.4125	0.4906	0.2063	0.4500	0.5906	0.5500	0.5656	0.5781	0.7281	0.4594	0.5625	0.3563	0.4125	0.5469	0.3750	92970
0.3969	0.6313	0.5000	0.4031	0.4156	0.3719	0.5344	0.4281	0.6156	0.5594	0.4750	0.4125	0.3406	0.5344	0.3938	0.2875	0.3563	0.4031	0.4125	0.4625	0.4531	0.5188	0.5063	0.4063	0.4969	0.4875	0.5594	0.5000	0.4969	0.5438	0.1813	0.4156	0.3125	0.4094	0.5031	0.4313	0.4750	0.4469	0.3500	0.3969	0.4500	0.4219	0.3531	0.4531	0.3844	0.4750	0.5000	0.5344	0.3969	0.4125	0.4938	0.2063	0.4531	0.5906	0.5563	0.5656	0.5813	0.7281	0.4625	0.5625	0.3563	0.4125	0.5500	0.3813	103210
0.3969	0.6313	0.5000	0.4031	0.4219	0.3719	0.5344	0.4281	0.6219	0.5594	0.4813	0.4125	0.3406	0.5375	0.3938	0.2906	0.3563	0.4063	0.4156	0.4656	0.4531	0.5188	0.5063	0.4094	0.5000	0.4875	0.5594	0.5000	0.5000	0.5469	0.1844	0.4156	0.3125	0.4125	0.5094	0.4313	0.4750	0.4469	0.3500	0.4031	0.4531	0.4250	0.3594	0.4531	0.3875	0.4750	0.5000	0.5438	0.3969	0.4125	0.5000	0.2063	0.4563	0.5938	0.5594	0.5719	0.5844	0.7281	0.4688	0.5625	0.3563	0.4125	0.5500	0.3844	113450
0.4000	0.6313	0.5000	0.4031	0.4219	0.3750	0.5344	0.4313	0.6219	0.5594	0.4813	0.4156	0.3406	0.5375	0.3969	0.2906	0.3563	0.4063	0.4188	0.4656	0.4719	0.5250	0.5063	0.4125	0.5000	0.4875	0.5688	0.5063	0.5000	0.5500	0.1844	0.4188	0.3125	0.4125	0.5125	0.4313	0.4781	0.4531	0.3500	0.4063	0.4531	0.4250	0.3625	0.4531	0.3875	0.4750	0.5000	0.5500	0.3969	0.4125	0.5000	0.2063	0.4563	0.5938	0.5594	0.5813	0.5875	0.7344	0.4719	0.5656	0.3563	0.4125	0.5688	0.3875	123690
0.4063	0.6344	0.5000	0.4031	0.4219	0.3750	0.5344	0.4375	0.6219	0.5594	0.4813	0.4156	0.3406	0.5406	0.3969	0.2906	0.3563	0.4094	0.4188	0.4656	0.4719	0.5250	0.5125	0.4125	0.5000	0.4906	0.5719	0.5094	0.5000	0.5500	0.1844	0.4313	0.3125	0.4156	0.5125	0.4313	0.4781	0.4531	0.3500	0.4125	0.4531	0.4250	0.3656	0.4531	0.3906	0.4750	0.5031	0.5563	0.3969	0.4125	0.5031	0.2063	0.4563	0.6000	0.5656	0.5844	0.5875	0.7344	0.4719	0.5688	0.3563	0.4125	0.5688	0.3906	133930
0.4063	0.6344	0.5031	0.4031	0.4250	0.3750	0.5344	0.4375	0.6250	0.5594	0.4813	0.4156	0.3406	0.5406	0.3969	0.2906	0.3563	0.4125	0.4219	0.4688	0.4781	0.5281	0.5125	0.4125	0.5063	0.4906	0.5781	0.5125	0.5031	0.5531	0.1844	0.4313	0.3125	0.4188	0.5188	0.4344	0.4813	0.4531	0.3500	0.4125	0.4531	0.4250	0.3688	0.4563	0.3906	0.4750	0.5031	0.5594	0.3969	0.4156	0.5063	0.2063	0.4594	0.6000	0.5719	0.5875	0.5875	0.7344	0.4781	0.5688	0.3563	0.4125	0.5719	0.3938	144170
0.4063	0.6375	0.5031	0.4031	0.4250	0.3750	0.5344	0.4375	0.6281	0.5625	0.4875	0.4156	0.3406	0.5469	0.3969	0.2906	0.3563	0.4125	0.4219	0.4688	0.4813	0.5344	0.5156	0.4125	0.5094	0.4906	0.5844	0.5188	0.5031	0.5563	0.1844	0.4344	0.3156	0.4188	0.5188	0.4344	0.4813	0.4531	0.3500	0.4156	0.4594	0.4250	0.3688	0.4563	0.3906	0.4750	0.5063	0.5656	0.3969	0.4156	0.5125	0.2063	0.4594	0.6031	0.5750	0.5906	0.5938	0.7344	0.4813	0.5688	0.3563	0.4125	0.5781	0.3938	154410
0.4063	0.6375	0.5031	0.4063	0.4250	0.3750	0.5344	0.4438	0.6344	0.5656	0.4875	0.4156	0.3406	0.5500	0.3969	0.2938	0.3563	0.4125	0.4250	0.4688	0.4875	0.5375	0.5188	0.4156	0.5156	0.4906	0.5875	0.5219	0.5031	0.5563	0.1875	0.4406	0.3156	0.4219	0.5188	0.4344	0.4844	0.4531	0.3500	0.4188	0.4594	0.4250	0.3719	0.4563	0.3906	0.4750	0.5063	0.5719	0.3969	0.4188	0.5156	0.2063	0.4688	0.6094	0.5750	0.5938	0.5938	0.7344	0.4813	0.5719	0.3563	0.4125	0.5844	0.3938	164650
0.4063	0.6375	0.5031	0.4063	0.4313	0.3750	0.5344	0.4438	0.6406	0.5656	0.4875	0.4156	0.3406	0.5500	0.3969	0.2938	0.3563	0.4125	0.4250	0.4719	0.4906	0.5406	0.5188	0.4156	0.5156	0.4906	0.5938	0.5219	0.5031	0.5594	0.1875	0.4438	0.3188	0.4250	0.5219	0.4344	0.4844	0.4531	0.3500	0.4188	0.4594	0.4313	0.3750	0.4563	0.3906	0.4750	0.5063	0.5750	0.3969	0.4188	0.5219	0.2063	0.4750	0.6125	0.5813	0.5969	0.5938	0.7344	0.4844	0.5750	0.3563	0.4125	0.5875	0.3938	174890
0.4063	0.6375	0.5031	0.4094	0.4313	0.3750	0.5344	0.4469	0.6406	0.5656	0.4875	0.4156	0.3406	0.5500	0.3969	0.2938	0.3563	0.4125	0.4250	0.4719	0.4906	0.5406	0.5188	0.4156	0.5250	0.4906	0.5938	0.5250	0.5063	0.5625	0.1906	0.4469	0.3188	0.4250	0.5250	0.4344	0.4875	0.4531	0.3500	0.4250	0.4594	0.4313	0.3750	0.4563	0.3906	0.4750	0.5094	0.5750	0.3969	0.4188	0.5281	0.2063	0.4781	0.6125	0.5844	0.6000	0.5938	0.7344	0.4844	0.5781	0.3563	0.4125	0.5969	0.3969	185130
0.4094	0.6375	0.5031	0.4094	0.4375	0.3750	0.5375	0.4469	0.6438	0.5656	0.4906	0.4156	0.3406	0.5500	0.3969	0.2938	0.3563	0.4156	0.4281	0.4719	0.4938	0.5406	0.5188	0.4219	0.5281	0.4938	0.6031	0.5250	0.5094	0.5656	0.1938	0.4469	0.3219	0.4250	0.5250	0.4344	0.4875	0.4531	0.3500	0.4406	0.4594	0.4313	0.3750	0.4563	0.3906	0.4750	0.5125	0.5781	0.3969	0.4188	0.5344	0.2063	0.4813	0.6188	0.5875	0.6000	0.5969	0.7375	0.4875	0.5781	0.3563	0.4125	0.6000	0.4031	205610
0.4125	0.6375	0.5031	0.4094	0.4406	0.3750	0.5375	0.4469	0.6500	0.5656	0.4938	0.4188	0.3406	0.5500	0.4000	0.2938	0.3563	0.4156	0.4281	0.4719	0.4938	0.5500	0.5188	0.4219	0.5344	0.5000	0.6063	0.5250	0.5094	0.5656	0.1938	0.4469	0.3219	0.4250	0.5250	0.4344	0.4875	0.4531	0.3500	0.4406	0.4594	0.4313	0.3813	0.4594	0.3906	0.4750	0.5188	0.5875	0.3969	0.4188	0.5344	0.2063	0.4844	0.6219	0.5875	0.6000	0.6000	0.7406	0.4875	0.5813	0.3563	0.4125	0.6031	0.4063	226090
0.4125	0.6375	0.5031	0.4094	0.4406	0.3750	0.5375	0.4531	0.6531	0.5656	0.4969	0.4219	0.3406	0.5500	0.4000	0.2969	0.3563	0.4188	0.4281	0.4750	0.5000	0.5531	0.5219	0.4219	0.5344	0.5000	0.6094	0.5406	0.5094	0.5719	0.1969	0.4469	0.3250	0.4250	0.5250	0.4344	0.4938	0.4531	0.3500	0.4438	0.4594	0.4313	0.3813	0.4688	0.3906	0.4750	0.5188	0.5875	0.3969	0.4188	0.5375	0.2063	0.4844	0.6219	0.5875	0.6000	0.6000	0.7469	0.4906	0.5844	0.3563	0.4125	0.6031	0.4063	246570
0.4125	0.6375	0.5031	0.4125	0.4438	0.3781	0.5375	0.4594	0.6531	0.5656	0.4969	0.4219	0.3406	0.5500	0.4000	0.2969	0.3594	0.4219	0.4281	0.4750	0.5000	0.5563	0.5219	0.4219	0.5375	0.5000	0.6125	0.5469	0.5094	0.5781	0.2031	0.4469	0.3250	0.4250	0.5250	0.4344	0.4938	0.4531	0.3500	0.4438	0.4594	0.4313	0.3813	0.4750	0.3906	0.4750	0.5188	0.5906	0.3969	0.4188	0.5406	0.2063	0.4875	0.6281	0.5938	0.6031	0.6000	0.7469	0.4906	0.5844	0.3563	0.4125	0.6094	0.4125	267050
0.4125	0.6375	0.5031	0.4125	0.4500	0.3781	0.5375	0.4656	0.6563	0.5688	0.5000	0.4219	0.3406	0.5500	0.4000	0.2969	0.3594	0.4219	0.4281	0.4750	0.5094	0.5563	0.5219	0.4219	0.5375	0.5000	0.6156	0.5500	0.5125	0.5813	0.2031	0.4469	0.3250	0.4250	0.5250	0.4344	0.4938	0.4531	0.3500	0.4438	0.4625	0.4313	0.3813	0.4750	0.3906	0.4750	0.5188	0.5938	0.3969	0.4188	0.5469	0.2063	0.4906	0.6313	0.5969	0.6063	0.6031	0.7500	0.4906	0.5844	0.3563	0.4125	0.6094	0.4125	287530
0.4125	0.6375	0.5031	0.4125	0.4500	0.3781	0.5375	0.4781	0.6563	0.5688	0.5031	0.4219	0.3406	0.5531	0.4000	0.2969	0.3594	0.4219	0.4281	0.4750	0.5094	0.5656	0.5219	0.4219	0.5375	0.5000	0.6188	0.5531	0.5125	0.5969	0.2031	0.4469	0.3281	0.4250	0.5250	0.4344	0.4938	0.4531	0.3500	0.4500	0.4625	0.4313	0.3844	0.4750	0.3906	0.4750	0.5188	0.6000	0.3969	0.4188	0.5469	0.2063	0.4938	0.6313	0.5969	0.6094	0.6031	0.7500	0.4906	0.5844	0.3563	0.4125	0.6094	0.4125	308010
0.4156	0.6375	0.5031	0.4188	0.4531	0.3781	0.5375	0.4906	0.6594	0.5688	0.5031	0.4250	0.3406	0.5531	0.4031	0.2969	0.3594	0.4219	0.4281	0.4750	0.5125	0.5656	0.5219	0.4219	0.5375	0.5000	0.6188	0.5531	0.5125	0.5969	0.2063	0.4500	0.3281	0.4250	0.5250	0.4344	0.4938	0.4531	0.3500	0.4563	0.4656	0.4313	0.3844	0.4750	0.3906	0.4750	0.5219	0.6031	0.3969	0.4188	0.5469	0.2063	0.4938	0.6313	0.6000	0.6125	0.6031	0.7563	0.4938	0.5844	0.3563	0.4125	0.6094	0.4156	328490
0.4156	0.6375	0.5063	0.4219	0.4594	0.3781	0.5375	0.4938	0.6594	0.5719	0.5094	0.4281	0.3406	0.5594	0.4063	0.3000	0.3594	0.4219	0.4281	0.4750	0.5125	0.5656	0.5219	0.4219	0.5406	0.5000	0.6188	0.5563	0.5125	0.5969	0.2063	0.4500	0.3281	0.4250	0.5281	0.4344	0.4938	0.4531	0.3500	0.4563	0.4656	0.4438	0.3844	0.4750	0.3906	0.4750	0.5219	0.6063	0.3969	0.4188	0.5500	0.2063	0.4938	0.6313	0.6063	0.6156	0.6031	0.7563	0.4938	0.5844	0.3563	0.4125	0.6125	0.4156	348970
0.4156	0.6375	0.5063	0.4219	0.4594	0.3781	0.5375	0.5063	0.6625	0.5750	0.5094	0.4281	0.3406	0.5594	0.4063	0.3000	0.3594	0.4219	0.4281	0.4750	0.5188	0.5688	0.5219	0.4250	0.5406	0.5000	0.6188	0.5594	0.5125	0.5969	0.2094	0.4531	0.3281	0.4250	0.5313	0.4344	0.4938	0.4563	0.3500	0.4594	0.4656	0.4438	0.3844	0.4750	0.3906	0.4750	0.5219	0.6063	0.3969	0.4188	0.5531	0.2063	0.4938	0.6313	0.6125	0.6156	0.6031	0.7563	0.4938	0.5875	0.3563	0.4125	0.6125	0.4156	369450
0.4156	0.6375	0.5063	0.4219	0.4625	0.3781	0.5375	0.5125	0.6656	0.5781	0.5125	0.4281	0.3406	0.5594	0.4094	0.3000	0.3594	0.4250	0.4313	0.4750	0.5219	0.5750	0.5219	0.4250	0.5469	0.5000	0.6188	0.5594	0.5125	0.6000	0.2094	0.4531	0.3281	0.4250	0.5313	0.4344	0.4938	0.4594	0.3500	0.4656	0.4688	0.4438	0.3875	0.4750	0.3906	0.4750	0.5250	0.6063	0.3969	0.4188	0.5594	0.2063	0.4938	0.6344	0.6125	0.6156	0.6063	0.7563	0.4938	0.5875	0.3563	0.4125	0.6125	0.4156	410410
0.4156	0.6406	0.5063	0.4219	0.4625	0.3781	0.5375	0.5188	0.6656	0.5781	0.5156	0.4281	0.3406	0.5594	0.4094	0.3000	0.3594	0.4250	0.4313	0.4750	0.5250	0.5781	0.5219	0.4281	0.5531	0.5000	0.6219	0.5594	0.5125	0.6094	0.2125	0.4563	0.3344	0.4250	0.5313	0.4344	0.4938	0.4594	0.3500	0.4688	0.4688	0.4438	0.3875	0.4750	0.3906	0.4750	0.5250	0.6063	0.3969	0.4188	0.5625	0.2063	0.4938	0.6344	0.6156	0.6188	0.6063	0.7563	0.4969	0.5906	0.3563	0.4125	0.6125	0.4188	451370
0.4156	0.6406	0.5063	0.4250	0.4625	0.3781	0.5375	0.5250	0.6656	0.5781	0.5219	0.4281	0.3406	0.5625	0.4094	0.3000	0.3594	0.4250	0.4313	0.4750	0.5281	0.5781	0.5219	0.4281	0.5594	0.5000	0.6219	0.5688	0.5156	0.6094	0.2188	0.4563	0.3375	0.4250	0.5313	0.4344	0.4938	0.4594	0.3500	0.4719	0.4688	0.4438	0.3906	0.4750	0.3906	0.4750	0.5250	0.6094	0.3969	0.4188	0.5781	0.2063	0.4938	0.6375	0.6188	0.6188	0.6094	0.7594	0.5000	0.5906	0.3563	0.4125	0.6219	0.4188	500000


==> data/Overall.txt <==
DIR	MCS	REV	DIL	AGD	DRR	CLU	GLB	QNL	MQL	LGO	DIM	ADC	DMN	DIA	DCC	DCV	MRD	BIR	PLO	DIG	DGL	BMN	GBB	DTA 	DTO	DTG	DBA	DBO	DBG	MCC	GAA	SAA	AMC	ACO	CAA	PAA	DEE	SUR	HSS	SFL	MMI	ABC	BEE	IWO	ICA	MST	GLS	BBO	FAA	CSS	BAT	TLB	STA	CNN	BES	FST	AVO	AOS	SCS 	RBF	BAD	NNA	CMA	T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	2
0.0025	0.0479	0.0000	0.0025	0.0000	0.0025	0.0000	0.0025	0.0101	0.0101	0.0025	0.0025	0.0227	0.0000	0.0050	0.0050	0.0076	0.0025	0.0126	0.0025	0.0025	0.0000	0.0126	0.0126	0.0050	0.0050	0.0050	0.0126	0.0126	0.0126	0.0050	0.0000	0.0101	0.0000	0.0000	0.0000	0.0000	0.0000	0.0277	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0000	10
0.0151	0.0630	0.0000	0.0252	0.0025	0.0151	0.0000	0.0151	0.0605	0.0605	0.0705	0.0151	0.0378	0.0025	0.0176	0.0076	0.0202	0.0151	0.0202	0.0227	0.0227	0.0076	0.0202	0.0202	0.0202	0.0277	0.0227	0.0227	0.0227	0.0227	0.0101	0.0000	0.0101	0.0000	0.0000	0.0000	0.0000	0.0000	0.0327	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0101	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0227	0.0000	0.0000	20
0.0327	0.1159	0.0126	0.0529	0.0101	0.0353	0.0000	0.0353	0.1108	0.1108	0.1285	0.0353	0.0529	0.0227	0.0378	0.0126	0.0302	0.0327	0.0378	0.0378	0.0378	0.0101	0.0302	0.0277	0.0529	0.0554	0.0353	0.0403	0.0403	0.0327	0.0101	0.0000	0.0151	0.0050	0.0000	0.0000	0.0000	0.0076	0.0680	0.0101	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0126	0.0000	0.0050	0.0101	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0176	0.0000	0.0000	0.0000	0.0000	0.0378	0.0000	0.0000	30
0.0378	0.1537	0.0353	0.0730	0.0428	0.0428	0.0000	0.0453	0.1436	0.1461	0.1662	0.0428	0.0705	0.0504	0.0453	0.0252	0.0378	0.0504	0.0453	0.0554	0.0428	0.0327	0.0479	0.0353	0.0680	0.0680	0.0504	0.0403	0.0529	0.0403	0.0126	0.0000	0.0151	0.0176	0.0000	0.0000	0.0000	0.0076	0.1033	0.0101	0.0000	0.0000	0.0000	0.0101	0.0000	0.0000	0.0302	0.0000	0.0050	0.0101	0.0000	0.0000	0.0101	0.0000	0.0000	0.0000	0.0353	0.0101	0.0000	0.0126	0.0000	0.0705	0.0000	0.0000	40
0.0453	0.1713	0.0428	0.0982	0.0428	0.0504	0.0000	0.0579	0.1612	0.1637	0.1914	0.0504	0.0907	0.0680	0.0529	0.0277	0.0554	0.0605	0.0605	0.0856	0.0579	0.0453	0.0680	0.0428	0.0680	0.0806	0.0630	0.0605	0.0630	0.0403	0.0151	0.0000	0.0202	0.0227	0.0000	0.0000	0.0000	0.0151	0.1486	0.0101	0.0000	0.0000	0.0000	0.0101	0.0000	0.0000	0.0479	0.0000	0.0101	0.0101	0.0000	0.0076	0.0101	0.0000	0.0000	0.0000	0.0504	0.0101	0.0000	0.0126	0.0076	0.0932	0.0000	0.0000	50
0.0655	0.1889	0.0756	0.1108	0.0428	0.0705	0.0000	0.0806	0.1864	0.1864	0.2141	0.0705	0.1033	0.0856	0.0730	0.0378	0.0554	0.0781	0.0680	0.1008	0.0705	0.0504	0.0882	0.0605	0.0705	0.0907	0.0730	0.0655	0.0730	0.0529	0.0176	0.0000	0.0227	0.0277	0.0000	0.0151	0.0000	0.0151	0.1612	0.0101	0.0000	0.0000	0.0000	0.0101	0.0126	0.0000	0.0655	0.0000	0.0101	0.0101	0.0000	0.0076	0.0101	0.0000	0.0000	0.0000	0.0605	0.0101	0.0126	0.0126	0.0277	0.1083	0.0000	0.0000	60
0.0781	0.2166	0.0806	0.1184	0.0504	0.0806	0.0000	0.0932	0.1940	0.1940	0.2191	0.0831	0.1083	0.0907	0.0856	0.0378	0.0705	0.0882	0.0806	0.1134	0.0831	0.0529	0.1058	0.0730	0.0856	0.1184	0.0806	0.0655	0.0882	0.0579	0.0227	0.0000	0.0302	0.0378	0.0076	0.0151	0.0000	0.0327	0.1763	0.0101	0.0000	0.0000	0.0000	0.0101	0.0126	0.0000	0.0730	0.0000	0.0176	0.0151	0.0000	0.0101	0.0101	0.0000	0.0000	0.0000	0.0806	0.0302	0.0126	0.0453	0.0479	0.1159	0.0000	0.0050	70
0.0831	0.2317	0.0957	0.1385	0.0504	0.0882	0.0000	0.0957	0.2091	0.2091	0.2217	0.0882	0.1209	0.1058	0.0907	0.0605	0.0806	0.1008	0.0882	0.1259	0.0932	0.0605	0.1108	0.0806	0.0856	0.1310	0.0831	0.0756	0.1033	0.0655	0.0277	0.0000	0.0302	0.0403	0.0076	0.0151	0.0000	0.0327	0.1965	0.0101	0.0000	0.0025	0.0000	0.0101	0.0126	0.0000	0.0882	0.0000	0.0202	0.0151	0.0126	0.0101	0.0101	0.0000	0.0000	0.0000	0.0882	0.0302	0.0176	0.0453	0.0680	0.1234	0.0000	0.0050	80
0.0907	0.2393	0.1033	0.1511	0.0680	0.0932	0.0000	0.0982	0.2242	0.2242	0.2317	0.0957	0.1234	0.1159	0.0982	0.0680	0.0882	0.1184	0.1008	0.1360	0.0932	0.0680	0.1285	0.0856	0.1033	0.1461	0.0957	0.0831	0.1083	0.0680	0.0277	0.0000	0.0353	0.0479	0.0076	0.0151	0.0000	0.0529	0.2015	0.0101	0.0000	0.0025	0.0000	0.0101	0.0126	0.0000	0.0957	0.0000	0.0302	0.0151	0.0126	0.0126	0.0101	0.0000	0.0000	0.0000	0.0882	0.0302	0.0176	0.0453	0.0957	0.1310	0.0000	0.0050	90
0.1184	0.2519	0.1184	0.1587	0.0680	0.1184	0.0000	0.1259	0.2368	0.2317	0.2443	0.1209	0.1234	0.1385	0.1259	0.0756	0.0982	0.1360	0.1058	0.1436	0.0982	0.0705	0.1411	0.0856	0.1108	0.1562	0.1083	0.0831	0.1234	0.0756	0.0277	0.0000	0.0403	0.0529	0.0076	0.0151	0.0000	0.0529	0.2141	0.0101	0.0000	0.0025	0.0000	0.0101	0.0126	0.0000	0.1033	0.0000	0.0302	0.0151	0.0126	0.0126	0.0252	0.0000	0.0000	0.0000	0.0882	0.0730	0.0176	0.0856	0.1159	0.1335	0.0000	0.0050	100
0.1285	0.2720	0.1360	0.1612	0.0680	0.1234	0.0000	0.1385	0.2443	0.2368	0.2594	0.1335	0.1259	0.1511	0.1360	0.0957	0.1058	0.1436	0.1134	0.1511	0.1083	0.0831	0.1537	0.0957	0.1108	0.1738	0.1159	0.0982	0.1335	0.0781	0.0302	0.0126	0.0504	0.0529	0.0126	0.0353	0.0202	0.0579	0.2217	0.0302	0.0000	0.0025	0.0202	0.0327	0.0126	0.0202	0.1134	0.0000	0.0428	0.0151	0.0126	0.0176	0.0252	0.0000	0.0277	0.0000	0.0907	0.0730	0.0327	0.0856	0.1335	0.1385	0.0202	0.0050	110
0.1360	0.2771	0.1385	0.1662	0.0705	0.1436	0.0025	0.1461	0.2544	0.2443	0.2720	0.1436	0.1385	0.1587	0.1461	0.1008	0.1108	0.1486	0.1184	0.1562	0.1159	0.0856	0.1637	0.1033	0.1335	0.1839	0.1234	0.0982	0.1436	0.0831	0.0302	0.0126	0.0605	0.0605	0.0277	0.0353	0.0202	0.0579	0.2242	0.0302	0.0000	0.0025	0.0202	0.0327	0.0126	0.0202	0.1159	0.0000	0.0428	0.0151	0.0126	0.0176	0.0252	0.0000	0.0277	0.0000	0.0957	0.0730	0.0327	0.0856	0.1436	0.1411	0.0202	0.0050	120
0.1436	0.2771	0.1486	0.1738	0.0806	0.1562	0.0025	0.1537	0.2645	0.2544	0.2746	0.1486	0.1411	0.1713	0.1537	0.1159	0.1159	0.1537	0.1285	0.1688	0.1259	0.0932	0.1763	0.1083	0.1335	0.1864	0.1259	0.1134	0.1511	0.0932	0.0302	0.0126	0.0680	0.0630	0.0277	0.0353	0.0202	0.0756	0.2393	0.0302	0.0050	0.0025	0.0202	0.0327	0.0126	0.0202	0.1259	0.0000	0.0479	0.0378	0.0176	0.0453	0.0252	0.0000	0.0277	0.0000	0.0982	0.0957	0.0554	0.1184	0.1587	0.1511	0.0202	0.0101	130
0.1562	0.2972	0.1587	0.1763	0.0806	0.1637	0.0025	0.1637	0.2771	0.2645	0.2821	0.1612	0.1461	0.1763	0.1612	0.1234	0.1159	0.1587	0.1310	0.1788	0.1285	0.0957	0.1940	0.1159	0.1461	0.1990	0.1310	0.1134	0.1537	0.0932	0.0302	0.0126	0.0756	0.0680	0.0302	0.0353	0.0202	0.0756	0.2469	0.0302	0.0227	0.0025	0.0202	0.0327	0.0151	0.0202	0.1285	0.0000	0.0479	0.0378	0.0176	0.0453	0.0252	0.0000	0.0277	0.0000	0.1008	0.0957	0.0554	0.1184	0.1713	0.1587	0.0202	0.0126	140
0.1587	0.3149	0.1688	0.1763	0.0806	0.1662	0.0050	0.1662	0.2796	0.2645	0.2846	0.1688	0.1486	0.1864	0.1612	0.1259	0.1234	0.1612	0.1385	0.1814	0.1335	0.1033	0.2015	0.1184	0.1461	0.2091	0.1411	0.1310	0.1612	0.1008	0.0302	0.0176	0.0856	0.0806	0.0302	0.0378	0.0202	0.0957	0.2469	0.0428	0.0302	0.0050	0.0202	0.0327	0.0176	0.0202	0.1436	0.0000	0.0605	0.0378	0.0176	0.0529	0.0252	0.0000	0.0277	0.0000	0.1108	0.0957	0.0554	0.1184	0.1889	0.1612	0.0202	0.0126	150
0.1587	0.3224	0.1814	0.1788	0.0806	0.1662	0.0050	0.1688	0.2897	0.2720	0.2872	0.1688	0.1486	0.1914	0.1662	0.1335	0.1285	0.1637	0.1461	0.1889	0.1461	0.1108	0.2040	0.1285	0.1637	0.2217	0.1436	0.1310	0.1662	0.1058	0.0327	0.0176	0.1033	0.0806	0.0327	0.0680	0.0202	0.0957	0.2519	0.0428	0.0353	0.0050	0.0202	0.0327	0.0176	0.0202	0.1486	0.0000	0.0655	0.0378	0.0176	0.0529	0.0479	0.0000	0.0403	0.0000	0.1134	0.1159	0.0655	0.1360	0.2015	0.1688	0.0277	0.0126	160
0.1587	0.3350	0.1940	0.1788	0.1033	0.1662	0.0050	0.1688	0.2947	0.2746	0.2897	0.1688	0.1537	0.2015	0.1662	0.1385	0.1385	0.1713	0.1511	0.1965	0.1537	0.1159	0.2091	0.1310	0.1637	0.2267	0.1511	0.1385	0.1713	0.1083	0.0327	0.0176	0.1083	0.0806	0.0504	0.0705	0.0202	0.1008	0.2519	0.0428	0.0428	0.0050	0.0202	0.0327	0.0227	0.0202	0.1612	0.0000	0.0781	0.0378	0.0176	0.0630	0.0479	0.0000	0.0403	0.0000	0.1285	0.1159	0.0655	0.1360	0.2091	0.1738	0.0277	0.0151	170
0.1612	0.3350	0.2015	0.1864	0.1033	0.1662	0.0050	0.1713	0.3023	0.2796	0.2897	0.1713	0.1662	0.2015	0.1688	0.1436	0.1461	0.1788	0.1587	0.2015	0.1537	0.1159	0.2141	0.1411	0.1637	0.2317	0.1637	0.1385	0.1763	0.1159	0.0327	0.0176	0.1159	0.0806	0.0504	0.0705	0.0202	0.1008	0.2544	0.0428	0.0453	0.0050	0.0202	0.0327	0.0277	0.0202	0.1688	0.0000	0.0806	0.0730	0.0302	0.0630	0.0479	0.0000	0.0403	0.0000	0.1285	0.1159	0.0781	0.1360	0.2166	0.1814	0.0277	0.0151	180
0.1612	0.3401	0.2065	0.1889	0.1058	0.1688	0.0050	0.1713	0.3048	0.2821	0.2947	0.1713	0.1688	0.2141	0.1688	0.1461	0.1511	0.1814	0.1637	0.2040	0.1537	0.1209	0.2242	0.1486	0.1839	0.2343	0.1662	0.1486	0.1788	0.1310	0.0327	0.0176	0.1159	0.0856	0.0504	0.0705	0.0202	0.1134	0.2569	0.0605	0.0479	0.0050	0.0202	0.0479	0.0327	0.0202	0.1763	0.0000	0.0882	0.0730	0.0302	0.0781	0.0479	0.0000	0.0403	0.0000	0.1310	0.1461	0.0781	0.1738	0.2267	0.1839	0.0277	0.0403	190
0.1738	0.3426	0.2141	0.1914	0.1083	0.1763	0.0076	0.1889	0.3048	0.2821	0.2947	0.1814	0.1713	0.2166	0.1788	0.1486	0.1612	0.1839	0.1662	0.2091	0.1562	0.1335	0.2317	0.1511	0.1839	0.2368	0.1713	0.1486	0.1889	0.1385	0.0327	0.0302	0.1184	0.0882	0.0504	0.0756	0.0202	0.1134	0.2569	0.0605	0.0479	0.0050	0.0202	0.0479	0.0353	0.0202	0.1839	0.0000	0.0882	0.0730	0.0302	0.0781	0.0479	0.0000	0.0403	0.0000	0.1360	0.1461	0.0781	0.1738	0.2317	0.1839	0.0277	0.0403	200
0.1763	0.3526	0.2292	0.1990	0.1234	0.1763	0.0101	0.1914	0.3123	0.2872	0.3048	0.1839	0.1713	0.2242	0.1814	0.1562	0.1662	0.1889	0.1738	0.2116	0.1587	0.1411	0.2469	0.1637	0.1889	0.2393	0.1839	0.1486	0.1940	0.1436	0.0327	0.0302	0.1209	0.0907	0.0504	0.1083	0.0680	0.1209	0.2569	0.0605	0.0504	0.0050	0.0202	0.0479	0.0403	0.0579	0.1914	0.0000	0.0957	0.0730	0.0302	0.0856	0.0479	0.0000	0.0554	0.0000	0.1385	0.1461	0.0882	0.1738	0.2343	0.1889	0.0403	0.0403	210
0.1788	0.3526	0.2317	0.1990	0.1234	0.1788	0.0126	0.1965	0.3350	0.2997	0.3275	0.1889	0.1788	0.2317	0.1889	0.1562	0.1662	0.1914	0.1738	0.2141	0.1662	0.1461	0.2519	0.1637	0.1889	0.2393	0.1864	0.1486	0.2015	0.1436	0.0327	0.0302	0.1234	0.0907	0.0756	0.1083	0.0680	0.1209	0.2594	0.0605	0.0630	0.0050	0.0202	0.0479	0.0403	0.0579	0.1940	0.0000	0.0957	0.0730	0.0302	0.0856	0.0630	0.0000	0.0554	0.0000	0.1385	0.1738	0.0882	0.2065	0.2343	0.1940	0.0403	0.0453	220
0.1814	0.3526	0.2393	0.2015	0.1234	0.1889	0.0176	0.1965	0.3476	0.2997	0.3275	0.1940	0.1814	0.2343	0.1914	0.1587	0.1662	0.1914	0.1788	0.2166	0.1688	0.1461	0.2620	0.1688	0.1889	0.2469	0.1914	0.1486	0.2065	0.1436	0.0327	0.0302	0.1234	0.0907	0.0856	0.1083	0.0680	0.1310	0.2594	0.0705	0.0730	0.0050	0.0554	0.0479	0.0403	0.0579	0.1940	0.0000	0.0982	0.0730	0.0327	0.0982	0.0630	0.0000	0.0554	0.0000	0.1411	0.1738	0.1033	0.2065	0.2343	0.1965	0.0403	0.0453	230
0.1889	0.3526	0.2418	0.2015	0.1234	0.1914	0.0176	0.1990	0.3501	0.3023	0.3275	0.1990	0.1839	0.2343	0.1940	0.1587	0.1662	0.1940	0.1914	0.2166	0.1713	0.1537	0.2645	0.1763	0.2040	0.2469	0.1940	0.1486	0.2141	0.1461	0.0353	0.0302	0.1259	0.0957	0.0856	0.1083	0.0680	0.1310	0.2594	0.0705	0.0781	0.0050	0.0554	0.0479	0.0453	0.0579	0.1965	0.0000	0.1008	0.1058	0.0327	0.0982	0.0630	0.0000	0.0554	0.0000	0.1461	0.1738	0.1033	0.2065	0.2368	0.2040	0.0403	0.0453	240
0.1889	0.3552	0.2494	0.2040	0.1259	0.1914	0.0176	0.1990	0.3627	0.3073	0.3275	0.1990	0.1864	0.2368	0.1940	0.1612	0.1688	0.1965	0.1914	0.2191	0.1713	0.1587	0.2695	0.1788	0.2040	0.2469	0.1965	0.1587	0.2141	0.1486	0.0378	0.0378	0.1259	0.0957	0.0856	0.1108	0.0680	0.1461	0.2695	0.0705	0.0806	0.0050	0.0554	0.0479	0.0453	0.0579	0.1990	0.0000	0.1083	0.1058	0.0327	0.1108	0.0630	0.0000	0.0554	0.0000	0.1486	0.2065	0.1033	0.2418	0.2368	0.2091	0.0403	0.0605	250
0.1889	0.3577	0.2594	0.2091	0.1259	0.1914	0.0202	0.2015	0.3652	0.3073	0.3300	0.1990	0.1889	0.2418	0.1940	0.1637	0.1713	0.1990	0.1940	0.2191	0.1738	0.1612	0.2796	0.1814	0.2040	0.2469	0.1965	0.1587	0.2166	0.1537	0.0378	0.0378	0.1285	0.0957	0.0856	0.1537	0.0680	0.1461	0.2720	0.0705	0.0882	0.0050	0.0554	0.0479	0.0453	0.0579	0.2040	0.0000	0.1083	0.1058	0.0327	0.1108	0.0630	0.0000	0.0655	0.0000	0.1486	0.2065	0.1159	0.2418	0.2393	0.2166	0.0428	0.0605	260
0.1940	0.3577	0.2620	0.2116	0.1461	0.1965	0.0202	0.2040	0.3652	0.3073	0.3300	0.2040	0.1940	0.2443	0.1990	0.1637	0.1713	0.2015	0.1940	0.2191	0.1788	0.1637	0.2846	0.1814	0.2116	0.2469	0.2040	0.1587	0.2217	0.1537	0.0378	0.0378	0.1310	0.0982	0.1008	0.1537	0.0680	0.1486	0.2746	0.0781	0.0907	0.0050	0.0554	0.0781	0.0479	0.0579	0.2065	0.0000	0.1159	0.1058	0.0327	0.1159	0.0630	0.0000	0.0655	0.0000	0.1511	0.2065	0.1159	0.2418	0.2393	0.2267	0.0428	0.0605	270
0.1965	0.3577	0.2695	0.2141	0.1461	0.1965	0.0227	0.2065	0.3753	0.3123	0.3325	0.2065	0.2040	0.2469	0.2015	0.1688	0.1713	0.2015	0.1965	0.2217	0.1814	0.1637	0.2897	0.1839	0.2116	0.2469	0.2065	0.1662	0.2267	0.1587	0.0378	0.0378	0.1310	0.1008	0.1008	0.1562	0.0680	0.1486	0.2771	0.0781	0.0907	0.0050	0.0554	0.0781	0.0504	0.0579	0.2116	0.0000	0.1184	0.1058	0.0353	0.1159	0.0806	0.0000	0.0655	0.0000	0.1562	0.2544	0.1259	0.2569	0.2393	0.2267	0.0428	0.0655	280
0.1990	0.3627	0.2695	0.2141	0.1461	0.1965	0.0252	0.2091	0.3753	0.3123	0.3325	0.2065	0.2040	0.2519	0.2015	0.1688	0.1738	0.2065	0.1990	0.2217	0.1864	0.1637	0.2922	0.1864	0.2116	0.2469	0.2091	0.1662	0.2317	0.1637	0.0378	0.0529	0.1335	0.1033	0.1033	0.1562	0.0680	0.1587	0.2796	0.0781	0.0932	0.0050	0.0554	0.0781	0.0529	0.0579	0.2116	0.0000	0.1184	0.1285	0.0353	0.1209	0.0806	0.0000	0.0655	0.0000	0.1637	0.2544	0.1259	0.2569	0.2393	0.2292	0.0428	0.0680	290
0.1990	0.3627	0.2720	0.2141	0.1461	0.1965	0.0327	0.2091	0.3804	0.3123	0.3325	0.2091	0.2065	0.2594	0.2040	0.1713	0.1763	0.2065	0.2015	0.2242	0.1864	0.1662	0.2972	0.1889	0.2166	0.2469	0.2141	0.1662	0.2317	0.1688	0.0378	0.0529	0.1335	0.1033	0.1083	0.1562	0.0680	0.1587	0.2796	0.0781	0.0982	0.0050	0.0554	0.0781	0.0554	0.0579	0.2141	0.0000	0.1209	0.1310	0.0353	0.1209	0.0806	0.0000	0.0655	0.0000	0.1738	0.2544	0.1259	0.2569	0.2393	0.2292	0.0428	0.0705	300
0.2015	0.3678	0.2720	0.2141	0.1461	0.1965	0.0353	0.2091	0.3804	0.3123	0.3325	0.2116	0.2065	0.2645	0.2040	0.1713	0.1788	0.2065	0.2015	0.2292	0.1864	0.1662	0.3023	0.1914	0.2166	0.2494	0.2191	0.1864	0.2343	0.1688	0.0378	0.0529	0.1335	0.1058	0.1134	0.1965	0.0882	0.1662	0.2846	0.0831	0.1008	0.0050	0.0554	0.0781	0.0579	0.0806	0.2166	0.0000	0.1209	0.1310	0.0353	0.1285	0.0806	0.0000	0.0856	0.0000	0.1763	0.2746	0.1385	0.2796	0.2418	0.2317	0.0479	0.0831	310
0.2015	0.3678	0.2746	0.2141	0.1511	0.1965	0.0403	0.2116	0.3829	0.3149	0.3350	0.2116	0.2091	0.2670	0.2040	0.1713	0.1788	0.2091	0.2040	0.2292	0.1965	0.1662	0.3073	0.1940	0.2166	0.2494	0.2217	0.1864	0.2343	0.1713	0.0378	0.0529	0.1335	0.1083	0.1259	0.1965	0.0882	0.1662	0.2872	0.0831	0.1033	0.0050	0.0554	0.0781	0.0630	0.0882	0.2166	0.0000	0.1209	0.1310	0.0353	0.1285	0.0806	0.0000	0.0856	0.3879	0.1788	0.2746	0.1385	0.2796	0.2443	0.2343	0.0479	0.0831	320
0.2015	0.3703	0.2771	0.2141	0.1511	0.2015	0.0453	0.2116	0.3829	0.3149	0.3350	0.2116	0.2091	0.2670	0.2065	0.1713	0.1788	0.2116	0.2040	0.2292	0.1965	0.1662	0.3098	0.1965	0.2166	0.2544	0.2292	0.1864	0.2343	0.1713	0.0378	0.0529	0.1335	0.1083	0.1259	0.1990	0.0882	0.1788	0.2897	0.0831	0.1058	0.0050	0.0554	0.0781	0.0630	0.0882	0.2191	0.0000	0.1234	0.1310	0.0428	0.1335	0.0806	0.0000	0.0856	0.3879	0.1839	0.2746	0.1461	0.2796	0.2443	0.2393	0.0479	0.0831	330
0.2015	0.3703	0.2771	0.2141	0.1511	0.2015	0.0479	0.2116	0.3955	0.3149	0.3401	0.2141	0.2091	0.2720	0.2065	0.1738	0.1788	0.2116	0.2065	0.2292	0.2116	0.1713	0.3123	0.1965	0.2267	0.2594	0.2292	0.1889	0.2393	0.1788	0.0403	0.0781	0.1335	0.1083	0.1285	0.1990	0.0882	0.1788	0.2897	0.0831	0.1134	0.0076	0.0554	0.0781	0.0655	0.0882	0.2292	0.0000	0.1234	0.1310	0.0428	0.1335	0.0957	0.0000	0.0856	0.3879	0.1864	0.3149	0.1461	0.2947	0.2443	0.2443	0.0479	0.0831	340
0.2040	0.3703	0.2796	0.2166	0.1511	0.2015	0.0579	0.2116	0.4005	0.3149	0.3401	0.2141	0.2116	0.2746	0.2065	0.1738	0.1788	0.2141	0.2116	0.2292	0.2116	0.1713	0.3123	0.1965	0.2267	0.2645	0.2343	0.1889	0.2393	0.1814	0.0403	0.0781	0.1360	0.1108	0.1310	0.1990	0.0882	0.1814	0.2897	0.0882	0.1184	0.0076	0.0630	0.0856	0.0680	0.0882	0.2292	0.0000	0.1259	0.1360	0.0428	0.1385	0.0957	0.0000	0.0856	0.3879	0.1864	0.3149	0.1461	0.2947	0.2443	0.2494	0.0479	0.0831	350
0.2091	0.3753	0.2796	0.2166	0.1511	0.2040	0.0630	0.2141	0.4005	0.3149	0.3401	0.2166	0.2116	0.2796	0.2091	0.1738	0.1814	0.2141	0.2116	0.2292	0.2116	0.1788	0.3123	0.1965	0.2267	0.2645	0.2343	0.1889	0.2393	0.1814	0.0453	0.0781	0.1411	0.1108	0.1310	0.2267	0.0882	0.1814	0.2897	0.0882	0.1209	0.0101	0.0630	0.0856	0.0680	0.0882	0.2317	0.0000	0.1259	0.1360	0.0428	0.1385	0.0957	0.0000	0.0882	0.3879	0.1864	0.3149	0.1612	0.2947	0.2443	0.2519	0.0504	0.0831	360
0.2091	0.3804	0.2821	0.2166	0.1511	0.2065	0.0655	0.2141	0.4055	0.3149	0.3401	0.2166	0.2116	0.2821	0.2091	0.1788	0.1839	0.2141	0.2141	0.2292	0.2141	0.1864	0.3149	0.1990	0.2292	0.2670	0.2393	0.1889	0.2418	0.1814	0.0453	0.0781	0.1411	0.1134	0.1537	0.2317	0.0882	0.1839	0.2897	0.0882	0.1209	0.0101	0.0630	0.0856	0.0730	0.0882	0.2343	0.0000	0.1310	0.1360	0.0428	0.1486	0.0957	0.0000	0.0882	0.3879	0.1889	0.3401	0.1612	0.3098	0.2443	0.2569	0.0504	0.0982	370
0.2091	0.3854	0.2821	0.2166	0.1587	0.2091	0.0680	0.2166	0.4106	0.3199	0.3401	0.2166	0.2141	0.2821	0.2091	0.1814	0.1940	0.2166	0.2191	0.2292	0.2191	0.1889	0.3199	0.2015	0.2292	0.2695	0.2443	0.1940	0.2469	0.1839	0.0453	0.0781	0.1436	0.1134	0.1537	0.2317	0.0882	0.1839	0.2897	0.0882	0.1259	0.0101	0.0630	0.0856	0.0781	0.0882	0.2393	0.0000	0.1310	0.1360	0.0529	0.1486	0.0957	0.0000	0.0882	0.3879	0.1940	0.3401	0.1713	0.3098	0.2443	0.2594	0.0504	0.0982	380
0.2091	0.3980	0.2846	0.2217	0.1587	0.2116	0.0756	0.2191	0.4181	0.3224	0.3401	0.2191	0.2141	0.2821	0.2091	0.1839	0.1940	0.2191	0.2217	0.2292	0.2217	0.1889	0.3224	0.2040	0.2292	0.2720	0.2443	0.1940	0.2494	0.1864	0.0453	0.0831	0.1436	0.1134	0.1537	0.2317	0.0882	0.1889	0.2897	0.0907	0.1310	0.0101	0.0630	0.0856	0.0831	0.0882	0.2418	0.0000	0.1335	0.1360	0.0529	0.1511	0.0957	0.0000	0.0882	0.3879	0.1940	0.3401	0.1713	0.3098	0.2443	0.2645	0.0504	0.0982	390
0.2091	0.3980	0.2846	0.2242	0.1587	0.2116	0.0781	0.2217	0.4181	0.3249	0.3426	0.2191	0.2141	0.2872	0.2091	0.1839	0.1940	0.2191	0.2217	0.2317	0.2242	0.1914	0.3249	0.2065	0.2292	0.2796	0.2469	0.1940	0.2519	0.1889	0.0453	0.0831	0.1436	0.1159	0.1537	0.2368	0.0882	0.1889	0.2922	0.0907	0.1360	0.0101	0.0630	0.0856	0.0882	0.0882	0.2443	0.0000	0.1335	0.1562	0.0529	0.1511	0.1134	0.0000	0.0882	0.3879	0.1940	0.3778	0.1713	0.3149	0.2443	0.2670	0.0504	0.0982	400
0.2116	0.4005	0.2897	0.2242	0.1587	0.2116	0.0806	0.2242	0.4207	0.3275	0.3426	0.2217	0.2141	0.2897	0.2116	0.1864	0.1940	0.2217	0.2217	0.2317	0.2242	0.1914	0.3249	0.2091	0.2418	0.2796	0.2494	0.2065	0.2519	0.1940	0.0453	0.0907	0.1486	0.1184	0.1537	0.2720	0.1008	0.1965	0.2922	0.0907	0.1385	0.0101	0.0630	0.0856	0.0932	0.0882	0.2443	0.0000	0.1335	0.1562	0.0529	0.1511	0.1134	0.0000	0.0982	0.3879	0.1940	0.3778	0.1814	0.3149	0.2443	0.2670	0.0504	0.0982	410
0.2141	0.4081	0.2922	0.2267	0.1587	0.2141	0.0806	0.2242	0.4232	0.3275	0.3476	0.2242	0.2141	0.2897	0.2116	0.1864	0.1940	0.2217	0.2242	0.2317	0.2267	0.1940	0.3249	0.2141	0.2418	0.2846	0.2569	0.2065	0.2544	0.1940	0.0453	0.0907	0.1486	0.1184	0.1713	0.2720	0.1008	0.1965	0.2922	0.0907	0.1411	0.0101	0.0630	0.0856	0.0957	0.1108	0.2469	0.0000	0.1335	0.1562	0.0529	0.1511	0.1134	0.0000	0.0982	0.3879	0.1990	0.3778	0.1814	0.3149	0.2443	0.2821	0.0504	0.0982	420
0.2141	0.4131	0.2922	0.2292	0.1587	0.2141	0.0806	0.2242	0.4282	0.3275	0.3476	0.2242	0.2141	0.2922	0.2116	0.1864	0.1940	0.2217	0.2242	0.2343	0.2267	0.1965	0.3275	0.2191	0.2418	0.2846	0.2569	0.2065	0.2544	0.1965	0.0453	0.1033	0.1511	0.1209	0.1713	0.2771	0.1008	0.2065	0.2922	0.1008	0.1461	0.0101	0.0630	0.1058	0.0957	0.1134	0.2469	0.0000	0.1360	0.1562	0.0579	0.1537	0.1134	0.0000	0.0982	0.3879	0.2116	0.3904	0.1965	0.3249	0.2443	0.2846	0.0504	0.1083	430
0.2141	0.4156	0.2922	0.2317	0.1612	0.2166	0.0806	0.2242	0.4332	0.3300	0.3476	0.2242	0.2166	0.2972	0.2116	0.1864	0.1940	0.2217	0.2242	0.2343	0.2267	0.1990	0.3300	0.2191	0.2418	0.2846	0.2569	0.2065	0.2544	0.1965	0.0479	0.1033	0.1511	0.1234	0.1713	0.2821	0.1008	0.2065	0.2947	0.1008	0.1461	0.0101	0.0630	0.1058	0.0957	0.1134	0.2469	0.0000	0.1360	0.1562	0.0579	0.1537	0.1134	0.0000	0.0982	0.3879	0.2116	0.3904	0.1965	0.3249	0.2443	0.2872	0.0504	0.1083	440
0.2141	0.4181	0.2947	0.2317	0.1637	0.2166	0.0806	0.2242	0.4383	0.3325	0.3476	0.2242	0.2217	0.3023	0.2166	0.1864	0.1940	0.2242	0.2292	0.2343	0.2267	0.1990	0.3325	0.2217	0.2443	0.2872	0.2620	0.2191	0.2544	0.1965	0.0479	0.1033	0.1511	0.1234	0.1713	0.2821	0.1008	0.2091	0.2947	0.1008	0.1486	0.0101	0.0630	0.1058	0.0957	0.1134	0.2519	0.0000	0.1360	0.1562	0.0579	0.1537	0.1134	0.0000	0.0982	0.3879	0.2166	0.3904	0.1965	0.3249	0.2443	0.2897	0.0504	0.1108	450
0.2141	0.4207	0.2972	0.2317	0.1637	0.2166	0.0856	0.2242	0.4433	0.3375	0.3476	0.2242	0.2217	0.3073	0.2166	0.1864	0.1965	0.2267	0.2343	0.2393	0.2267	0.2015	0.3375	0.2242	0.2443	0.2872	0.2670	0.2191	0.2594	0.2015	0.0479	0.1033	0.1537	0.1285	0.1713	0.3023	0.1008	0.2091	0.2947	0.1008	0.1486	0.0101	0.0630	0.1058	0.0982	0.1134	0.2544	0.0000	0.1360	0.1637	0.0579	0.1537	0.1234	0.0000	0.1008	0.3879	0.2166	0.4131	0.2040	0.3375	0.2494	0.2922	0.0605	0.1134	460
0.2141	0.4232	0.3023	0.2368	0.1637	0.2191	0.0882	0.2242	0.4433	0.3375	0.3476	0.2242	0.2217	0.3098	0.2166	0.1864	0.1965	0.2292	0.2393	0.2393	0.2267	0.2015	0.3426	0.2242	0.2443	0.2872	0.2670	0.2191	0.2620	0.2015	0.0479	0.1033	0.1537	0.1285	0.1889	0.3048	0.1008	0.2191	0.2947	0.1083	0.1511	0.0101	0.0831	0.1058	0.1008	0.1134	0.2569	0.0000	0.1360	0.1637	0.0579	0.1562	0.1234	0.0000	0.1008	0.3879	0.2166	0.4131	0.2040	0.3375	0.2494	0.3023	0.0605	0.1134	470
0.2166	0.4232	0.3073	0.2393	0.1637	0.2242	0.0882	0.2267	0.4433	0.3375	0.3476	0.2242	0.2242	0.3123	0.2166	0.1864	0.1965	0.2317	0.2418	0.2393	0.2267	0.2040	0.3426	0.2242	0.2443	0.2872	0.2670	0.2191	0.2645	0.2015	0.0479	0.1159	0.1537	0.1285	0.1889	0.3048	0.1008	0.2191	0.2947	0.1083	0.1537	0.0101	0.0831	0.1058	0.1008	0.1134	0.2569	0.0000	0.1360	0.1637	0.0605	0.1562	0.1234	0.0000	0.1008	0.3879	0.2166	0.4131	0.2116	0.3375	0.2494	0.3023	0.0605	0.1134	480
0.2217	0.4232	0.3073	0.2393	0.1637	0.2267	0.0882	0.2292	0.4433	0.3375	0.3476	0.2242	0.2267	0.3123	0.2166	0.1889	0.1990	0.2317	0.2443	0.2418	0.2292	0.2065	0.3451	0.2267	0.2494	0.2897	0.2670	0.2368	0.2720	0.2040	0.0479	0.1159	0.1562	0.1285	0.1889	0.3048	0.1008	0.2242	0.2947	0.1083	0.1612	0.0101	0.0831	0.1058	0.1033	0.1134	0.2569	0.0000	0.1411	0.1637	0.0605	0.1587	0.1234	0.0000	0.1008	0.3879	0.2191	0.4383	0.2116	0.3426	0.2494	0.3023	0.0605	0.1285	490
0.2217	0.4232	0.3073	0.2418	0.1637	0.2292	0.0882	0.2343	0.4433	0.3375	0.3476	0.2267	0.2292	0.3123	0.2191	0.1914	0.1990	0.2343	0.2443	0.2418	0.2292	0.2116	0.3476	0.2267	0.2494	0.2922	0.2670	0.2368	0.2720	0.2065	0.0479	0.1159	0.1562	0.1310	0.1889	0.3048	0.1008	0.2267	0.2947	0.1083	0.1637	0.0101	0.0831	0.1134	0.1083	0.1134	0.2620	0.0000	0.1411	0.1637	0.0605	0.1587	0.1234	0.0000	0.1008	0.3879	0.2217	0.4383	0.2116	0.3426	0.2494	0.3098	0.0605	0.1285	500
0.2217	0.4232	0.3073	0.2443	0.1637	0.2292	0.0907	0.2368	0.4433	0.3375	0.3476	0.2267	0.2292	0.3123	0.2191	0.1914	0.2015	0.2368	0.2443	0.2418	0.2292	0.2166	0.3476	0.2267	0.2494	0.2922	0.2670	0.2368	0.2746	0.2065	0.0479	0.1159	0.1562	0.1310	0.1914	0.3149	0.1108	0.2343	0.2972	0.1134	0.1637	0.0101	0.0831	0.1134	0.1083	0.1134	0.2645	0.0000	0.1411	0.1788	0.0605	0.1612	0.1234	0.0000	0.1008	0.3879	0.2242	0.4383	0.2217	0.3426	0.2494	0.3123	0.0605	0.1285	510
0.2217	0.4232	0.3073	0.2469	0.1713	0.2292	0.0907	0.2368	0.4458	0.3401	0.3476	0.2267	0.2292	0.3174	0.2191	0.1914	0.2065	0.2368	0.2469	0.2418	0.2292	0.2166	0.3476	0.2292	0.2494	0.2947	0.2670	0.2368	0.2771	0.2091	0.0504	0.1159	0.1562	0.1310	0.2040	0.3149	0.1108	0.2343	0.2997	0.1134	0.1688	0.0101	0.0831	0.1134	0.1108	0.1234	0.2645	0.0000	0.1411	0.1788	0.0605	0.1612	0.1436	0.0000	0.1008	0.3879	0.2242	0.4458	0.2217	0.3451	0.2494	0.3123	0.0605	0.1285	520
0.2267	0.4232	0.3073	0.2469	0.1713	0.2343	0.0932	0.2368	0.4534	0.3451	0.3501	0.2292	0.2292	0.3174	0.2191	0.1914	0.2065	0.2368	0.2469	0.2469	0.2292	0.2217	0.3501	0.2292	0.2494	0.2947	0.2670	0.2443	0.2796	0.2091	0.0504	0.1184	0.1562	0.1310	0.2091	0.3149	0.1108	0.2368	0.3023	0.1134	0.1688	0.0101	0.0831	0.1134	0.1108	0.1335	0.2695	0.0000	0.1411	0.1788	0.0655	0.1637	0.1436	0.0000	0.1008	0.3879	0.2267	0.4458	0.2343	0.3451	0.2519	0.3149	0.0605	0.1285	530
0.2267	0.4232	0.3098	0.2469	0.1713	0.2343	0.0982	0.2368	0.4534	0.3451	0.3501	0.2292	0.2292	0.3199	0.2191	0.1914	0.2065	0.2368	0.2469	0.2469	0.2292	0.2217	0.3526	0.2292	0.2519	0.2972	0.2670	0.2443	0.2796	0.2141	0.0504	0.1184	0.1587	0.1310	0.2091	0.3149	0.1108	0.2368	0.3023	0.1134	0.1713	0.0101	0.0831	0.1134	0.1108	0.1335	0.2695	0.0000	0.1411	0.1788	0.0655	0.1637	0.1436	0.0000	0.1008	0.3879	0.2317	0.4458	0.2343	0.3451	0.2544	0.3174	0.0605	0.1285	540
0.2292	0.4257	0.3098	0.2494	0.1713	0.2343	0.0982	0.2393	0.4534	0.3451	0.3501	0.2317	0.2292	0.3224	0.2217	0.1914	0.2091	0.2368	0.2469	0.2469	0.2343	0.2267	0.3552	0.2292	0.2519	0.2972	0.2670	0.2443	0.2846	0.2191	0.0529	0.1184	0.1612	0.1335	0.2091	0.3149	0.1108	0.2393	0.3023	0.1134	0.1713	0.0101	0.0831	0.1134	0.1134	0.1335	0.2746	0.0000	0.1436	0.1788	0.0655	0.1637	0.1436	0.0000	0.1008	0.3879	0.2343	0.4559	0.2343	0.3552	0.2569	0.3249	0.0605	0.1360	550
0.2317	0.4257	0.3149	0.2494	0.1713	0.2368	0.0982	0.2443	0.4534	0.3451	0.3501	0.2317	0.2292	0.3300	0.2217	0.1914	0.2116	0.2368	0.2469	0.2519	0.2343	0.2292	0.3552	0.2292	0.2519	0.2997	0.2670	0.2443	0.2872	0.2191	0.0529	0.1184	0.1612	0.1335	0.2091	0.3350	0.1108	0.2393	0.3023	0.1134	0.1763	0.0101	0.0831	0.1134	0.1134	0.1335	0.2746	0.0000	0.1436	0.1788	0.0655	0.1637	0.1436	0.0000	0.1008	0.4257	0.2368	0.4559	0.2393	0.3552	0.2594	0.3325	0.0680	0.1360	560
0.2317	0.4257	0.3149	0.2494	0.1713	0.2393	0.1008	0.2443	0.4534	0.3451	0.3501	0.2317	0.2292	0.3300	0.2217	0.1914	0.2141	0.2393	0.2494	0.2544	0.2368	0.2292	0.3552	0.2343	0.2519	0.2997	0.2670	0.2443	0.2897	0.2191	0.0554	0.1184	0.1612	0.1335	0.2141	0.3350	0.1108	0.2418	0.3023	0.1134	0.1788	0.0126	0.0831	0.1134	0.1159	0.1335	0.2771	0.0000	0.1461	0.1889	0.0655	0.1662	0.1436	0.0000	0.1008	0.4257	0.2393	0.4559	0.2393	0.3552	0.2594	0.3375	0.0680	0.1385	570
0.2343	0.4282	0.3149	0.2494	0.1713	0.2418	0.1008	0.2494	0.4534	0.3451	0.3501	0.2343	0.2292	0.3325	0.2242	0.1914	0.2141	0.2418	0.2519	0.2544	0.2368	0.2292	0.3552	0.2368	0.2569	0.2997	0.2670	0.2494	0.2922	0.2191	0.0554	0.1259	0.1612	0.1360	0.2141	0.3350	0.1108	0.2418	0.3023	0.1134	0.1814	0.0126	0.0831	0.1159	0.1159	0.1335	0.2771	0.0000	0.1461	0.1889	0.0680	0.1662	0.1461	0.0000	0.1008	0.4257	0.2418	0.4559	0.2519	0.3627	0.2594	0.3375	0.0680	0.1385	580
0.2343	0.4282	0.3174	0.2494	0.1713	0.2418	0.1008	0.2519	0.4534	0.3476	0.3501	0.2343	0.2292	0.3350	0.2242	0.1914	0.2191	0.2418	0.2544	0.2569	0.2368	0.2292	0.3602	0.2418	0.2569	0.2997	0.2670	0.2494	0.2947	0.2217	0.0554	0.1259	0.1637	0.1360	0.2166	0.3350	0.1108	0.2443	0.3023	0.1159	0.1889	0.0126	0.0932	0.1159	0.1209	0.1335	0.2796	0.0000	0.1461	0.1889	0.0680	0.1688	0.1461	0.0000	0.1008	0.4257	0.2443	0.4559	0.2519	0.3627	0.2594	0.3451	0.0680	0.1385	590
0.2343	0.4332	0.3174	0.2494	0.1763	0.2443	0.1033	0.2544	0.4534	0.3476	0.3526	0.2343	0.2292	0.3375	0.2242	0.1914	0.2191	0.2418	0.2544	0.2594	0.2393	0.2292	0.3627	0.2418	0.2569	0.3023	0.2695	0.2494	0.2947	0.2267	0.0554	0.1285	0.1662	0.1385	0.2166	0.3350	0.1108	0.2443	0.3023	0.1159	0.1914	0.0151	0.0932	0.1159	0.1234	0.1335	0.2796	0.0000	0.1461	0.1889	0.0680	0.1688	0.1461	0.0000	0.1008	0.4257	0.2443	0.4559	0.2519	0.3627	0.2594	0.3451	0.0680	0.1385	600
0.2343	0.4358	0.3174	0.2494	0.1814	0.2469	0.1058	0.2569	0.4534	0.3476	0.3526	0.2343	0.2292	0.3375	0.2242	0.1914	0.2191	0.2418	0.2544	0.2594	0.2418	0.2292	0.3627	0.2418	0.2569	0.3023	0.2720	0.2494	0.2972	0.2292	0.0554	0.1285	0.1688	0.1385	0.2166	0.3602	0.1234	0.2443	0.3023	0.1159	0.1914	0.0151	0.0932	0.1159	0.1234	0.1335	0.2796	0.0000	0.1486	0.1889	0.0680	0.1688	0.1461	0.0000	0.1108	0.4257	0.2494	0.4635	0.2594	0.3703	0.2594	0.3501	0.0680	0.1385	610
0.2343	0.4358	0.3199	0.2494	0.1839	0.2469	0.1058	0.2569	0.4559	0.3501	0.3526	0.2343	0.2292	0.3375	0.2242	0.1940	0.2191	0.2418	0.2544	0.2594	0.2418	0.2368	0.3678	0.2469	0.2569	0.3023	0.2746	0.2519	0.2997	0.2292	0.0554	0.1310	0.1713	0.1385	0.2191	0.3627	0.1234	0.2443	0.3048	0.1159	0.1940	0.0151	0.0932	0.1159	0.1234	0.1360	0.2796	0.0000	0.1486	0.1990	0.0680	0.1688	0.1461	0.0000	0.1108	0.4257	0.2544	0.4635	0.2594	0.3703	0.2620	0.3552	0.0680	0.1461	620
0.2343	0.4383	0.3224	0.2494	0.1839	0.2494	0.1058	0.2594	0.4559	0.3501	0.3577	0.2343	0.2292	0.3375	0.2242	0.1940	0.2191	0.2418	0.2544	0.2620	0.2418	0.2368	0.3703	0.2469	0.2645	0.3023	0.2746	0.2519	0.3023	0.2292	0.0554	0.1310	0.1713	0.1385	0.2191	0.3627	0.1234	0.2469	0.3048	0.1234	0.1940	0.0151	0.0932	0.1159	0.1234	0.1461	0.2796	0.0000	0.1486	0.1990	0.0705	0.1688	0.1461	0.0000	0.1108	0.4257	0.2544	0.4635	0.2620	0.3703	0.2620	0.3552	0.0680	0.1461	630
0.2368	0.4383	0.3224	0.2519	0.1839	0.2494	0.1083	0.2594	0.4559	0.3501	0.3602	0.2368	0.2292	0.3401	0.2267	0.1940	0.2217	0.2418	0.2544	0.2620	0.2443	0.2368	0.3703	0.2469	0.2645	0.3023	0.2746	0.2519	0.3023	0.2292	0.0554	0.1310	0.1713	0.1411	0.2191	0.3627	0.1234	0.2469	0.3048	0.1234	0.1940	0.0151	0.0932	0.1159	0.1259	0.1486	0.2821	0.0000	0.1486	0.1990	0.0705	0.1688	0.1688	0.0000	0.1108	0.4257	0.2544	0.4685	0.2620	0.3804	0.2645	0.3552	0.0680	0.1461	640
0.2393	0.4383	0.3249	0.2519	0.1839	0.2494	0.1083	0.2594	0.4559	0.3501	0.3602	0.2393	0.2292	0.3401	0.2292	0.1940	0.2217	0.2443	0.2569	0.2620	0.2443	0.2368	0.3728	0.2469	0.2645	0.3048	0.2746	0.2519	0.3023	0.2292	0.0554	0.1310	0.1713	0.1411	0.2191	0.3627	0.1234	0.2469	0.3048	0.1234	0.1965	0.0151	0.0932	0.1159	0.1310	0.1486	0.2846	0.0000	0.1537	0.1990	0.0705	0.1713	0.1688	0.0000	0.1108	0.4257	0.2544	0.4685	0.2620	0.3804	0.2670	0.3577	0.0680	0.1461	650
0.2393	0.4383	0.3275	0.2519	0.1839	0.2494	0.1083	0.2594	0.4559	0.3501	0.3627	0.2393	0.2292	0.3426	0.2343	0.1940	0.2217	0.2443	0.2569	0.2620	0.2469	0.2368	0.3753	0.2469	0.2645	0.3073	0.2746	0.2519	0.3023	0.2292	0.0554	0.1310	0.1713	0.1411	0.2191	0.3728	0.1234	0.2469	0.3048	0.1234	0.1990	0.0151	0.0932	0.1259	0.1335	0.1486	0.2872	0.0000	0.1537	0.1990	0.0705	0.1713	0.1688	0.0000	0.1159	0.4257	0.2569	0.4685	0.2695	0.3804	0.2670	0.3602	0.0781	0.1461	660
0.2393	0.4383	0.3275	0.2519	0.1839	0.2494	0.1108	0.2594	0.4584	0.3501	0.3627	0.2393	0.2368	0.3451	0.2343	0.1940	0.2217	0.2443	0.2594	0.2620	0.2469	0.2393	0.3753	0.2494	0.2645	0.3098	0.2771	0.2569	0.3023	0.2317	0.0579	0.1385	0.1738	0.1486	0.2242	0.3728	0.1234	0.2469	0.3048	0.1234	0.1990	0.0151	0.0932	0.1259	0.1335	0.1486	0.2872	0.0000	0.1537	0.1990	0.0705	0.1713	0.1688	0.0000	0.1159	0.4257	0.2569	0.4786	0.2695	0.3879	0.2670	0.3627	0.0781	0.1461	670
0.2418	0.4408	0.3300	0.2519	0.1889	0.2519	0.1108	0.2594	0.4584	0.3501	0.3627	0.2418	0.2368	0.3451	0.2368	0.1940	0.2267	0.2443	0.2594	0.2645	0.2469	0.2393	0.3778	0.2494	0.2645	0.3098	0.2771	0.2569	0.3023	0.2418	0.0579	0.1385	0.1738	0.1486	0.2242	0.3728	0.1234	0.2469	0.3048	0.1234	0.2065	0.0151	0.0932	0.1259	0.1411	0.1486	0.2897	0.0000	0.1537	0.2065	0.0781	0.1713	0.1688	0.0000	0.1159	0.4257	0.2594	0.4786	0.2695	0.3879	0.2670	0.3627	0.0781	0.1587	680
0.2418	0.4408	0.3325	0.2544	0.1914	0.2569	0.1108	0.2594	0.4610	0.3501	0.3652	0.2418	0.2368	0.3476	0.2368	0.1940	0.2267	0.2443	0.2594	0.2645	0.2469	0.2469	0.3829	0.2494	0.2645	0.3123	0.2771	0.2569	0.3023	0.2494	0.0579	0.1385	0.1738	0.1486	0.2242	0.3728	0.1234	0.2494	0.3073	0.1234	0.2091	0.0151	0.0932	0.1259	0.1436	0.1486	0.2922	0.0000	0.1612	0.2065	0.0781	0.1763	0.1688	0.0000	0.1159	0.4257	0.2594	0.4786	0.2695	0.3879	0.2670	0.3627	0.0781	0.1587	690
0.2418	0.4408	0.3325	0.2569	0.1914	0.2594	0.1134	0.2594	0.4610	0.3501	0.3652	0.2418	0.2368	0.3476	0.2418	0.1940	0.2267	0.2443	0.2594	0.2645	0.2469	0.2469	0.3829	0.2494	0.2645	0.3123	0.2796	0.2569	0.3023	0.2494	0.0579	0.1385	0.1738	0.1486	0.2242	0.3728	0.1234	0.2494	0.3073	0.1234	0.2091	0.0151	0.0932	0.1259	0.1436	0.1486	0.2922	0.0000	0.1612	0.2091	0.0781	0.1763	0.1788	0.0000	0.1159	0.4257	0.2594	0.4937	0.2695	0.4005	0.2670	0.3678	0.0781	0.1587	700
0.2418	0.4408	0.3375	0.2569	0.1914	0.2594	0.1134	0.2594	0.4635	0.3501	0.3678	0.2418	0.2368	0.3476	0.2418	0.1940	0.2267	0.2469	0.2594	0.2645	0.2494	0.2469	0.3879	0.2544	0.2645	0.3123	0.2846	0.2569	0.3023	0.2519	0.0579	0.1385	0.1738	0.1486	0.2242	0.3829	0.1310	0.2494	0.3098	0.1259	0.2091	0.0151	0.0957	0.1259	0.1436	0.1486	0.2947	0.0000	0.1688	0.2091	0.0781	0.1788	0.1788	0.0000	0.1159	0.4257	0.2594	0.4937	0.2771	0.4005	0.2695	0.3703	0.0831	0.1587	710
0.2418	0.4433	0.3375	0.2620	0.1914	0.2594	0.1159	0.2594	0.4635	0.3501	0.3678	0.2418	0.2368	0.3526	0.2418	0.1940	0.2267	0.2469	0.2594	0.2645	0.2494	0.2519	0.3879	0.2544	0.2645	0.3123	0.2897	0.2695	0.3048	0.2544	0.0579	0.1511	0.1738	0.1486	0.2292	0.3829	0.1310	0.2494	0.3098	0.1259	0.2091	0.0151	0.0957	0.1259	0.1461	0.1486	0.2947	0.0000	0.1688	0.2091	0.0781	0.1788	0.1788	0.0000	0.1159	0.4257	0.2670	0.4937	0.2771	0.4005	0.2720	0.3728	0.0831	0.1587	720
0.2418	0.4433	0.3401	0.2620	0.1914	0.2594	0.1159	0.2594	0.4635	0.3526	0.3678	0.2443	0.2368	0.3552	0.2418	0.1965	0.2292	0.2469	0.2594	0.2670	0.2519	0.2544	0.3904	0.2544	0.2645	0.3123	0.2897	0.2695	0.3048	0.2569	0.0579	0.1511	0.1738	0.1486	0.2292	0.3829	0.1310	0.2519	0.3098	0.1259	0.2116	0.0151	0.0957	0.1259	0.1486	0.1662	0.2972	0.0000	0.1763	0.2166	0.0856	0.1864	0.1788	0.0000	0.1159	0.4257	0.2670	0.4962	0.2821	0.4106	0.2720	0.3753	0.0831	0.1612	730
0.2443	0.4458	0.3426	0.2620	0.1914	0.2594	0.1184	0.2620	0.4635	0.3526	0.3678	0.2443	0.2368	0.3552	0.2418	0.1965	0.2292	0.2494	0.2594	0.2695	0.2519	0.2544	0.3904	0.2569	0.2645	0.3123	0.2897	0.2695	0.3073	0.2569	0.0579	0.1511	0.1738	0.1486	0.2292	0.3829	0.1310	0.2519	0.3098	0.1259	0.2141	0.0151	0.0957	0.1360	0.1511	0.1688	0.2997	0.0000	0.1763	0.2166	0.0856	0.1864	0.1788	0.0000	0.1159	0.4257	0.2670	0.4962	0.2821	0.4106	0.2720	0.3753	0.0831	0.1788	740
0.2443	0.4458	0.3451	0.2620	0.1914	0.2594	0.1184	0.2620	0.4685	0.3526	0.3678	0.2443	0.2368	0.3552	0.2418	0.1990	0.2292	0.2494	0.2620	0.2720	0.2519	0.2544	0.3904	0.2620	0.2645	0.3149	0.2897	0.2695	0.3073	0.2569	0.0579	0.1511	0.1738	0.1486	0.2292	0.3829	0.1310	0.2519	0.3098	0.1360	0.2191	0.0151	0.0957	0.1360	0.1562	0.1688	0.2997	0.0000	0.1763	0.2166	0.0856	0.1864	0.1788	0.0000	0.1159	0.4257	0.2695	0.4962	0.2821	0.4106	0.2720	0.3778	0.0831	0.1788	750
0.2443	0.4458	0.3451	0.2620	0.1914	0.2594	0.1234	0.2620	0.4685	0.3526	0.3703	0.2469	0.2368	0.3577	0.2418	0.1990	0.2292	0.2494	0.2645	0.2746	0.2519	0.2544	0.3904	0.2620	0.2645	0.3149	0.2897	0.2695	0.3073	0.2569	0.0579	0.1587	0.1738	0.1511	0.2292	0.4005	0.1310	0.2519	0.3098	0.1360	0.2267	0.0151	0.0957	0.1360	0.1562	0.1688	0.2997	0.0000	0.1763	0.2166	0.0856	0.1864	0.1839	0.0000	0.1209	0.4257	0.2695	0.4962	0.2872	0.4156	0.2720	0.3778	0.0831	0.1788	760
0.2443	0.4484	0.3451	0.2620	0.1914	0.2620	0.1285	0.2620	0.4685	0.3526	0.3703	0.2469	0.2368	0.3577	0.2418	0.1990	0.2292	0.2494	0.2645	0.2771	0.2519	0.2569	0.3904	0.2645	0.2645	0.3149	0.2922	0.2695	0.3073	0.2569	0.0579	0.1587	0.1738	0.1511	0.2368	0.4005	0.1310	0.2544	0.3123	0.1360	0.2267	0.0151	0.0957	0.1360	0.1587	0.1688	0.3023	0.0000	0.1839	0.2166	0.0856	0.1864	0.1839	0.0000	0.1209	0.4257	0.2720	0.4962	0.2872	0.4156	0.2720	0.3778	0.0831	0.1788	770
0.2443	0.4484	0.3526	0.2620	0.1914	0.2620	0.1335	0.2620	0.4685	0.3526	0.3703	0.2469	0.2393	0.3577	0.2443	0.1990	0.2292	0.2494	0.2645	0.2771	0.2519	0.2569	0.3904	0.2645	0.2645	0.3149	0.2922	0.2695	0.3073	0.2569	0.0579	0.1587	0.1738	0.1537	0.2393	0.4005	0.1310	0.2544	0.3123	0.1360	0.2292	0.0151	0.0957	0.1360	0.1587	0.1688	0.3023	0.0000	0.1839	0.2166	0.0882	0.1864	0.1839	0.0000	0.1209	0.4257	0.2720	0.4962	0.2947	0.4156	0.2720	0.3778	0.0831	0.1788	780
0.2443	0.4484	0.3526	0.2620	0.1914	0.2620	0.1335	0.2620	0.4685	0.3526	0.3703	0.2494	0.2418	0.3602	0.2443	0.1990	0.2292	0.2494	0.2695	0.2771	0.2519	0.2569	0.3904	0.2670	0.2720	0.3149	0.2947	0.2695	0.3098	0.2569	0.0605	0.1612	0.1738	0.1562	0.2393	0.4005	0.1310	0.2569	0.3123	0.1411	0.2343	0.0151	0.0957	0.1360	0.1587	0.1688	0.3023	0.0000	0.1864	0.2217	0.0882	0.1864	0.1839	0.0000	0.1209	0.4257	0.2720	0.4987	0.2947	0.4156	0.2720	0.3804	0.0831	0.1788	790
0.2443	0.4484	0.3526	0.2620	0.1914	0.2620	0.1335	0.2620	0.4685	0.3526	0.3703	0.2494	0.2418	0.3602	0.2443	0.1990	0.2292	0.2494	0.2695	0.2771	0.2519	0.2569	0.3904	0.2670	0.2720	0.3149	0.2947	0.2695	0.3149	0.2569	0.0605	0.1612	0.1738	0.1587	0.2393	0.4005	0.1310	0.2569	0.3123	0.1411	0.2368	0.0176	0.0957	0.1360	0.1612	0.1688	0.3023	0.0000	0.1864	0.2217	0.0882	0.1864	0.1839	0.0000	0.1209	0.4484	0.2746	0.4987	0.2947	0.4156	0.2720	0.3829	0.0831	0.1814	800
0.2443	0.4484	0.3577	0.2620	0.1914	0.2620	0.1335	0.2620	0.4685	0.3552	0.3703	0.2494	0.2443	0.3602	0.2443	0.1990	0.2292	0.2494	0.2695	0.2771	0.2519	0.2620	0.3904	0.2670	0.2720	0.3149	0.2972	0.2695	0.3149	0.2594	0.0605	0.1637	0.1738	0.1587	0.2393	0.4055	0.1436	0.2569	0.3123	0.1411	0.2393	0.0176	0.0957	0.1360	0.1612	0.1688	0.3048	0.0000	0.1889	0.2217	0.0882	0.1864	0.1839	0.0000	0.1310	0.4484	0.2746	0.4987	0.3048	0.4156	0.2720	0.3854	0.0831	0.1814	810
0.2443	0.4484	0.3602	0.2645	0.1914	0.2620	0.1335	0.2620	0.4761	0.3577	0.3703	0.2494	0.2443	0.3627	0.2443	0.1990	0.2292	0.2494	0.2695	0.2796	0.2519	0.2620	0.3904	0.2670	0.2720	0.3149	0.2972	0.2695	0.3149	0.2620	0.0630	0.1637	0.1738	0.1587	0.2393	0.4055	0.1436	0.2569	0.3149	0.1411	0.2393	0.0176	0.0957	0.1436	0.1637	0.1688	0.3098	0.0000	0.1889	0.2217	0.0882	0.1864	0.1889	0.0000	0.1310	0.4484	0.2771	0.5013	0.3048	0.4207	0.2746	0.3904	0.0831	0.1814	820
0.2443	0.4484	0.3602	0.2645	0.1914	0.2620	0.1360	0.2620	0.4761	0.3602	0.3703	0.2494	0.2443	0.3627	0.2443	0.1990	0.2317	0.2519	0.2695	0.2796	0.2544	0.2620	0.3904	0.2670	0.2720	0.3149	0.2972	0.2695	0.3149	0.2645	0.0630	0.1637	0.1738	0.1587	0.2418	0.4055	0.1436	0.2695	0.3174	0.1436	0.2393	0.0176	0.1058	0.1436	0.1662	0.1738	0.3098	0.0000	0.1889	0.2217	0.0982	0.1864	0.1889	0.0000	0.1310	0.4484	0.2771	0.5013	0.3073	0.4207	0.2746	0.3904	0.0831	0.1814	830
0.2443	0.4484	0.3602	0.2670	0.1914	0.2620	0.1360	0.2620	0.4761	0.3602	0.3703	0.2494	0.2469	0.3627	0.2443	0.1990	0.2317	0.2519	0.2695	0.2796	0.2544	0.2645	0.3904	0.2670	0.2746	0.3174	0.2972	0.2695	0.3149	0.2645	0.0630	0.1637	0.1738	0.1587	0.2418	0.4055	0.1436	0.2695	0.3174	0.1436	0.2393	0.0176	0.1058	0.1436	0.1662	0.1864	0.3098	0.0000	0.1889	0.2217	0.0982	0.1864	0.1889	0.0000	0.1310	0.4484	0.2771	0.5013	0.3073	0.4207	0.2746	0.3904	0.0831	0.1814	840
0.2443	0.4484	0.3602	0.2695	0.1914	0.2645	0.1360	0.2620	0.4761	0.3627	0.3703	0.2494	0.2469	0.3627	0.2443	0.2015	0.2317	0.2519	0.2695	0.2796	0.2544	0.2645	0.3904	0.2670	0.2746	0.3174	0.2997	0.2695	0.3149	0.2720	0.0630	0.1637	0.1738	0.1587	0.2418	0.4055	0.1436	0.2695	0.3174	0.1436	0.2393	0.0176	0.1058	0.1436	0.1662	0.1889	0.3098	0.0000	0.1889	0.2217	0.0982	0.1889	0.1889	0.0000	0.1310	0.4484	0.2821	0.5038	0.3073	0.4207	0.2746	0.3904	0.0831	0.1814	850
0.2443	0.4484	0.3602	0.2695	0.1990	0.2645	0.1360	0.2620	0.4761	0.3627	0.3703	0.2519	0.2519	0.3627	0.2469	0.2040	0.2317	0.2544	0.2720	0.2821	0.2569	0.2645	0.3904	0.2670	0.2746	0.3174	0.3048	0.2695	0.3174	0.2746	0.0630	0.1688	0.1738	0.1587	0.2418	0.4131	0.1436	0.2695	0.3174	0.1436	0.2418	0.0176	0.1058	0.1436	0.1662	0.1889	0.3123	0.0000	0.1914	0.2217	0.0982	0.1889	0.1889	0.0000	0.1310	0.4484	0.2821	0.5038	0.3199	0.4207	0.2746	0.3904	0.0882	0.1864	860
0.2443	0.4484	0.3602	0.2695	0.2040	0.2645	0.1360	0.2620	0.4761	0.3627	0.3703	0.2519	0.2519	0.3627	0.2469	0.2040	0.2317	0.2544	0.2720	0.2821	0.2569	0.2645	0.3904	0.2670	0.2746	0.3199	0.3048	0.2695	0.3174	0.2746	0.0630	0.1688	0.1738	0.1587	0.2469	0.4131	0.1436	0.2695	0.3199	0.1436	0.2418	0.0176	0.1058	0.1436	0.1662	0.1889	0.3123	0.0000	0.1940	0.2217	0.0982	0.1914	0.1889	0.0000	0.1310	0.4484	0.2846	0.5038	0.3199	0.4207	0.2746	0.3980	0.0882	0.1864	870
0.2469	0.4484	0.3627	0.2720	0.2040	0.2645	0.1385	0.2645	0.4811	0.3652	0.3703	0.2519	0.2519	0.3652	0.2469	0.2040	0.2317	0.2569	0.2720	0.2821	0.2594	0.2645	0.3929	0.2670	0.2746	0.3199	0.3048	0.2695	0.3174	0.2746	0.0630	0.1688	0.1763	0.1587	0.2469	0.4131	0.1436	0.2695	0.3199	0.1436	0.2469	0.0176	0.1058	0.1436	0.1662	0.1889	0.3123	0.0000	0.1940	0.2217	0.1033	0.1914	0.1990	0.0000	0.1310	0.4484	0.2846	0.5113	0.3224	0.4232	0.2746	0.3980	0.0882	0.1864	880
0.2469	0.4484	0.3627	0.2720	0.2040	0.2645	0.1385	0.2645	0.4811	0.3678	0.3703	0.2519	0.2544	0.3652	0.2469	0.2040	0.2317	0.2569	0.2720	0.2821	0.2594	0.2645	0.3929	0.2670	0.2746	0.3199	0.3048	0.2695	0.3174	0.2771	0.0630	0.1688	0.1763	0.1612	0.2469	0.4131	0.1436	0.2720	0.3199	0.1436	0.2494	0.0176	0.1058	0.1461	0.1662	0.1889	0.3123	0.0000	0.2015	0.2217	0.1033	0.1914	0.1990	0.0000	0.1310	0.4484	0.2846	0.5113	0.3224	0.4232	0.2746	0.3980	0.0882	0.1864	890
0.2469	0.4484	0.3627	0.2720	0.2065	0.2645	0.1411	0.2670	0.4836	0.3678	0.3703	0.2519	0.2544	0.3652	0.2469	0.2040	0.2317	0.2569	0.2720	0.2821	0.2594	0.2645	0.3929	0.2670	0.2771	0.3224	0.3048	0.2695	0.3174	0.2771	0.0655	0.1814	0.1763	0.1612	0.2469	0.4131	0.1436	0.2720	0.3199	0.1436	0.2494	0.0176	0.1058	0.1461	0.1662	0.1889	0.3123	0.0000	0.2015	0.2217	0.1033	0.1914	0.1990	0.0000	0.1310	0.4484	0.2846	0.5113	0.3224	0.4232	0.2746	0.4005	0.0882	0.1864	900
0.2469	0.4484	0.3627	0.2720	0.2065	0.2645	0.1411	0.2670	0.4861	0.3703	0.3703	0.2519	0.2544	0.3728	0.2469	0.2065	0.2317	0.2569	0.2720	0.2821	0.2594	0.2645	0.3929	0.2670	0.2771	0.3224	0.3048	0.2695	0.3199	0.2771	0.0655	0.1814	0.1763	0.1612	0.2469	0.4131	0.1562	0.2720	0.3199	0.1461	0.2519	0.0176	0.1058	0.1461	0.1662	0.1889	0.3123	0.0000	0.2015	0.2217	0.1033	0.1965	0.1990	0.0000	0.1310	0.4484	0.2846	0.5139	0.3275	0.4232	0.2746	0.4030	0.0907	0.1864	910
0.2469	0.4484	0.3678	0.2720	0.2065	0.2645	0.1411	0.2670	0.4861	0.3728	0.3728	0.2519	0.2544	0.3728	0.2469	0.2065	0.2317	0.2569	0.2720	0.2846	0.2594	0.2645	0.3955	0.2670	0.2771	0.3224	0.3073	0.2695	0.3199	0.2771	0.0655	0.1814	0.1788	0.1612	0.2519	0.4131	0.1562	0.2720	0.3224	0.1461	0.2544	0.0176	0.1058	0.1461	0.1662	0.1889	0.3149	0.0000	0.2015	0.2217	0.1033	0.1965	0.1990	0.0000	0.1310	0.4484	0.2872	0.5139	0.3275	0.4232	0.2746	0.4055	0.0907	0.1914	920
0.2469	0.4509	0.3728	0.2720	0.2065	0.2645	0.1411	0.2670	0.4912	0.3753	0.3753	0.2519	0.2569	0.3728	0.2469	0.2065	0.2343	0.2569	0.2720	0.2846	0.2594	0.2645	0.3955	0.2670	0.2771	0.3224	0.3073	0.2695	0.3224	0.2796	0.0680	0.1814	0.1788	0.1612	0.2519	0.4131	0.1562	0.2720	0.3224	0.1461	0.2544	0.0176	0.1058	0.1461	0.1662	0.1914	0.3149	0.0000	0.2040	0.2217	0.1058	0.1990	0.1990	0.0000	0.1310	0.4484	0.2872	0.5139	0.3401	0.4232	0.2746	0.4055	0.0907	0.1914	930
0.2469	0.4509	0.3728	0.2720	0.2065	0.2645	0.1411	0.2670	0.4937	0.3753	0.3753	0.2519	0.2594	0.3728	0.2469	0.2065	0.2343	0.2569	0.2720	0.2846	0.2594	0.2645	0.3980	0.2670	0.2771	0.3224	0.3073	0.2695	0.3224	0.2796	0.0680	0.1814	0.1788	0.1612	0.2519	0.4131	0.1562	0.2720	0.3224	0.1461	0.2594	0.0176	0.1058	0.1461	0.1662	0.2065	0.3149	0.0000	0.2040	0.2217	0.1058	0.1990	0.2091	0.0000	0.1310	0.4484	0.2872	0.5189	0.3401	0.4282	0.2746	0.4081	0.0907	0.1914	940
0.2494	0.4509	0.3728	0.2746	0.2065	0.2670	0.1436	0.2670	0.4937	0.3753	0.3778	0.2519	0.2594	0.3728	0.2469	0.2065	0.2343	0.2569	0.2720	0.2846	0.2620	0.2645	0.3980	0.2695	0.2771	0.3224	0.3098	0.2695	0.3224	0.2796	0.0680	0.1864	0.1788	0.1612	0.2519	0.4131	0.1562	0.2720	0.3224	0.1461	0.2620	0.0176	0.1134	0.1461	0.1662	0.2091	0.3149	0.0000	0.2065	0.2242	0.1058	0.1990	0.2091	0.0000	0.1310	0.4484	0.2897	0.5189	0.3401	0.4282	0.2746	0.4081	0.0907	0.1914	950
0.2494	0.4509	0.3728	0.2746	0.2065	0.2670	0.1461	0.2670	0.4937	0.3804	0.3804	0.2519	0.2620	0.3728	0.2469	0.2065	0.2343	0.2569	0.2720	0.2897	0.2645	0.2645	0.3980	0.2695	0.2771	0.3224	0.3098	0.2695	0.3224	0.2796	0.0680	0.1864	0.1788	0.1612	0.2519	0.4181	0.1562	0.2720	0.3224	0.1461	0.2620	0.0176	0.1134	0.1461	0.1662	0.2091	0.3149	0.0000	0.2065	0.2242	0.1058	0.1990	0.2091	0.0000	0.1335	0.4484	0.2897	0.5189	0.3476	0.4282	0.2746	0.4131	0.0932	0.1914	960
0.2494	0.4509	0.3728	0.2746	0.2065	0.2670	0.1486	0.2670	0.4962	0.3804	0.3879	0.2519	0.2620	0.3728	0.2469	0.2065	0.2343	0.2569	0.2720	0.2897	0.2645	0.2645	0.3980	0.2695	0.2771	0.3224	0.3098	0.2695	0.3224	0.2796	0.0680	0.1864	0.1788	0.1612	0.2594	0.4181	0.1562	0.2771	0.3224	0.1461	0.2645	0.0176	0.1134	0.1461	0.1662	0.2091	0.3149	0.0000	0.2116	0.2242	0.1058	0.1990	0.2091	0.0000	0.1335	0.4484	0.2897	0.5189	0.3476	0.4358	0.2746	0.4131	0.0932	0.1914	970
0.2494	0.4509	0.3728	0.2746	0.2065	0.2670	0.1486	0.2670	0.4962	0.3804	0.3904	0.2519	0.2620	0.3728	0.2469	0.2065	0.2343	0.2569	0.2720	0.2897	0.2670	0.2645	0.3980	0.2695	0.2771	0.3224	0.3098	0.2695	0.3224	0.2796	0.0705	0.1864	0.1788	0.1612	0.2594	0.4207	0.1562	0.2771	0.3224	0.1461	0.2670	0.0176	0.1134	0.1461	0.1662	0.2091	0.3149	0.0000	0.2116	0.2242	0.1134	0.1990	0.2091	0.0000	0.1335	0.4484	0.2897	0.5189	0.3501	0.4358	0.2746	0.4131	0.0932	0.2015	980
0.2494	0.4509	0.3728	0.2746	0.2065	0.2670	0.1486	0.2670	0.4962	0.3804	0.3904	0.2519	0.2620	0.3728	0.2469	0.2091	0.2343	0.2569	0.2720	0.2897	0.2670	0.2645	0.3980	0.2695	0.2771	0.3224	0.3123	0.2695	0.3224	0.2796	0.0705	0.1864	0.1788	0.1612	0.2594	0.4207	0.1562	0.2796	0.3224	0.1537	0.2670	0.0176	0.1134	0.1461	0.1662	0.2091	0.3199	0.0000	0.2116	0.2242	0.1134	0.2015	0.2091	0.0000	0.1335	0.4484	0.2922	0.5189	0.3501	0.4358	0.2746	0.4131	0.0932	0.2015	990
0.2519	0.4509	0.3778	0.2746	0.2065	0.2695	0.1537	0.2695	0.4962	0.3829	0.3980	0.2519	0.2620	0.3753	0.2469	0.2091	0.2343	0.2569	0.2720	0.2897	0.2670	0.2670	0.4005	0.2695	0.2771	0.3249	0.3149	0.2746	0.3224	0.2796	0.0705	0.1889	0.1788	0.1637	0.2594	0.4282	0.1688	0.2821	0.3224	0.1537	0.2670	0.0176	0.1134	0.1461	0.1662	0.2091	0.3199	0.0000	0.2166	0.2292	0.1134	0.2015	0.2191	0.0000	0.1335	0.4484	0.2947	0.5214	0.3501	0.4358	0.2746	0.4181	0.1008	0.2015	1010
0.2519	0.4509	0.3778	0.2746	0.2065	0.2695	0.1587	0.2720	0.4962	0.3854	0.4030	0.2519	0.2620	0.3753	0.2469	0.2091	0.2343	0.2569	0.2720	0.2897	0.2670	0.2670	0.4030	0.2695	0.2821	0.3275	0.3149	0.2746	0.3224	0.2872	0.0705	0.1889	0.1788	0.1637	0.2620	0.4282	0.1688	0.2897	0.3224	0.1537	0.2695	0.0202	0.1134	0.1461	0.1662	0.2091	0.3249	0.0000	0.2166	0.2292	0.1184	0.2040	0.2191	0.0000	0.1335	0.4484	0.2947	0.5290	0.3526	0.4433	0.2746	0.4207	0.1008	0.2015	1030
0.2519	0.4509	0.3804	0.2746	0.2116	0.2720	0.1587	0.2720	0.4987	0.4005	0.4055	0.2519	0.2620	0.3753	0.2469	0.2091	0.2343	0.2569	0.2720	0.2897	0.2670	0.2720	0.4030	0.2695	0.2821	0.3300	0.3149	0.2746	0.3224	0.2872	0.0705	0.1940	0.1788	0.1637	0.2620	0.4282	0.1688	0.2897	0.3224	0.1537	0.2746	0.0227	0.1134	0.1562	0.1662	0.2141	0.3249	0.0000	0.2166	0.2292	0.1184	0.2065	0.2191	0.0000	0.1335	0.4584	0.2947	0.5290	0.3526	0.4433	0.2746	0.4207	0.1008	0.2015	1050
0.2519	0.4509	0.3854	0.2746	0.2116	0.2746	0.1612	0.2720	0.5013	0.4055	0.4081	0.2519	0.2645	0.3804	0.2469	0.2091	0.2368	0.2569	0.2771	0.2897	0.2670	0.2720	0.4030	0.2695	0.2821	0.3325	0.3174	0.2746	0.3249	0.2897	0.0705	0.1940	0.1788	0.1688	0.2670	0.4408	0.1688	0.2897	0.3224	0.1562	0.2746	0.0227	0.1209	0.1562	0.1688	0.2141	0.3249	0.0000	0.2166	0.2317	0.1184	0.2065	0.2217	0.0000	0.1360	0.4584	0.2972	0.5365	0.3627	0.4484	0.2746	0.4207	0.1008	0.2015	1070
0.2544	0.4534	0.3904	0.2746	0.2116	0.2746	0.1662	0.2720	0.5013	0.4055	0.4131	0.2544	0.2645	0.3829	0.2469	0.2091	0.2368	0.2594	0.2771	0.2897	0.2695	0.2746	0.4030	0.2695	0.2872	0.3325	0.3174	0.2746	0.3275	0.2897	0.0705	0.2040	0.1788	0.1688	0.2670	0.4408	0.1688	0.2922	0.3224	0.1562	0.2746	0.0227	0.1209	0.1562	0.1688	0.2141	0.3249	0.0000	0.2242	0.2317	0.1234	0.2065	0.2217	0.0000	0.1360	0.4584	0.2972	0.5390	0.3652	0.4484	0.2746	0.4207	0.1008	0.2015	1090
0.2544	0.4534	0.3929	0.2821	0.2116	0.2771	0.1688	0.2720	0.5013	0.4131	0.4156	0.2544	0.2645	0.3854	0.2469	0.2091	0.2393	0.2594	0.2796	0.2897	0.2695	0.2746	0.4055	0.2695	0.2872	0.3325	0.3174	0.2746	0.3275	0.2922	0.0705	0.2040	0.1788	0.1763	0.2670	0.4408	0.1738	0.2947	0.3224	0.1662	0.2796	0.0227	0.1209	0.1562	0.1688	0.2141	0.3249	0.0000	0.2267	0.2317	0.1234	0.2091	0.2217	0.0000	0.1436	0.4584	0.2997	0.5390	0.3728	0.4484	0.2746	0.4207	0.1008	0.2141	1110
0.2544	0.4534	0.3929	0.2821	0.2116	0.2771	0.1713	0.2720	0.5013	0.4181	0.4181	0.2544	0.2645	0.3904	0.2469	0.2116	0.2393	0.2620	0.2821	0.2897	0.2695	0.2771	0.4055	0.2695	0.2872	0.3325	0.3174	0.2746	0.3275	0.2922	0.0705	0.2040	0.1839	0.1814	0.2720	0.4408	0.1738	0.2947	0.3224	0.1662	0.2796	0.0227	0.1209	0.1662	0.1713	0.2141	0.3249	0.0000	0.2267	0.2393	0.1234	0.2141	0.2242	0.0000	0.1436	0.4584	0.3048	0.5390	0.3804	0.4509	0.2746	0.4207	0.1008	0.2141	1130
0.2544	0.4559	0.3929	0.2821	0.2116	0.2771	0.1713	0.2720	0.5038	0.4181	0.4207	0.2544	0.2645	0.3929	0.2469	0.2116	0.2393	0.2620	0.2821	0.2897	0.2695	0.2771	0.4081	0.2695	0.2922	0.3325	0.3174	0.2746	0.3300	0.2922	0.0705	0.2116	0.1839	0.1839	0.2720	0.4408	0.1738	0.3023	0.3224	0.1713	0.2821	0.0252	0.1209	0.1662	0.1738	0.2317	0.3249	0.0000	0.2292	0.2393	0.1234	0.2191	0.2242	0.0000	0.1436	0.4584	0.3073	0.5416	0.3804	0.4559	0.2746	0.4207	0.1008	0.2141	1150
0.2544	0.4559	0.3929	0.2821	0.2116	0.2771	0.1738	0.2720	0.5063	0.4307	0.4207	0.2544	0.2670	0.3929	0.2469	0.2116	0.2393	0.2620	0.2846	0.2922	0.2695	0.2771	0.4106	0.2695	0.2922	0.3325	0.3199	0.2746	0.3300	0.2922	0.0705	0.2141	0.1864	0.1839	0.2771	0.4433	0.1738	0.3048	0.3224	0.1713	0.2821	0.0252	0.1209	0.1662	0.1738	0.2317	0.3249	0.0000	0.2292	0.2443	0.1234	0.2217	0.2242	0.0000	0.1436	0.4584	0.3073	0.5416	0.3829	0.4559	0.2746	0.4207	0.1008	0.2141	1170
0.2544	0.4559	0.4005	0.2821	0.2166	0.2771	0.1788	0.2720	0.5113	0.4307	0.4232	0.2544	0.2670	0.3955	0.2469	0.2141	0.2443	0.2620	0.2872	0.2922	0.2720	0.2771	0.4131	0.2695	0.2922	0.3325	0.3224	0.2771	0.3325	0.2947	0.0705	0.2191	0.1864	0.1839	0.2821	0.4534	0.1914	0.3073	0.3249	0.1763	0.2897	0.0252	0.1285	0.1688	0.1763	0.2317	0.3249	0.0000	0.2317	0.2443	0.1234	0.2242	0.2393	0.0000	0.1461	0.4584	0.3123	0.5542	0.3879	0.4635	0.2746	0.4232	0.1033	0.2141	1210
0.2569	0.4559	0.4030	0.2821	0.2166	0.2796	0.1814	0.2771	0.5139	0.4408	0.4257	0.2569	0.2670	0.3955	0.2494	0.2141	0.2443	0.2620	0.2872	0.2947	0.2720	0.2771	0.4156	0.2695	0.2922	0.3350	0.3224	0.2771	0.3375	0.2947	0.0705	0.2267	0.1864	0.1839	0.2821	0.4559	0.1914	0.3098	0.3249	0.1788	0.2922	0.0252	0.1285	0.1688	0.1788	0.2393	0.3350	0.0000	0.2317	0.2519	0.1259	0.2267	0.2469	0.0000	0.1461	0.4584	0.3174	0.5567	0.3980	0.4685	0.2746	0.4282	0.1033	0.2141	1250
0.2569	0.4559	0.4030	0.2821	0.2242	0.2796	0.1864	0.2771	0.5164	0.4458	0.4282	0.2569	0.2670	0.3955	0.2494	0.2141	0.2443	0.2620	0.2872	0.2972	0.2720	0.2796	0.4207	0.2720	0.2947	0.3375	0.3275	0.2846	0.3375	0.2947	0.0705	0.2317	0.1864	0.1889	0.2846	0.4559	0.1914	0.3098	0.3249	0.1814	0.2947	0.0252	0.1285	0.1688	0.1839	0.2418	0.3375	0.0000	0.2443	0.2544	0.1285	0.2292	0.2469	0.0000	0.1461	0.4660	0.3224	0.5642	0.4030	0.4736	0.2746	0.4307	0.1058	0.2217	1290
0.2569	0.4559	0.4030	0.2846	0.2317	0.2796	0.1914	0.2771	0.5189	0.4559	0.4282	0.2569	0.2670	0.4005	0.2494	0.2141	0.2443	0.2620	0.2872	0.2997	0.2720	0.2846	0.4257	0.2720	0.2947	0.3401	0.3325	0.2947	0.3426	0.2972	0.0705	0.2343	0.1889	0.1914	0.2972	0.4559	0.2015	0.3123	0.3275	0.1814	0.3023	0.0277	0.1335	0.1688	0.1864	0.2418	0.3426	0.0000	0.2443	0.2544	0.1360	0.2292	0.2519	0.0000	0.1486	0.4660	0.3224	0.5668	0.4131	0.4811	0.2746	0.4332	0.1058	0.2267	1330
0.2594	0.4584	0.4055	0.2846	0.2317	0.2821	0.1940	0.2796	0.5214	0.4584	0.4282	0.2620	0.2670	0.4005	0.2544	0.2141	0.2469	0.2645	0.2897	0.2997	0.2720	0.2897	0.4307	0.2771	0.2947	0.3451	0.3325	0.2947	0.3451	0.2972	0.0705	0.2343	0.1889	0.1965	0.3023	0.4559	0.2015	0.3149	0.3275	0.1839	0.3048	0.0277	0.1335	0.1713	0.1889	0.2443	0.3476	0.0000	0.2443	0.2569	0.1360	0.2292	0.2569	0.0000	0.1562	0.4660	0.3249	0.5668	0.4131	0.4836	0.2796	0.4332	0.1083	0.2343	1370
0.2645	0.4584	0.4081	0.2872	0.2317	0.2872	0.1940	0.2846	0.5214	0.4610	0.4307	0.2620	0.2670	0.4005	0.2544	0.2166	0.2469	0.2720	0.2897	0.2997	0.2720	0.2897	0.4332	0.2771	0.2947	0.3451	0.3325	0.2997	0.3451	0.3048	0.0705	0.2343	0.1914	0.1965	0.3023	0.4584	0.2065	0.3174	0.3275	0.1864	0.3149	0.0277	0.1335	0.1713	0.1889	0.2443	0.3501	0.0000	0.2469	0.2569	0.1411	0.2292	0.2569	0.0000	0.1587	0.4660	0.3350	0.5668	0.4131	0.4836	0.2796	0.4332	0.1108	0.2343	1410
0.2645	0.4584	0.4131	0.2872	0.2317	0.2872	0.1990	0.2846	0.5214	0.4660	0.4307	0.2620	0.2695	0.4005	0.2544	0.2166	0.2469	0.2746	0.2897	0.3023	0.2720	0.2947	0.4383	0.2796	0.3048	0.3476	0.3350	0.2997	0.3451	0.3048	0.0756	0.2343	0.1940	0.1990	0.3048	0.4584	0.2065	0.3174	0.3275	0.1864	0.3174	0.0327	0.1385	0.1738	0.1914	0.2443	0.3526	0.0000	0.2494	0.2620	0.1411	0.2292	0.2594	0.0000	0.1587	0.4660	0.3375	0.5718	0.4207	0.4861	0.2796	0.4332	0.1108	0.2343	1450
0.2645	0.4584	0.4131	0.2897	0.2317	0.2872	0.2015	0.2846	0.5214	0.4710	0.4307	0.2645	0.2720	0.4030	0.2569	0.2166	0.2469	0.2771	0.2922	0.3073	0.2720	0.2947	0.4383	0.2821	0.3149	0.3476	0.3350	0.3048	0.3451	0.3048	0.0756	0.2368	0.1990	0.2040	0.3073	0.4584	0.2065	0.3224	0.3325	0.1965	0.3174	0.0327	0.1385	0.1738	0.1914	0.2443	0.3577	0.0000	0.2519	0.2620	0.1436	0.2292	0.2594	0.0000	0.1587	0.4660	0.3401	0.5743	0.4207	0.4861	0.2796	0.4332	0.1108	0.2418	1490
0.2645	0.4584	0.4181	0.2922	0.2317	0.2872	0.2040	0.2846	0.5239	0.4736	0.4307	0.2670	0.2720	0.4055	0.2594	0.2166	0.2469	0.2771	0.2922	0.3073	0.2720	0.2947	0.4383	0.2821	0.3149	0.3501	0.3375	0.3048	0.3476	0.3048	0.0756	0.2393	0.2040	0.2065	0.3073	0.4584	0.2217	0.3224	0.3325	0.1990	0.3224	0.0327	0.1385	0.1864	0.1940	0.2443	0.3577	0.0000	0.2519	0.2670	0.1436	0.2292	0.2594	0.0000	0.1587	0.4761	0.3426	0.5743	0.4232	0.4861	0.2796	0.4332	0.1134	0.2418	1530
0.2645	0.4610	0.4232	0.2947	0.2418	0.2872	0.2116	0.2846	0.5264	0.4761	0.4307	0.2670	0.2746	0.4106	0.2620	0.2166	0.2494	0.2771	0.2922	0.3123	0.2746	0.2972	0.4458	0.2821	0.3174	0.3526	0.3426	0.3073	0.3501	0.3098	0.0781	0.2469	0.2065	0.2116	0.3224	0.4610	0.2217	0.3224	0.3375	0.2015	0.3300	0.0378	0.1411	0.1990	0.1965	0.2469	0.3577	0.0000	0.2544	0.2670	0.1436	0.2343	0.2695	0.0000	0.1612	0.4761	0.3526	0.5844	0.4282	0.4887	0.2821	0.4358	0.1159	0.2469	1610
0.2645	0.4710	0.4232	0.2972	0.2418	0.2897	0.2141	0.2846	0.5290	0.4811	0.4307	0.2670	0.2746	0.4131	0.2645	0.2166	0.2519	0.2796	0.2947	0.3123	0.2796	0.3023	0.4458	0.2821	0.3199	0.3526	0.3451	0.3123	0.3552	0.3149	0.0831	0.2469	0.2091	0.2141	0.3275	0.4610	0.2217	0.3249	0.3401	0.2040	0.3350	0.0378	0.1411	0.2040	0.1990	0.2494	0.3602	0.0000	0.2620	0.2720	0.1461	0.2343	0.2720	0.0000	0.1637	0.4761	0.3577	0.5869	0.4358	0.4937	0.2821	0.4383	0.1184	0.2519	1690
0.2645	0.4912	0.4332	0.2972	0.2418	0.2897	0.2141	0.2872	0.5290	0.4836	0.4307	0.2670	0.2771	0.4131	0.2645	0.2166	0.2519	0.2796	0.2972	0.3199	0.2821	0.3048	0.4484	0.2846	0.3224	0.3526	0.3501	0.3123	0.3577	0.3149	0.0831	0.2469	0.2116	0.2191	0.3300	0.4610	0.2317	0.3249	0.3451	0.2065	0.3401	0.0428	0.1411	0.2065	0.1990	0.2544	0.3627	0.0000	0.2670	0.2746	0.1461	0.2368	0.2720	0.0000	0.1662	0.4811	0.3627	0.5945	0.4408	0.4987	0.2872	0.4383	0.1184	0.2544	1770
0.2670	0.5063	0.4332	0.2972	0.2443	0.2922	0.2141	0.2872	0.5290	0.4836	0.4307	0.2695	0.2846	0.4181	0.2670	0.2166	0.2519	0.2796	0.2997	0.3199	0.2846	0.3048	0.4509	0.2897	0.3300	0.3552	0.3552	0.3123	0.3678	0.3199	0.0831	0.2544	0.2116	0.2267	0.3300	0.4610	0.2494	0.3275	0.3476	0.2065	0.3401	0.0428	0.1411	0.2116	0.2040	0.2544	0.3728	0.0000	0.2695	0.2771	0.1486	0.2368	0.2796	0.0076	0.1713	0.4811	0.3678	0.5995	0.4408	0.5063	0.2872	0.4383	0.1184	0.2594	1850
0.2670	0.5088	0.4332	0.2997	0.2469	0.2922	0.2166	0.2897	0.5340	0.4836	0.4307	0.2695	0.2872	0.4207	0.2670	0.2166	0.2519	0.2821	0.3023	0.3199	0.2872	0.3073	0.4534	0.2922	0.3350	0.3577	0.3577	0.3123	0.3703	0.3224	0.0882	0.2594	0.2141	0.2317	0.3350	0.4635	0.2544	0.3350	0.3476	0.2116	0.3401	0.0529	0.1511	0.2166	0.2065	0.2569	0.3753	0.0000	0.2720	0.2771	0.1486	0.2393	0.2846	0.0202	0.1713	0.4811	0.3703	0.5995	0.4458	0.5088	0.2897	0.4383	0.1234	0.2620	1930
0.2695	0.5113	0.4358	0.3023	0.2469	0.2922	0.2191	0.2922	0.5365	0.4861	0.4307	0.2720	0.2872	0.4207	0.2670	0.2166	0.2544	0.2821	0.3048	0.3224	0.2922	0.3073	0.4534	0.2922	0.3375	0.3703	0.3627	0.3123	0.3728	0.3224	0.0882	0.2594	0.2141	0.2368	0.3350	0.4660	0.2594	0.3350	0.3476	0.2166	0.3451	0.0554	0.1511	0.2166	0.2091	0.2594	0.3778	0.0000	0.2720	0.2771	0.1537	0.2393	0.2872	0.0252	0.1738	0.4861	0.3778	0.6045	0.4458	0.5113	0.2922	0.4408	0.1234	0.2645	2010
0.2695	0.5139	0.4433	0.3073	0.2469	0.2947	0.2217	0.2947	0.5365	0.4937	0.4332	0.2746	0.2922	0.4207	0.2695	0.2166	0.2569	0.2821	0.3073	0.3249	0.2922	0.3123	0.4559	0.2997	0.3426	0.3703	0.3627	0.3123	0.3753	0.3249	0.0882	0.2620	0.2141	0.2443	0.3375	0.4660	0.2594	0.3375	0.3476	0.2166	0.3451	0.0579	0.1587	0.2191	0.2166	0.2645	0.3829	0.0176	0.2746	0.2771	0.1562	0.2418	0.2897	0.0579	0.1738	0.4861	0.3804	0.6045	0.4458	0.5139	0.2972	0.4408	0.1234	0.2645	2090
0.2720	0.5139	0.4458	0.3073	0.2519	0.2972	0.2292	0.2947	0.5365	0.4962	0.4332	0.2746	0.2922	0.4232	0.2695	0.2166	0.2569	0.2846	0.3098	0.3275	0.2922	0.3149	0.4559	0.3073	0.3426	0.3703	0.3627	0.3275	0.3854	0.3249	0.0932	0.2645	0.2141	0.2544	0.3476	0.4685	0.2645	0.3401	0.3476	0.2242	0.3451	0.0579	0.1637	0.2242	0.2217	0.2645	0.3829	0.0378	0.2771	0.2796	0.1662	0.2418	0.2947	0.1335	0.1763	0.4861	0.3804	0.6096	0.4458	0.5189	0.2972	0.4408	0.1259	0.2670	2170
0.2746	0.5164	0.4458	0.3073	0.2569	0.2972	0.2343	0.2947	0.5390	0.4962	0.4383	0.2771	0.2922	0.4282	0.2720	0.2191	0.2594	0.2872	0.3098	0.3300	0.2972	0.3149	0.4635	0.3073	0.3426	0.3728	0.3678	0.3275	0.3904	0.3275	0.0932	0.2670	0.2166	0.2569	0.3476	0.4685	0.2746	0.3426	0.3526	0.2292	0.3501	0.0605	0.1637	0.2317	0.2217	0.2695	0.3854	0.0529	0.2872	0.2796	0.1662	0.2443	0.2947	0.1511	0.1788	0.4861	0.3829	0.6096	0.4458	0.5189	0.2972	0.4408	0.1285	0.2695	2250
0.2771	0.5189	0.4458	0.3098	0.2569	0.2997	0.2494	0.3023	0.5416	0.4962	0.4383	0.2796	0.2922	0.4332	0.2771	0.2191	0.2645	0.2922	0.3174	0.3350	0.3073	0.3149	0.4635	0.3098	0.3426	0.3778	0.3703	0.3300	0.3929	0.3325	0.0932	0.2720	0.2217	0.2620	0.3552	0.4710	0.2821	0.3501	0.3526	0.2292	0.3501	0.0655	0.1688	0.2368	0.2292	0.2846	0.3955	0.0957	0.2972	0.2821	0.1738	0.2443	0.3048	0.2242	0.1814	0.4861	0.3879	0.6146	0.4484	0.5189	0.3023	0.4433	0.1385	0.2746	2500
0.2796	0.5264	0.4484	0.3149	0.2569	0.3023	0.3552	0.3073	0.5441	0.4962	0.4408	0.2796	0.2972	0.4408	0.2771	0.2191	0.2670	0.2922	0.3199	0.3350	0.3174	0.3149	0.4660	0.3123	0.3476	0.3854	0.3728	0.3350	0.3955	0.3325	0.0982	0.2746	0.2217	0.2720	0.3577	0.4736	0.2872	0.3552	0.3552	0.2317	0.3577	0.2872	0.1713	0.2443	0.2317	0.2846	0.4030	0.1209	0.3149	0.2872	0.1889	0.2443	0.3149	0.2897	0.1889	0.4887	0.3879	0.6222	0.4484	0.5214	0.3023	0.4484	0.1436	0.2771	2570
0.2872	0.5264	0.4559	0.3149	0.2594	0.3073	0.4307	0.3098	0.5466	0.5013	0.4433	0.2947	0.2972	0.4458	0.2771	0.2191	0.2695	0.2922	0.3224	0.3375	0.3199	0.3199	0.4685	0.3123	0.3476	0.3854	0.3753	0.3350	0.3980	0.3401	0.1008	0.2746	0.2242	0.2746	0.3652	0.4761	0.2997	0.3627	0.3552	0.2393	0.3602	0.3753	0.1763	0.2469	0.2343	0.2897	0.4030	0.1436	0.3249	0.2922	0.1940	0.2443	0.3199	0.3804	0.2065	0.4937	0.3904	0.6272	0.4484	0.5214	0.3098	0.4484	0.1461	0.2771	2730
0.2972	0.5290	0.4584	0.3174	0.2620	0.3123	0.4685	0.3149	0.5491	0.5013	0.4433	0.2947	0.2972	0.4559	0.2771	0.2191	0.2695	0.2947	0.3275	0.3375	0.3249	0.3199	0.4710	0.3149	0.3476	0.3929	0.3753	0.3350	0.4055	0.3476	0.1008	0.2771	0.2267	0.2771	0.3678	0.4786	0.3048	0.3652	0.3552	0.2494	0.3652	0.4156	0.1814	0.2469	0.2368	0.2922	0.4106	0.1662	0.3300	0.2947	0.1990	0.2469	0.3300	0.3804	0.2091	0.4937	0.3955	0.6398	0.4509	0.5290	0.3123	0.4484	0.1461	0.2821	2890
0.2997	0.5340	0.4861	0.3174	0.2670	0.3174	0.4887	0.3249	0.5542	0.5088	0.4458	0.2947	0.2972	0.4635	0.2821	0.2191	0.2695	0.2947	0.3275	0.3426	0.3249	0.3224	0.4761	0.3149	0.3476	0.3955	0.3778	0.3401	0.4081	0.3501	0.1033	0.2796	0.2317	0.2821	0.3728	0.4786	0.3123	0.3703	0.3552	0.2569	0.3703	0.4383	0.1814	0.2469	0.2393	0.3023	0.4307	0.1864	0.3401	0.2972	0.2040	0.2469	0.3300	0.3804	0.2116	0.4962	0.3980	0.6398	0.4559	0.5290	0.3149	0.4484	0.1511	0.2821	3050
0.3048	0.5390	0.4861	0.3249	0.2670	0.3199	0.4887	0.3275	0.5592	0.5164	0.4458	0.3048	0.2972	0.4761	0.2897	0.2191	0.2720	0.2972	0.3300	0.3501	0.3300	0.3300	0.4761	0.3149	0.3552	0.3980	0.3778	0.3501	0.4131	0.3552	0.1033	0.2821	0.2317	0.2821	0.3728	0.4786	0.3174	0.3728	0.3552	0.2645	0.3728	0.4383	0.1839	0.2469	0.2393	0.3023	0.4559	0.1965	0.3526	0.2997	0.2091	0.2494	0.3401	0.3804	0.2217	0.5063	0.4005	0.6499	0.4584	0.5290	0.3149	0.4484	0.1587	0.2846	3210
0.3073	0.5390	0.4912	0.3300	0.2670	0.3199	0.4887	0.3350	0.5617	0.5214	0.4484	0.3048	0.2997	0.4912	0.2897	0.2217	0.2720	0.2972	0.3300	0.3501	0.3325	0.3350	0.4811	0.3149	0.3602	0.4005	0.3804	0.3501	0.4131	0.3577	0.1033	0.2821	0.2317	0.2846	0.3728	0.4786	0.3224	0.3778	0.3577	0.2645	0.3778	0.4433	0.1839	0.2494	0.2418	0.3098	0.4584	0.2091	0.3602	0.3023	0.2116	0.2494	0.3451	0.3804	0.2242	0.5063	0.4005	0.6524	0.4584	0.5315	0.3149	0.4509	0.1662	0.2897	3370
0.3123	0.5416	0.4912	0.3325	0.2720	0.3224	0.4887	0.3350	0.5642	0.5264	0.4484	0.3098	0.2997	0.4962	0.2897	0.2217	0.2746	0.2997	0.3375	0.3501	0.3426	0.3401	0.4861	0.3199	0.3602	0.4005	0.3854	0.3501	0.4156	0.3602	0.1033	0.2821	0.2343	0.2846	0.3778	0.4836	0.3375	0.3804	0.3602	0.2695	0.3804	0.4458	0.1839	0.2544	0.2443	0.3098	0.4610	0.2191	0.3627	0.3023	0.2217	0.2494	0.3451	0.3804	0.2242	0.5063	0.4081	0.6574	0.4584	0.5315	0.3199	0.4509	0.1713	0.2897	3530
0.3149	0.5416	0.4937	0.3375	0.2720	0.3224	0.4912	0.3476	0.5642	0.5290	0.4509	0.3149	0.2997	0.4962	0.2947	0.2217	0.2746	0.3048	0.3401	0.3501	0.3426	0.3451	0.4887	0.3249	0.3627	0.4005	0.3904	0.3501	0.4181	0.3602	0.1033	0.2872	0.2343	0.2872	0.3829	0.4861	0.3451	0.3804	0.3627	0.2771	0.3804	0.4484	0.1940	0.2544	0.2469	0.3123	0.4635	0.2343	0.3652	0.3023	0.2292	0.2494	0.3451	0.3804	0.2242	0.5088	0.4106	0.6599	0.4610	0.5340	0.3199	0.4509	0.1738	0.2947	3690
0.3174	0.5441	0.5013	0.3375	0.2796	0.3275	0.5013	0.3501	0.5693	0.5340	0.4584	0.3149	0.2997	0.4962	0.2947	0.2267	0.2746	0.3073	0.3401	0.3552	0.3577	0.3577	0.5063	0.3275	0.3703	0.4030	0.3980	0.3552	0.4207	0.3678	0.1058	0.2922	0.2368	0.2897	0.3904	0.4861	0.3526	0.3929	0.3627	0.2771	0.3829	0.4534	0.1990	0.2670	0.2544	0.3149	0.4660	0.2469	0.3778	0.3123	0.2368	0.2494	0.3552	0.3854	0.2343	0.5164	0.4131	0.6675	0.4635	0.5365	0.3275	0.4509	0.1814	0.2972	4010
0.3199	0.5491	0.5038	0.3375	0.2796	0.3300	0.5038	0.3501	0.5793	0.5441	0.4685	0.3174	0.2997	0.4987	0.2997	0.2267	0.2746	0.3123	0.3401	0.3602	0.3577	0.3678	0.5113	0.3300	0.3778	0.4030	0.4030	0.3577	0.4282	0.3778	0.1083	0.2922	0.2418	0.3048	0.3929	0.4861	0.3552	0.3955	0.3652	0.2771	0.3929	0.4559	0.2166	0.2720	0.2569	0.3199	0.4660	0.2695	0.3955	0.3174	0.2519	0.2494	0.3602	0.3929	0.2368	0.5164	0.4207	0.6725	0.4635	0.5365	0.3275	0.4509	0.1940	0.3073	4330
0.3224	0.5516	0.5038	0.3401	0.2846	0.3325	0.5038	0.3526	0.5844	0.5441	0.4685	0.3174	0.2997	0.4987	0.2997	0.2267	0.2771	0.3174	0.3401	0.3602	0.3652	0.3703	0.5139	0.3350	0.3879	0.4055	0.4055	0.3577	0.4307	0.3829	0.1108	0.2947	0.2443	0.3149	0.3980	0.4887	0.3627	0.3980	0.3652	0.2897	0.3980	0.4635	0.2242	0.2821	0.2594	0.3199	0.4710	0.2972	0.4005	0.3199	0.2620	0.2494	0.3602	0.3929	0.2393	0.5189	0.4257	0.6725	0.4635	0.5365	0.3275	0.4509	0.2091	0.3123	4650
0.3224	0.5516	0.5063	0.3426	0.2846	0.3350	0.5063	0.3577	0.5844	0.5441	0.4710	0.3199	0.2997	0.5013	0.2997	0.2317	0.2796	0.3249	0.3401	0.3627	0.3652	0.3753	0.5139	0.3375	0.3879	0.4081	0.4131	0.3627	0.4383	0.3829	0.1134	0.3023	0.2469	0.3199	0.4005	0.4887	0.3753	0.4005	0.3678	0.2922	0.4055	0.4710	0.2242	0.2821	0.2670	0.3249	0.4736	0.3023	0.4106	0.3199	0.2670	0.2494	0.3728	0.4055	0.2443	0.5189	0.4358	0.6751	0.4635	0.5390	0.3275	0.4509	0.2267	0.3174	4970
0.3249	0.5516	0.5063	0.3426	0.2846	0.3350	0.5063	0.3602	0.5894	0.5491	0.4710	0.3224	0.2997	0.5063	0.3023	0.2317	0.2846	0.3300	0.3451	0.3652	0.3678	0.3778	0.5164	0.3401	0.3879	0.4131	0.4156	0.3627	0.4458	0.3879	0.1159	0.3023	0.2494	0.3249	0.4081	0.4937	0.3829	0.4081	0.3678	0.2997	0.4106	0.4761	0.2343	0.2922	0.2695	0.3300	0.4761	0.3123	0.4131	0.3224	0.2771	0.2494	0.3728	0.4282	0.2544	0.5189	0.4458	0.6801	0.4635	0.5390	0.3275	0.4509	0.2343	0.3199	5290
0.3275	0.5516	0.5063	0.3426	0.2897	0.3350	0.5063	0.3627	0.5945	0.5516	0.4736	0.3224	0.2997	0.5164	0.3023	0.2317	0.2846	0.3350	0.3501	0.3678	0.3678	0.3804	0.5164	0.3401	0.3904	0.4131	0.4181	0.3627	0.4484	0.3929	0.1159	0.3023	0.2494	0.3300	0.4081	0.4937	0.3879	0.4106	0.3678	0.3023	0.4106	0.4811	0.2393	0.2997	0.2746	0.3325	0.4761	0.3199	0.4207	0.3249	0.2872	0.2494	0.3753	0.4458	0.2569	0.5189	0.4534	0.6826	0.4685	0.5416	0.3300	0.4509	0.2494	0.3199	5610
0.3275	0.5642	0.5063	0.3426	0.2922	0.3350	0.5088	0.3627	0.5970	0.5516	0.4786	0.3224	0.2997	0.5214	0.3023	0.2317	0.2872	0.3350	0.3526	0.3678	0.3678	0.3829	0.5189	0.3451	0.3904	0.4181	0.4257	0.3778	0.4534	0.3955	0.1184	0.3023	0.2519	0.3426	0.4156	0.4937	0.3879	0.4131	0.3678	0.3048	0.4181	0.4836	0.2469	0.3023	0.2746	0.3426	0.4761	0.3224	0.4282	0.3275	0.2872	0.2494	0.3778	0.4458	0.2569	0.5189	0.4584	0.6877	0.4685	0.5416	0.3300	0.4534	0.2519	0.3199	5930
0.3300	0.5869	0.5063	0.3426	0.2972	0.3350	0.5088	0.3627	0.5970	0.5516	0.4811	0.3275	0.3023	0.5340	0.3048	0.2343	0.2872	0.3401	0.3552	0.3703	0.3678	0.3829	0.5189	0.3476	0.3955	0.4207	0.4332	0.3778	0.4559	0.4005	0.1184	0.3048	0.2519	0.3476	0.4181	0.4937	0.4055	0.4131	0.3678	0.3048	0.4181	0.4861	0.2469	0.3048	0.2746	0.3451	0.4811	0.3325	0.4282	0.3300	0.2922	0.2494	0.3804	0.4509	0.2645	0.5214	0.4584	0.6902	0.4685	0.5416	0.3300	0.4534	0.2594	0.3224	6250
0.3325	0.5869	0.5063	0.3426	0.3023	0.3375	0.5088	0.3652	0.5970	0.5516	0.4811	0.3275	0.3073	0.5340	0.3048	0.2343	0.2897	0.3426	0.3552	0.3703	0.3678	0.3854	0.5189	0.3476	0.3980	0.4282	0.4383	0.3778	0.4584	0.4005	0.1184	0.3073	0.2519	0.3526	0.4207	0.4962	0.4081	0.4156	0.3678	0.3048	0.4207	0.4887	0.2569	0.3098	0.2771	0.3476	0.4836	0.3375	0.4332	0.3325	0.2997	0.2494	0.3854	0.4534	0.2695	0.5290	0.4635	0.6902	0.4685	0.5416	0.3350	0.4534	0.2695	0.3249	6570
0.3401	0.5894	0.5088	0.3476	0.3073	0.3451	0.5164	0.3703	0.6020	0.5567	0.4811	0.3451	0.3098	0.5390	0.3174	0.2343	0.2897	0.3426	0.3577	0.3904	0.3778	0.3955	0.5189	0.3526	0.4106	0.4307	0.4433	0.3804	0.4610	0.4081	0.1184	0.3098	0.2620	0.3577	0.4257	0.4962	0.4106	0.4156	0.3678	0.3098	0.4307	0.4987	0.2670	0.3149	0.2821	0.3652	0.4836	0.3526	0.4383	0.3375	0.3073	0.2494	0.3929	0.4584	0.2796	0.5315	0.4660	0.6902	0.4685	0.5416	0.3375	0.4534	0.2872	0.3350	7210
0.3476	0.5894	0.5113	0.3526	0.3073	0.3501	0.5239	0.3753	0.6020	0.5567	0.4836	0.3501	0.3149	0.5416	0.3224	0.2368	0.2972	0.3476	0.3602	0.3955	0.3829	0.4005	0.5214	0.3526	0.4181	0.4383	0.4458	0.3929	0.4610	0.4081	0.1209	0.3199	0.2670	0.3627	0.4307	0.4962	0.4156	0.4181	0.3678	0.3123	0.4383	0.5013	0.2796	0.3275	0.2897	0.3728	0.4887	0.3602	0.4433	0.3401	0.3098	0.2494	0.3980	0.4736	0.2947	0.5390	0.4736	0.6902	0.4710	0.5441	0.3375	0.4534	0.3098	0.3401	7850
0.3476	0.5919	0.5113	0.3552	0.3123	0.3501	0.5365	0.3778	0.6020	0.5567	0.4836	0.3501	0.3199	0.5416	0.3224	0.2393	0.2997	0.3476	0.3627	0.4005	0.3829	0.4005	0.5214	0.3577	0.4257	0.4383	0.4559	0.3929	0.4685	0.4181	0.1209	0.3249	0.2695	0.3652	0.4332	0.4987	0.4232	0.4257	0.3678	0.3123	0.4458	0.5038	0.2821	0.3375	0.2972	0.3829	0.4912	0.3753	0.4458	0.3476	0.3174	0.2494	0.4005	0.4861	0.3023	0.5466	0.4811	0.6977	0.4761	0.5441	0.3375	0.4534	0.3249	0.3426	8490
0.3526	0.5945	0.5139	0.3577	0.3149	0.3577	0.5416	0.3829	0.6045	0.5567	0.4836	0.3526	0.3249	0.5441	0.3249	0.2418	0.2997	0.3501	0.3652	0.4030	0.3854	0.4030	0.5264	0.3627	0.4257	0.4433	0.4559	0.4106	0.4685	0.4257	0.1209	0.3275	0.2746	0.3703	0.4358	0.4987	0.4257	0.4307	0.3678	0.3174	0.4484	0.5038	0.2846	0.3426	0.3023	0.3929	0.4937	0.3804	0.4534	0.3526	0.3325	0.2494	0.4030	0.4887	0.3073	0.5516	0.4887	0.7028	0.4761	0.5466	0.3375	0.4534	0.3375	0.3451	9130
0.3526	0.5945	0.5164	0.3602	0.3174	0.3577	0.5466	0.3854	0.6071	0.5567	0.4861	0.3526	0.3249	0.5466	0.3249	0.2418	0.3023	0.3501	0.3652	0.4055	0.3879	0.4055	0.5264	0.3627	0.4307	0.4458	0.4635	0.4181	0.4710	0.4282	0.1209	0.3300	0.2746	0.3778	0.4408	0.4987	0.4307	0.4332	0.3678	0.3275	0.4484	0.5038	0.2897	0.3426	0.3048	0.3955	0.4987	0.3854	0.4534	0.3602	0.3375	0.2494	0.4081	0.4937	0.3123	0.5567	0.4912	0.7028	0.4836	0.5542	0.3375	0.4534	0.3426	0.3476	9770
0.3577	0.5945	0.5214	0.3627	0.3224	0.3577	0.5491	0.3854	0.6121	0.5592	0.4912	0.3577	0.3275	0.5466	0.3300	0.2418	0.3048	0.3577	0.3652	0.4081	0.3955	0.4181	0.5290	0.3652	0.4332	0.4559	0.4685	0.4232	0.4710	0.4282	0.1234	0.3401	0.2796	0.3879	0.4408	0.5013	0.4332	0.4383	0.3678	0.3325	0.4509	0.5038	0.2947	0.3526	0.3073	0.3955	0.4987	0.3929	0.4534	0.3627	0.3476	0.2494	0.4081	0.5013	0.3199	0.5592	0.4912	0.7028	0.4836	0.5567	0.3375	0.4534	0.3627	0.3501	10410
0.3602	0.6020	0.5214	0.3678	0.3249	0.3602	0.5491	0.3879	0.6121	0.5592	0.5013	0.3602	0.3275	0.5491	0.3375	0.2443	0.3123	0.3577	0.3678	0.4081	0.3955	0.4181	0.5290	0.3652	0.4332	0.4559	0.4761	0.4257	0.4786	0.4282	0.1259	0.3451	0.2821	0.3879	0.4408	0.5013	0.4332	0.4408	0.3678	0.3375	0.4534	0.5038	0.3023	0.3552	0.3149	0.4106	0.4987	0.3980	0.4534	0.3652	0.3552	0.2494	0.4156	0.5088	0.3224	0.5592	0.4937	0.7053	0.4836	0.5567	0.3375	0.4534	0.3778	0.3501	11050
0.3602	0.6071	0.5239	0.3703	0.3325	0.3602	0.5516	0.3929	0.6121	0.5592	0.5113	0.3627	0.3275	0.5516	0.3375	0.2494	0.3149	0.3577	0.3678	0.4106	0.4005	0.4181	0.5290	0.3728	0.4332	0.4584	0.4761	0.4282	0.4786	0.4307	0.1285	0.3451	0.2821	0.3904	0.4408	0.5013	0.4383	0.4433	0.3678	0.3375	0.4559	0.5063	0.3073	0.3652	0.3199	0.4181	0.4987	0.4055	0.4534	0.3703	0.3577	0.2519	0.4156	0.5088	0.3401	0.5592	0.4962	0.7053	0.4836	0.5567	0.3375	0.4534	0.3854	0.3501	11690
0.3602	0.6096	0.5239	0.3703	0.3325	0.3627	0.5542	0.3929	0.6146	0.5642	0.5139	0.3627	0.3275	0.5516	0.3375	0.2494	0.3149	0.3577	0.3728	0.4156	0.4005	0.4181	0.5290	0.3728	0.4332	0.4610	0.4761	0.4282	0.4786	0.4332	0.1310	0.3526	0.2821	0.3929	0.4408	0.5013	0.4458	0.4458	0.3678	0.3426	0.4559	0.5063	0.3149	0.3678	0.3275	0.4232	0.4987	0.4156	0.4534	0.3753	0.3602	0.2519	0.4207	0.5139	0.3552	0.5592	0.5013	0.7053	0.4836	0.5592	0.3401	0.4534	0.3955	0.3552	12330
0.3602	0.6247	0.5264	0.3703	0.3476	0.3627	0.5567	0.3929	0.6171	0.5668	0.5164	0.3627	0.3275	0.5567	0.3401	0.2494	0.3199	0.3577	0.3728	0.4181	0.4055	0.4232	0.5290	0.3753	0.4408	0.4635	0.4786	0.4383	0.4861	0.4433	0.1335	0.3627	0.2897	0.4081	0.4458	0.5038	0.4534	0.4509	0.3678	0.3476	0.4559	0.5088	0.3224	0.3753	0.3300	0.4282	0.4987	0.4156	0.4534	0.3854	0.3602	0.2519	0.4232	0.5264	0.3678	0.5617	0.5038	0.7078	0.4861	0.5642	0.3401	0.4534	0.4181	0.3627	13610
0.3728	0.6272	0.5290	0.3804	0.3577	0.3703	0.5617	0.4005	0.6247	0.5718	0.5214	0.3703	0.3300	0.5567	0.3501	0.2494	0.3199	0.3652	0.3753	0.4408	0.4081	0.4257	0.5390	0.3753	0.4408	0.4736	0.4811	0.4408	0.4887	0.4458	0.1335	0.3652	0.2922	0.4081	0.4534	0.5038	0.4559	0.4534	0.3678	0.3501	0.4584	0.5088	0.3275	0.3778	0.3375	0.4307	0.5038	0.4207	0.4534	0.3955	0.3703	0.2519	0.4307	0.5290	0.3829	0.5642	0.5113	0.7103	0.4861	0.5693	0.3401	0.4534	0.4509	0.3652	14890
0.3778	0.6272	0.5340	0.3804	0.3602	0.3703	0.5718	0.4055	0.6247	0.5718	0.5239	0.3753	0.3325	0.5567	0.3552	0.2494	0.3249	0.3678	0.3778	0.4408	0.4106	0.4332	0.5390	0.3804	0.4458	0.4736	0.4861	0.4458	0.4937	0.4559	0.1360	0.3678	0.2947	0.4156	0.4584	0.5038	0.4610	0.4635	0.3678	0.3552	0.4584	0.5113	0.3275	0.3854	0.3451	0.4484	0.5038	0.4282	0.4534	0.3980	0.3778	0.2519	0.4408	0.5441	0.4005	0.5642	0.5164	0.7154	0.4887	0.5743	0.3401	0.4534	0.4761	0.3678	16170
0.3778	0.6297	0.5365	0.3929	0.3652	0.3728	0.5718	0.4055	0.6247	0.5743	0.5239	0.3753	0.3325	0.5617	0.3552	0.2519	0.3249	0.3703	0.3829	0.4408	0.4156	0.4383	0.5390	0.3854	0.4484	0.4736	0.4912	0.4458	0.4987	0.4635	0.1360	0.3728	0.2972	0.4156	0.4584	0.5038	0.4635	0.4660	0.3678	0.3552	0.4610	0.5113	0.3300	0.3980	0.3501	0.4534	0.5038	0.4358	0.4559	0.4055	0.3879	0.2519	0.4433	0.5441	0.4030	0.5693	0.5214	0.7179	0.4887	0.5743	0.3401	0.4534	0.4836	0.3678	17450
0.3778	0.6322	0.5390	0.3955	0.3678	0.3728	0.5718	0.4055	0.6272	0.5793	0.5264	0.3753	0.3375	0.5617	0.3552	0.2594	0.3275	0.3703	0.3879	0.4433	0.4207	0.4383	0.5390	0.3879	0.4534	0.4761	0.4987	0.4534	0.5038	0.4685	0.1360	0.3753	0.2972	0.4207	0.4584	0.5038	0.4710	0.4685	0.3678	0.3577	0.4610	0.5113	0.3325	0.4055	0.3552	0.4559	0.5038	0.4458	0.4559	0.4131	0.3955	0.2544	0.4458	0.5542	0.4181	0.5768	0.5290	0.7204	0.4912	0.5768	0.3401	0.4534	0.4962	0.3703	18730
0.3829	0.6322	0.5390	0.3980	0.3678	0.3728	0.5718	0.4081	0.6297	0.5869	0.5264	0.3753	0.3375	0.5668	0.3552	0.2620	0.3325	0.3728	0.3929	0.4458	0.4282	0.4383	0.5390	0.3929	0.4610	0.4786	0.5038	0.4559	0.5063	0.4761	0.1385	0.3778	0.2972	0.4207	0.4610	0.5038	0.4710	0.4710	0.3678	0.3602	0.4610	0.5113	0.3375	0.4055	0.3627	0.4610	0.5038	0.4509	0.4584	0.4181	0.4055	0.2544	0.4559	0.5542	0.4332	0.5768	0.5365	0.7204	0.4937	0.5819	0.3401	0.4534	0.5113	0.3703	20010
0.3854	0.6348	0.5390	0.4005	0.3703	0.3728	0.5743	0.4131	0.6322	0.5869	0.5290	0.3778	0.3375	0.5718	0.3602	0.2645	0.3375	0.3753	0.3929	0.4559	0.4358	0.4383	0.5390	0.3955	0.4685	0.4786	0.5063	0.4584	0.5063	0.4836	0.1411	0.3879	0.3048	0.4207	0.4610	0.5038	0.4710	0.4710	0.3678	0.3678	0.4610	0.5113	0.3375	0.4081	0.3652	0.4710	0.5038	0.4559	0.4584	0.4232	0.4081	0.2544	0.4584	0.5592	0.4433	0.5793	0.5365	0.7204	0.4937	0.5844	0.3401	0.4534	0.5214	0.3703	21290
0.3904	0.6423	0.5390	0.4030	0.3778	0.3728	0.5768	0.4156	0.6322	0.5894	0.5290	0.3778	0.3375	0.5718	0.3602	0.2645	0.3401	0.3753	0.3955	0.4584	0.4358	0.4408	0.5416	0.3955	0.4761	0.4836	0.5063	0.4610	0.5088	0.4836	0.1411	0.3929	0.3048	0.4207	0.4635	0.5038	0.4736	0.4761	0.3678	0.3703	0.4635	0.5113	0.3401	0.4131	0.3753	0.4786	0.5038	0.4584	0.4584	0.4282	0.4106	0.2544	0.4584	0.5617	0.4484	0.5819	0.5390	0.7204	0.4937	0.5844	0.3426	0.4534	0.5214	0.3728	22570
0.3929	0.6423	0.5390	0.4055	0.3778	0.3728	0.5768	0.4181	0.6322	0.5919	0.5290	0.3778	0.3375	0.5743	0.3602	0.2670	0.3401	0.3778	0.3955	0.4584	0.4358	0.4433	0.5416	0.3980	0.4761	0.4836	0.5139	0.4685	0.5088	0.4887	0.1436	0.3955	0.3098	0.4207	0.4635	0.5038	0.4811	0.4786	0.3678	0.3728	0.4635	0.5113	0.3451	0.4181	0.3778	0.4811	0.5038	0.4610	0.4584	0.4332	0.4106	0.2544	0.4610	0.5718	0.4610	0.5819	0.5441	0.7204	0.4962	0.5844	0.3426	0.4534	0.5290	0.3728	23850
0.3929	0.6474	0.5416	0.4081	0.3829	0.3778	0.5768	0.4207	0.6373	0.5919	0.5290	0.3778	0.3375	0.5743	0.3627	0.2670	0.3426	0.3804	0.4005	0.4610	0.4383	0.4484	0.5416	0.4055	0.4887	0.4836	0.5189	0.4685	0.5113	0.4937	0.1486	0.4030	0.3149	0.4207	0.4660	0.5038	0.4836	0.4786	0.3678	0.3829	0.4685	0.5139	0.3501	0.4332	0.3904	0.4861	0.5063	0.4685	0.4584	0.4509	0.4232	0.2544	0.4635	0.5844	0.4811	0.5844	0.5516	0.7254	0.5013	0.5844	0.3451	0.4534	0.5416	0.3778	26410
0.3929	0.6474	0.5416	0.4106	0.3854	0.3778	0.5793	0.4232	0.6373	0.5919	0.5365	0.3804	0.3375	0.5743	0.3627	0.2670	0.3476	0.3854	0.4055	0.4660	0.4433	0.4484	0.5466	0.4055	0.4912	0.4836	0.5189	0.4736	0.5189	0.4962	0.1537	0.4030	0.3174	0.4207	0.4660	0.5063	0.4887	0.4861	0.3678	0.3929	0.4685	0.5139	0.3602	0.4408	0.4030	0.4912	0.5088	0.4685	0.4584	0.4534	0.4282	0.2544	0.4635	0.5919	0.4962	0.5869	0.5642	0.7280	0.5013	0.5894	0.3476	0.4534	0.5466	0.3778	28970
0.3929	0.6499	0.5516	0.4131	0.3854	0.3778	0.5793	0.4232	0.6373	0.5919	0.5365	0.3829	0.3375	0.5743	0.3627	0.2746	0.3476	0.3904	0.4055	0.4660	0.4458	0.4584	0.5466	0.4081	0.4937	0.4861	0.5239	0.4761	0.5214	0.5038	0.1562	0.4081	0.3174	0.4232	0.4660	0.5063	0.4912	0.4912	0.3678	0.4030	0.4736	0.5139	0.3652	0.4433	0.4081	0.4962	0.5139	0.4761	0.4610	0.4584	0.4383	0.2544	0.4660	0.5970	0.5038	0.5869	0.5718	0.7305	0.5038	0.5945	0.3476	0.4534	0.5491	0.3804	31530
0.3929	0.6499	0.5516	0.4131	0.3904	0.3804	0.5819	0.4232	0.6398	0.5919	0.5365	0.3929	0.3375	0.5743	0.3652	0.2771	0.3501	0.3955	0.4081	0.4685	0.4534	0.4584	0.5466	0.4106	0.4962	0.4861	0.5290	0.4786	0.5214	0.5088	0.1562	0.4156	0.3199	0.4232	0.4710	0.5063	0.4912	0.4912	0.3678	0.4055	0.4761	0.5164	0.3728	0.4458	0.4131	0.5038	0.5139	0.4786	0.4610	0.4685	0.4458	0.2544	0.4660	0.6045	0.5113	0.5894	0.5793	0.7330	0.5063	0.5995	0.3552	0.4534	0.5542	0.3854	34090
0.3955	0.6524	0.5516	0.4156	0.3904	0.3854	0.5819	0.4257	0.6398	0.5919	0.5390	0.3980	0.3375	0.5743	0.3652	0.2821	0.3501	0.3955	0.4131	0.4685	0.4584	0.4736	0.5466	0.4131	0.4987	0.4887	0.5365	0.4836	0.5239	0.5139	0.1612	0.4181	0.3224	0.4232	0.4786	0.5088	0.4912	0.4937	0.3678	0.4081	0.4811	0.5164	0.3778	0.4458	0.4156	0.5063	0.5139	0.4887	0.4610	0.4736	0.4559	0.2544	0.4685	0.6071	0.5214	0.5945	0.5819	0.7330	0.5063	0.5995	0.3577	0.4534	0.5592	0.3879	36650
0.3980	0.6549	0.5516	0.4181	0.3929	0.3904	0.5844	0.4282	0.6423	0.5919	0.5416	0.3980	0.3426	0.5768	0.3652	0.2846	0.3501	0.3980	0.4131	0.4761	0.4610	0.4887	0.5466	0.4131	0.5038	0.4912	0.5416	0.4962	0.5239	0.5164	0.1612	0.4257	0.3275	0.4257	0.4836	0.5088	0.4962	0.4962	0.3678	0.4081	0.4811	0.5164	0.3829	0.4584	0.4156	0.5088	0.5189	0.4962	0.4610	0.4761	0.4635	0.2544	0.4685	0.6071	0.5264	0.5945	0.5844	0.7355	0.5113	0.6020	0.3577	0.4534	0.5693	0.3929	39210
0.4005	0.6549	0.5542	0.4181	0.3929	0.3904	0.5844	0.4307	0.6448	0.6020	0.5416	0.3980	0.3426	0.5768	0.3652	0.2872	0.3501	0.4081	0.4181	0.4811	0.4610	0.4937	0.5466	0.4131	0.5038	0.4962	0.5416	0.4962	0.5290	0.5189	0.1612	0.4332	0.3325	0.4257	0.4836	0.5113	0.4962	0.5013	0.3678	0.4081	0.4836	0.5164	0.3854	0.4635	0.4181	0.5088	0.5189	0.5013	0.4610	0.4786	0.4660	0.2544	0.4710	0.6096	0.5466	0.5995	0.5894	0.7355	0.5113	0.6020	0.3602	0.4534	0.5718	0.3980	41770
0.4030	0.6549	0.5567	0.4181	0.3955	0.3929	0.5844	0.4358	0.6474	0.6045	0.5441	0.3980	0.3426	0.5793	0.3652	0.2897	0.3501	0.4081	0.4181	0.4811	0.4635	0.4962	0.5466	0.4131	0.5088	0.4962	0.5441	0.4987	0.5290	0.5239	0.1662	0.4383	0.3325	0.4257	0.4836	0.5113	0.4987	0.5088	0.3678	0.4081	0.4861	0.5164	0.3904	0.4635	0.4207	0.5164	0.5189	0.5088	0.4610	0.4786	0.4710	0.2544	0.4761	0.6121	0.5542	0.6045	0.5894	0.7380	0.5139	0.6020	0.3602	0.4534	0.5743	0.3980	44330
0.4055	0.6574	0.5567	0.4207	0.3980	0.3929	0.5844	0.4358	0.6474	0.6071	0.5466	0.4055	0.3426	0.5793	0.3678	0.2897	0.3501	0.4106	0.4181	0.4811	0.4635	0.5013	0.5466	0.4131	0.5113	0.4962	0.5466	0.5038	0.5315	0.5264	0.1688	0.4408	0.3325	0.4257	0.4836	0.5113	0.5038	0.5113	0.3678	0.4081	0.4861	0.5164	0.3904	0.4660	0.4282	0.5189	0.5189	0.5113	0.4610	0.4786	0.4786	0.2544	0.4786	0.6146	0.5592	0.6045	0.5919	0.7456	0.5139	0.6045	0.3652	0.4534	0.5894	0.4005	46890
0.4055	0.6574	0.5567	0.4232	0.4005	0.3929	0.5869	0.4408	0.6524	0.6121	0.5542	0.4055	0.3426	0.5793	0.3703	0.2897	0.3501	0.4106	0.4181	0.4861	0.4660	0.5013	0.5466	0.4131	0.5113	0.4987	0.5592	0.5038	0.5365	0.5290	0.1688	0.4433	0.3350	0.4257	0.4861	0.5113	0.5063	0.5139	0.3678	0.4156	0.4937	0.5164	0.3904	0.4660	0.4332	0.5214	0.5239	0.5189	0.4610	0.4811	0.4912	0.2544	0.4811	0.6171	0.5668	0.6071	0.5919	0.7506	0.5189	0.6071	0.3678	0.4534	0.5919	0.4055	52010
0.4055	0.6599	0.5567	0.4232	0.4055	0.3955	0.5894	0.4433	0.6574	0.6121	0.5617	0.4081	0.3476	0.5844	0.3703	0.2897	0.3501	0.4106	0.4181	0.4887	0.4660	0.5063	0.5466	0.4131	0.5239	0.4987	0.5592	0.5113	0.5365	0.5340	0.1763	0.4433	0.3350	0.4257	0.4912	0.5113	0.5113	0.5164	0.3678	0.4181	0.4987	0.5164	0.3980	0.4710	0.4332	0.5239	0.5239	0.5214	0.4610	0.4861	0.5013	0.2544	0.4861	0.6171	0.5743	0.6071	0.5919	0.7506	0.5239	0.6071	0.3678	0.4534	0.5970	0.4081	57130
0.4081	0.6625	0.5567	0.4282	0.4055	0.3955	0.5894	0.4433	0.6650	0.6121	0.5642	0.4081	0.3501	0.5844	0.3778	0.2922	0.3501	0.4131	0.4207	0.4962	0.4660	0.5088	0.5491	0.4131	0.5264	0.5038	0.5592	0.5214	0.5365	0.5416	0.1763	0.4458	0.3350	0.4257	0.4962	0.5113	0.5189	0.5164	0.3678	0.4232	0.5038	0.5164	0.4081	0.4736	0.4332	0.5315	0.5239	0.5290	0.4610	0.4861	0.5038	0.2544	0.4887	0.6272	0.5869	0.6121	0.6020	0.7506	0.5239	0.6071	0.3678	0.4534	0.6045	0.4081	62250
0.4106	0.6625	0.5592	0.4307	0.4106	0.3980	0.5894	0.4433	0.6700	0.6121	0.5668	0.4106	0.3501	0.5869	0.3829	0.2922	0.3501	0.4156	0.4207	0.5013	0.4685	0.5113	0.5491	0.4131	0.5264	0.5088	0.5693	0.5239	0.5416	0.5466	0.1763	0.4509	0.3350	0.4257	0.4987	0.5113	0.5214	0.5164	0.3678	0.4257	0.5088	0.5164	0.4081	0.4761	0.4332	0.5315	0.5264	0.5365	0.4610	0.4861	0.5063	0.2544	0.4912	0.6348	0.5995	0.6146	0.6071	0.7531	0.5239	0.6071	0.3678	0.4534	0.6045	0.4131	67370
0.4131	0.6625	0.5617	0.4332	0.4131	0.3980	0.5894	0.4433	0.6700	0.6121	0.5693	0.4106	0.3501	0.5869	0.3829	0.2922	0.3501	0.4156	0.4232	0.5038	0.4736	0.5139	0.5542	0.4156	0.5290	0.5113	0.5743	0.5264	0.5416	0.5592	0.1763	0.4509	0.3350	0.4257	0.5038	0.5113	0.5214	0.5189	0.3678	0.4282	0.5088	0.5189	0.4106	0.4786	0.4332	0.5340	0.5340	0.5441	0.4610	0.4887	0.5088	0.2544	0.4937	0.6373	0.6045	0.6171	0.6121	0.7557	0.5239	0.6071	0.3678	0.4534	0.6071	0.4156	72490
0.4131	0.6650	0.5617	0.4358	0.4156	0.3980	0.5894	0.4458	0.6700	0.6121	0.5693	0.4106	0.3501	0.5869	0.3854	0.2922	0.3501	0.4181	0.4257	0.5088	0.4811	0.5189	0.5542	0.4181	0.5290	0.5139	0.5768	0.5264	0.5416	0.5617	0.1763	0.4559	0.3350	0.4257	0.5038	0.5113	0.5214	0.5214	0.3678	0.4282	0.5113	0.5189	0.4106	0.4786	0.4332	0.5340	0.5340	0.5466	0.4610	0.4912	0.5139	0.2544	0.4987	0.6398	0.6071	0.6196	0.6171	0.7607	0.5264	0.6071	0.3678	0.4534	0.6096	0.4181	77610
0.4207	0.6650	0.5617	0.4383	0.4207	0.4005	0.5919	0.4559	0.6751	0.6146	0.5693	0.4207	0.3501	0.5869	0.3904	0.2922	0.3501	0.4207	0.4282	0.5113	0.4836	0.5239	0.5542	0.4181	0.5315	0.5139	0.5768	0.5264	0.5441	0.5668	0.1788	0.4559	0.3350	0.4257	0.5063	0.5113	0.5214	0.5239	0.3678	0.4307	0.5113	0.5189	0.4181	0.4786	0.4332	0.5340	0.5390	0.5491	0.4610	0.4912	0.5214	0.2544	0.5013	0.6448	0.6096	0.6247	0.6222	0.7632	0.5290	0.6096	0.3678	0.4534	0.6096	0.4181	82730
0.4207	0.6650	0.5617	0.4408	0.4232	0.4030	0.5919	0.4584	0.6776	0.6146	0.5693	0.4207	0.3501	0.5869	0.3904	0.2972	0.3501	0.4207	0.4307	0.5189	0.4836	0.5290	0.5542	0.4181	0.5390	0.5139	0.5793	0.5340	0.5466	0.5693	0.1814	0.4559	0.3350	0.4257	0.5063	0.5113	0.5264	0.5239	0.3678	0.4332	0.5113	0.5189	0.4181	0.4811	0.4332	0.5340	0.5390	0.5542	0.4610	0.4912	0.5214	0.2544	0.5038	0.6499	0.6096	0.6272	0.6272	0.7632	0.5315	0.6121	0.3678	0.4534	0.6096	0.4181	87850
0.4257	0.6650	0.5617	0.4433	0.4232	0.4030	0.5919	0.4610	0.6776	0.6171	0.5693	0.4232	0.3501	0.5869	0.3929	0.2997	0.3552	0.4207	0.4307	0.5214	0.4861	0.5315	0.5542	0.4181	0.5466	0.5164	0.5844	0.5340	0.5466	0.5718	0.1814	0.4559	0.3375	0.4257	0.5063	0.5113	0.5315	0.5239	0.3678	0.4383	0.5113	0.5189	0.4181	0.4811	0.4358	0.5340	0.5390	0.5592	0.4610	0.4912	0.5264	0.2544	0.5063	0.6524	0.6121	0.6272	0.6322	0.7683	0.5315	0.6121	0.3678	0.4534	0.6096	0.4181	92970
0.4257	0.6675	0.5617	0.4458	0.4307	0.4030	0.5919	0.4660	0.6826	0.6222	0.5743	0.4232	0.3501	0.5869	0.3929	0.2997	0.3552	0.4232	0.4307	0.5264	0.4861	0.5340	0.5567	0.4181	0.5466	0.5164	0.5869	0.5390	0.5466	0.5793	0.1814	0.4736	0.3375	0.4257	0.5164	0.5113	0.5365	0.5264	0.3678	0.4383	0.5139	0.5189	0.4207	0.4811	0.4383	0.5365	0.5416	0.5718	0.4610	0.4912	0.5315	0.2544	0.5088	0.6524	0.6171	0.6297	0.6373	0.7683	0.5340	0.6121	0.3678	0.4534	0.6146	0.4232	103210
0.4257	0.6675	0.5617	0.4458	0.4358	0.4030	0.5919	0.4685	0.6877	0.6222	0.5793	0.4232	0.3501	0.5894	0.3929	0.3023	0.3552	0.4332	0.4332	0.5315	0.4861	0.5340	0.5567	0.4232	0.5491	0.5164	0.5894	0.5416	0.5491	0.5844	0.1839	0.4761	0.3375	0.4282	0.5214	0.5113	0.5390	0.5264	0.3678	0.4433	0.5164	0.5214	0.4282	0.4811	0.4408	0.5365	0.5416	0.5793	0.4610	0.4912	0.5416	0.2544	0.5139	0.6549	0.6196	0.6348	0.6423	0.7683	0.5390	0.6121	0.3678	0.4534	0.6146	0.4257	113450
0.4307	0.6675	0.5617	0.4509	0.4358	0.4081	0.5919	0.4761	0.6877	0.6222	0.5793	0.4257	0.3501	0.5894	0.3955	0.3023	0.3552	0.4332	0.4383	0.5340	0.5013	0.5416	0.5567	0.4257	0.5491	0.5164	0.5970	0.5516	0.5491	0.5894	0.1839	0.4786	0.3375	0.4282	0.5239	0.5113	0.5416	0.5315	0.3678	0.4458	0.5164	0.5214	0.4358	0.4811	0.4408	0.5365	0.5416	0.5869	0.4610	0.4912	0.5466	0.2544	0.5139	0.6549	0.6222	0.6423	0.6448	0.7733	0.5416	0.6146	0.3678	0.4534	0.6297	0.4282	123690
0.4358	0.6700	0.5617	0.4509	0.4358	0.4106	0.5919	0.4836	0.6877	0.6222	0.5793	0.4257	0.3501	0.5919	0.3955	0.3023	0.3552	0.4358	0.4383	0.5340	0.5013	0.5416	0.5617	0.4257	0.5491	0.5189	0.5995	0.5542	0.5491	0.5894	0.1839	0.4887	0.3375	0.4307	0.5239	0.5113	0.5416	0.5315	0.3678	0.4534	0.5164	0.5214	0.4383	0.4811	0.4433	0.5365	0.5441	0.5919	0.4610	0.4912	0.5491	0.2544	0.5139	0.6625	0.6272	0.6448	0.6448	0.7733	0.5416	0.6171	0.3678	0.4534	0.6297	0.4307	133930
0.4358	0.6700	0.5642	0.4509	0.4408	0.4131	0.5919	0.4836	0.6902	0.6222	0.5793	0.4282	0.3501	0.5919	0.3955	0.3023	0.3552	0.4383	0.4408	0.5365	0.5063	0.5491	0.5617	0.4257	0.5567	0.5189	0.6045	0.5567	0.5516	0.5919	0.1839	0.4912	0.3375	0.4332	0.5290	0.5139	0.5491	0.5315	0.3678	0.4534	0.5164	0.5214	0.4433	0.4836	0.4433	0.5365	0.5441	0.5945	0.4610	0.4937	0.5516	0.2544	0.5164	0.6625	0.6322	0.6474	0.6448	0.7733	0.5466	0.6171	0.3678	0.4534	0.6322	0.4332	144170
0.4358	0.6725	0.5642	0.4509	0.4408	0.4131	0.5919	0.4836	0.6927	0.6247	0.5844	0.4282	0.3501	0.5970	0.3955	0.3023	0.3552	0.4408	0.4408	0.5365	0.5088	0.5542	0.5642	0.4257	0.5617	0.5189	0.6096	0.5617	0.5542	0.5945	0.1839	0.4987	0.3401	0.4332	0.5290	0.5139	0.5491	0.5315	0.3678	0.4559	0.5214	0.5214	0.4433	0.4836	0.4433	0.5365	0.5466	0.6020	0.4610	0.4937	0.5592	0.2544	0.5164	0.6650	0.6348	0.6499	0.6499	0.7733	0.5491	0.6171	0.3678	0.4534	0.6373	0.4332	154410
0.4358	0.6725	0.5642	0.4534	0.4408	0.4131	0.5919	0.4887	0.6977	0.6272	0.5844	0.4282	0.3501	0.5995	0.3955	0.3048	0.3552	0.4408	0.4433	0.5365	0.5139	0.5567	0.5668	0.4282	0.5668	0.5189	0.6121	0.5642	0.5542	0.5945	0.1889	0.5038	0.3401	0.4358	0.5290	0.5139	0.5567	0.5315	0.3678	0.4584	0.5214	0.5214	0.4458	0.4836	0.4433	0.5365	0.5466	0.6071	0.4610	0.4962	0.5617	0.2544	0.5239	0.6700	0.6348	0.6524	0.6499	0.7733	0.5491	0.6196	0.3678	0.4534	0.6423	0.4332	164650
0.4358	0.6725	0.5642	0.4534	0.4458	0.4131	0.5919	0.4887	0.7028	0.6272	0.5844	0.4282	0.3501	0.5995	0.3955	0.3048	0.3552	0.4433	0.4433	0.5416	0.5164	0.5592	0.5668	0.4282	0.5668	0.5189	0.6171	0.5642	0.5542	0.5970	0.1889	0.5063	0.3426	0.4383	0.5315	0.5139	0.5592	0.5315	0.3678	0.4584	0.5214	0.5264	0.4484	0.4836	0.4433	0.5365	0.5466	0.6096	0.4610	0.4962	0.5668	0.2544	0.5290	0.6725	0.6398	0.6549	0.6499	0.7758	0.5516	0.6222	0.3678	0.4534	0.6474	0.4332	174890
0.4358	0.6725	0.5642	0.4559	0.4458	0.4131	0.5919	0.4912	0.7028	0.6272	0.5844	0.4282	0.3501	0.5995	0.3955	0.3048	0.3552	0.4433	0.4433	0.5416	0.5164	0.5592	0.5668	0.4307	0.5743	0.5189	0.6171	0.5668	0.5567	0.6020	0.1914	0.5088	0.3426	0.4383	0.5340	0.5139	0.5617	0.5315	0.3678	0.4635	0.5214	0.5264	0.4509	0.4836	0.4433	0.5365	0.5491	0.6096	0.4610	0.4962	0.5743	0.2544	0.5315	0.6725	0.6448	0.6574	0.6499	0.7758	0.5516	0.6247	0.3678	0.4534	0.6549	0.4358	185130
0.4383	0.6725	0.5642	0.4559	0.4534	0.4131	0.5945	0.4912	0.7078	0.6272	0.5869	0.4282	0.3501	0.5995	0.3955	0.3048	0.3552	0.4458	0.4458	0.5416	0.5214	0.5592	0.5668	0.4358	0.5793	0.5214	0.6272	0.5693	0.5592	0.6045	0.1940	0.5088	0.3451	0.4383	0.5340	0.5139	0.5617	0.5315	0.3678	0.4761	0.5214	0.5264	0.4509	0.4836	0.4433	0.5365	0.5516	0.6196	0.4610	0.4962	0.5793	0.2544	0.5390	0.6776	0.6474	0.6574	0.6524	0.7783	0.5542	0.6247	0.3678	0.4534	0.6574	0.4408	205610
0.4408	0.6725	0.5642	0.4559	0.4559	0.4131	0.5945	0.4937	0.7128	0.6272	0.5894	0.4307	0.3501	0.5995	0.3980	0.3048	0.3552	0.4458	0.4458	0.5441	0.5214	0.5668	0.5668	0.4358	0.5844	0.5264	0.6297	0.5693	0.5592	0.6071	0.1940	0.5088	0.3476	0.4383	0.5340	0.5139	0.5617	0.5315	0.3678	0.4786	0.5214	0.5264	0.4584	0.4861	0.4433	0.5365	0.5567	0.6272	0.4610	0.4962	0.5819	0.2544	0.5466	0.6801	0.6474	0.6574	0.6549	0.7809	0.5542	0.6272	0.3678	0.4534	0.6599	0.4433	226090
0.4408	0.6725	0.5642	0.4559	0.4559	0.4131	0.5945	0.4987	0.7154	0.6272	0.5945	0.4383	0.3501	0.5995	0.3980	0.3073	0.3552	0.4484	0.4484	0.5491	0.5264	0.5693	0.5693	0.4383	0.5894	0.5264	0.6348	0.5844	0.5592	0.6146	0.1965	0.5139	0.3501	0.4383	0.5340	0.5139	0.5668	0.5315	0.3678	0.4836	0.5214	0.5264	0.4635	0.4937	0.4433	0.5365	0.5567	0.6297	0.4610	0.4962	0.5844	0.2544	0.5466	0.6801	0.6499	0.6574	0.6549	0.7884	0.5567	0.6297	0.3678	0.4534	0.6599	0.4433	246570
0.4408	0.6725	0.5642	0.4584	0.4610	0.4156	0.5945	0.5038	0.7154	0.6272	0.5945	0.4383	0.3501	0.5995	0.3980	0.3073	0.3577	0.4509	0.4484	0.5516	0.5264	0.5718	0.5693	0.4383	0.5919	0.5264	0.6373	0.5894	0.5592	0.6196	0.2015	0.5139	0.3501	0.4383	0.5340	0.5139	0.5668	0.5315	0.3678	0.4836	0.5239	0.5264	0.4635	0.4987	0.4433	0.5365	0.5567	0.6322	0.4610	0.4962	0.5869	0.2544	0.5491	0.6851	0.6549	0.6599	0.6549	0.7884	0.5567	0.6297	0.3678	0.4534	0.6650	0.4484	267050
0.4408	0.6725	0.5642	0.4584	0.4685	0.4156	0.5945	0.5088	0.7179	0.6297	0.5970	0.4383	0.3501	0.5995	0.3980	0.3073	0.3577	0.4509	0.4484	0.5516	0.5340	0.5743	0.5693	0.4383	0.5945	0.5264	0.6398	0.5919	0.5617	0.6222	0.2015	0.5164	0.3501	0.4383	0.5340	0.5139	0.5668	0.5315	0.3678	0.4836	0.5264	0.5264	0.4635	0.4987	0.4433	0.5365	0.5567	0.6373	0.4610	0.4962	0.5919	0.2544	0.5542	0.6877	0.6574	0.6625	0.6574	0.7909	0.5567	0.6297	0.3678	0.4534	0.6650	0.4484	287530
0.4408	0.6725	0.5642	0.4584	0.4685	0.4156	0.5945	0.5189	0.7179	0.6297	0.5995	0.4383	0.3501	0.6020	0.3980	0.3073	0.3577	0.4509	0.4484	0.5516	0.5340	0.5844	0.5693	0.4383	0.5970	0.5264	0.6423	0.5945	0.5617	0.6348	0.2015	0.5164	0.3526	0.4383	0.5365	0.5139	0.5668	0.5315	0.3678	0.4887	0.5264	0.5264	0.4685	0.4987	0.4433	0.5365	0.5592	0.6423	0.4610	0.4962	0.5945	0.2544	0.5567	0.6902	0.6574	0.6650	0.6574	0.7909	0.5567	0.6297	0.3678	0.4534	0.6650	0.4484	308010
0.4433	0.6725	0.5642	0.4635	0.4710	0.4156	0.5945	0.5290	0.7204	0.6297	0.5995	0.4408	0.3501	0.6020	0.4005	0.3073	0.3577	0.4534	0.4484	0.5516	0.5365	0.5844	0.5693	0.4383	0.5995	0.5264	0.6448	0.5945	0.5617	0.6348	0.2040	0.5189	0.3526	0.4383	0.5365	0.5139	0.5668	0.5315	0.3678	0.4937	0.5315	0.5264	0.4685	0.4987	0.4433	0.5390	0.5617	0.6448	0.4610	0.4962	0.5945	0.2544	0.5567	0.6902	0.6599	0.6675	0.6574	0.7960	0.5592	0.6297	0.3678	0.4534	0.6650	0.4509	328490
0.4433	0.6725	0.5668	0.4660	0.4761	0.4181	0.5945	0.5315	0.7204	0.6322	0.6045	0.4433	0.3501	0.6071	0.4030	0.3098	0.3577	0.4534	0.4484	0.5516	0.5390	0.5844	0.5693	0.4383	0.6020	0.5264	0.6448	0.6020	0.5617	0.6348	0.2040	0.5189	0.3526	0.4383	0.5390	0.5139	0.5668	0.5315	0.3678	0.4937	0.5315	0.5365	0.4736	0.4987	0.4433	0.5390	0.5617	0.6474	0.4610	0.4962	0.5970	0.2544	0.5592	0.6902	0.6650	0.6700	0.6574	0.7960	0.5592	0.6297	0.3678	0.4534	0.6675	0.4509	348970
0.4433	0.6725	0.5668	0.4660	0.4761	0.4181	0.5945	0.5416	0.7229	0.6348	0.6045	0.4433	0.3501	0.6071	0.4030	0.3098	0.3577	0.4534	0.4484	0.5516	0.5441	0.5869	0.5693	0.4408	0.6045	0.5264	0.6499	0.6071	0.5617	0.6373	0.2091	0.5264	0.3526	0.4383	0.5416	0.5139	0.5668	0.5340	0.3678	0.4962	0.5315	0.5365	0.4761	0.4987	0.4433	0.5390	0.5617	0.6474	0.4610	0.4962	0.5995	0.2544	0.5617	0.6902	0.6700	0.6700	0.6574	0.7960	0.5592	0.6322	0.3678	0.4534	0.6675	0.4509	369450
0.4433	0.6725	0.5668	0.4660	0.4786	0.4181	0.5945	0.5466	0.7254	0.6373	0.6071	0.4433	0.3501	0.6071	0.4055	0.3098	0.3577	0.4559	0.4509	0.5516	0.5466	0.5919	0.5693	0.4408	0.6096	0.5264	0.6499	0.6071	0.5617	0.6423	0.2091	0.5290	0.3526	0.4383	0.5416	0.5139	0.5668	0.5365	0.3678	0.5013	0.5340	0.5365	0.4786	0.4987	0.4433	0.5390	0.5642	0.6474	0.4610	0.4962	0.6045	0.2544	0.5617	0.6927	0.6700	0.6700	0.6599	0.7960	0.5592	0.6322	0.3678	0.4534	0.6675	0.4509	410410
0.4433	0.6751	0.5668	0.4660	0.4811	0.4181	0.5945	0.5516	0.7254	0.6373	0.6096	0.4433	0.3501	0.6071	0.4055	0.3098	0.3577	0.4559	0.4509	0.5516	0.5491	0.5945	0.5693	0.4484	0.6146	0.5264	0.6549	0.6071	0.5617	0.6574	0.2116	0.5315	0.3577	0.4383	0.5416	0.5139	0.5668	0.5365	0.3678	0.5038	0.5340	0.5365	0.4811	0.4987	0.4433	0.5390	0.5642	0.6474	0.4610	0.4962	0.6071	0.2544	0.5617	0.6927	0.6725	0.6725	0.6599	0.7960	0.5617	0.6348	0.3678	0.4534	0.6675	0.4534	451370
0.4433	0.6751	0.5668	0.4685	0.4836	0.4181	0.5945	0.5567	0.7254	0.6373	0.6146	0.4433	0.3501	0.6096	0.4055	0.3098	0.3577	0.4559	0.4509	0.5516	0.5516	0.5945	0.5693	0.4484	0.6196	0.5264	0.6549	0.6196	0.5642	0.6599	0.2166	0.5340	0.3602	0.4383	0.5416	0.5139	0.5668	0.5365	0.3678	0.5063	0.5340	0.5365	0.4836	0.4987	0.4433	0.5390	0.5642	0.6499	0.4610	0.4962	0.6196	0.2544	0.5617	0.6952	0.6751	0.6725	0.6625	0.7985	0.5642	0.6348	0.3678	0.4534	0.6751	0.4534	500000


==> data/Simple.txt <==
DIR	MCS	REV	DIL	AGD	DRR	CLU	GLB	QNL	MQL	LGO	DIM	ADC	DMN	DIA	DCC	DCV	MRD	BIR	PLO	DIG	DGL	BMN	GBB	DTA	DTO	DTG	DBA	DBO	DBG	MCC	GAA	SAA	AMC	ACO	CAA	PAA	DEE	HSS	SFL	MMI	MSL	ABC	BEE	IWO	ICA	MST	GLS	BBO	FAA	CSS	BAT	TLB	CNN	BES	AVO	AOS	SUR	STA	SCS	NNA	CMA	RBF	BAD	T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	2
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0125	0.0125	0.0125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	20
0.0025	0.0025	0.0000	0.0025	0.0000	0.0025	0.0000	0.0025	0.0250	0.0250	0.0150	0.0025	0.0000	0.0000	0.0025	0.0025	0.0000	0.0075	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	30
0.0075	0.0050	0.0000	0.0100	0.0025	0.0075	0.0000	0.0075	0.0325	0.0325	0.0275	0.0075	0.0000	0.0000	0.0075	0.0050	0.0000	0.0075	0.0000	0.0100	0.0025	0.0000	0.0000	0.0000	0.0050	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0350	0.0000	0.0000	0.0000	0.0000	0.0000	0.0100	40
0.0125	0.0175	0.0025	0.0200	0.0025	0.0125	0.0000	0.0125	0.0375	0.0375	0.0325	0.0125	0.0000	0.0025	0.0125	0.0100	0.0025	0.0225	0.0000	0.0225	0.0100	0.0000	0.0000	0.0000	0.0050	0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0450	0.0000	0.0000	0.0000	0.0000	0.0000	0.0100	50
0.0225	0.0225	0.0100	0.0250	0.0025	0.0225	0.0000	0.0225	0.0375	0.0375	0.0350	0.0225	0.0000	0.0100	0.0225	0.0225	0.0025	0.0350	0.0075	0.0225	0.0100	0.0050	0.0050	0.0025	0.0075	0.0300	0.0025	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0100	60
0.0225	0.0225	0.0125	0.0400	0.0100	0.0225	0.0000	0.0225	0.0375	0.0375	0.0350	0.0225	0.0000	0.0100	0.0225	0.0275	0.0100	0.0400	0.0150	0.0400	0.0125	0.0050	0.0150	0.0075	0.0150	0.0450	0.0025	0.0000	0.0150	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0500	0.0000	0.0000	0.0000	0.0000	0.0025	0.0100	70
0.0400	0.0350	0.0150	0.0450	0.0100	0.0400	0.0000	0.0400	0.0375	0.0375	0.0350	0.0400	0.0000	0.0125	0.0400	0.0350	0.0225	0.0550	0.0175	0.0725	0.0125	0.0100	0.0175	0.0075	0.0150	0.0575	0.0125	0.0000	0.0175	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0500	0.0000	0.0000	0.0000	0.0000	0.0025	0.0100	80
0.0575	0.0350	0.0250	0.0575	0.0125	0.0575	0.0000	0.0575	0.0375	0.0375	0.0350	0.0575	0.0100	0.0225	0.0575	0.0475	0.0350	0.0675	0.0350	0.0825	0.0275	0.0125	0.0275	0.0225	0.0250	0.0750	0.0350	0.0000	0.0350	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0550	0.0000	0.0000	0.0000	0.0000	0.0025	0.0100	90
0.0850	0.0550	0.0325	0.0700	0.0125	0.0850	0.0000	0.0850	0.0375	0.0375	0.0350	0.0850	0.0125	0.0325	0.0850	0.0650	0.0550	0.0850	0.0650	0.0825	0.0350	0.0125	0.0375	0.0500	0.0375	0.1000	0.0400	0.0000	0.0650	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0550	0.0000	0.0000	0.0000	0.0000	0.0050	0.0100	100
0.1050	0.0600	0.0375	0.0800	0.0125	0.1050	0.0000	0.1050	0.0375	0.0375	0.0350	0.1050	0.0175	0.0375	0.1050	0.0750	0.0650	0.0975	0.0775	0.0925	0.0475	0.0150	0.0475	0.0675	0.0375	0.1050	0.0450	0.0075	0.0775	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0575	0.0000	0.0000	0.0000	0.0000	0.0100	0.0100	110
0.1200	0.0675	0.0400	0.0925	0.0125	0.1200	0.0000	0.1200	0.0375	0.0375	0.0350	0.1200	0.0275	0.0400	0.1200	0.0800	0.0700	0.1075	0.0975	0.0975	0.0575	0.0200	0.0500	0.0875	0.0550	0.1150	0.0550	0.0075	0.0975	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0650	0.0000	0.0000	0.0000	0.0000	0.0125	0.0125	120
0.1325	0.0675	0.0450	0.1075	0.0325	0.1325	0.0000	0.1325	0.0375	0.0375	0.0350	0.1325	0.0325	0.0425	0.1325	0.0950	0.0900	0.1150	0.1125	0.1150	0.0750	0.0300	0.0600	0.1000	0.0550	0.1350	0.0650	0.0100	0.1125	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0750	0.0000	0.0000	0.0000	0.0000	0.0125	0.0150	130
0.1425	0.0750	0.0525	0.1275	0.0325	0.1425	0.0000	0.1425	0.0375	0.0375	0.0350	0.1425	0.0425	0.0425	0.1425	0.1150	0.1000	0.1175	0.1300	0.1275	0.1050	0.0425	0.0700	0.1125	0.0600	0.1575	0.0775	0.0100	0.1300	0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0875	0.0000	0.0000	0.0000	0.0000	0.0125	0.0150	140
0.1575	0.0775	0.0600	0.1300	0.0325	0.1575	0.0000	0.1575	0.0425	0.0375	0.0350	0.1575	0.0500	0.0450	0.1575	0.1225	0.1125	0.1300	0.1550	0.1350	0.1175	0.0500	0.0775	0.1450	0.0600	0.1775	0.0875	0.0325	0.1550	0.0250	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1050	0.0000	0.0000	0.0000	0.0000	0.0200	0.0150	150
0.1750	0.0775	0.0750	0.1450	0.0325	0.1750	0.0000	0.1750	0.0425	0.0375	0.0375	0.1750	0.0575	0.0450	0.1750	0.1300	0.1200	0.1350	0.1675	0.1475	0.1250	0.0575	0.0800	0.1625	0.0800	0.1825	0.1025	0.0325	0.1675	0.0425	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1200	0.0000	0.0000	0.0000	0.0000	0.0200	0.0150	160
0.1875	0.0775	0.0850	0.1700	0.0375	0.1850	0.0000	0.1875	0.0425	0.0375	0.0375	0.1875	0.0650	0.0450	0.1875	0.1400	0.1225	0.1500	0.1775	0.1550	0.1350	0.0725	0.0975	0.1775	0.0800	0.2000	0.1050	0.0600	0.1775	0.0550	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1325	0.0000	0.0000	0.0000	0.0000	0.0250	0.0150	170
0.1925	0.0850	0.0925	0.1825	0.0375	0.1925	0.0000	0.1925	0.0425	0.0375	0.0375	0.1925	0.0775	0.0450	0.1925	0.1450	0.1275	0.1625	0.1825	0.1575	0.1450	0.0850	0.1150	0.1875	0.0800	0.2050	0.1225	0.0600	0.1825	0.0575	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1325	0.0000	0.0000	0.0000	0.0000	0.0275	0.0150	180
0.2025	0.0925	0.1000	0.1925	0.0375	0.2000	0.0000	0.2025	0.0425	0.0375	0.0375	0.2025	0.0825	0.0475	0.2025	0.1475	0.1375	0.1850	0.1925	0.1750	0.1525	0.1000	0.1250	0.1950	0.1025	0.2100	0.1300	0.0750	0.1925	0.0600	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1325	0.0000	0.0025	0.0000	0.0000	0.0325	0.0150	190
0.2125	0.1000	0.1150	0.2000	0.0375	0.2125	0.0000	0.2125	0.0425	0.0375	0.0375	0.2125	0.0925	0.0475	0.2125	0.1575	0.1550	0.1950	0.2000	0.1925	0.1550	0.1075	0.1325	0.2075	0.1025	0.2225	0.1375	0.0750	0.2000	0.0700	0.0000	0.0000	0.0025	0.0000	0.0025	0.0000	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1325	0.0000	0.0025	0.0000	0.0000	0.0400	0.0150	200
0.2175	0.1075	0.1375	0.2125	0.0400	0.2175	0.0000	0.2175	0.0425	0.0375	0.0375	0.2175	0.1100	0.0500	0.2175	0.1600	0.1650	0.1975	0.2025	0.2075	0.1700	0.1150	0.1525	0.2250	0.1200	0.2350	0.1550	0.0750	0.2025	0.0800	0.0000	0.0000	0.0025	0.0000	0.0025	0.0025	0.0025	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0025	0.0000	0.0000	0.0000	0.1325	0.0000	0.0025	0.0000	0.0000	0.0400	0.0150	210
0.2225	0.1100	0.1500	0.2175	0.0400	0.2200	0.0000	0.2225	0.0425	0.0375	0.0375	0.2225	0.1150	0.0500	0.2225	0.1650	0.1700	0.2150	0.2050	0.2175	0.1800	0.1225	0.1600	0.2325	0.1200	0.2425	0.1575	0.0925	0.2050	0.1100	0.0000	0.0000	0.0025	0.0000	0.0025	0.0025	0.0025	0.0075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0025	0.0000	0.0025	0.0000	0.1375	0.0000	0.0150	0.0000	0.0000	0.0400	0.0150	220
0.2350	0.1225	0.1600	0.2200	0.0400	0.2350	0.0025	0.2350	0.0550	0.0375	0.0400	0.2350	0.1225	0.0550	0.2350	0.1725	0.1750	0.2150	0.2200	0.2275	0.1875	0.1300	0.1750	0.2475	0.1200	0.2550	0.1700	0.0925	0.2200	0.1200	0.0000	0.0000	0.0025	0.0000	0.0025	0.0025	0.0025	0.0125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0025	0.0000	0.0025	0.0000	0.1400	0.0000	0.0150	0.0000	0.0000	0.0450	0.0150	230
0.2425	0.1300	0.1625	0.2250	0.0400	0.2425	0.0025	0.2425	0.1150	0.0375	0.0400	0.2425	0.1275	0.0625	0.2475	0.1775	0.1900	0.2225	0.2300	0.2375	0.1900	0.1425	0.1800	0.2600	0.1475	0.2625	0.1825	0.0925	0.2300	0.1350	0.0000	0.0000	0.0025	0.0000	0.0025	0.0025	0.0025	0.0125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0100	0.0000	0.0050	0.0000	0.0025	0.0000	0.0025	0.0000	0.1425	0.0000	0.0150	0.0000	0.0000	0.0450	0.0150	240
0.2525	0.1300	0.1650	0.2275	0.0400	0.2500	0.0025	0.2525	0.1300	0.0375	0.0400	0.2525	0.1300	0.0650	0.2525	0.1800	0.2050	0.2400	0.2375	0.2425	0.1975	0.1475	0.1875	0.2675	0.1475	0.2775	0.1900	0.1050	0.2375	0.1450	0.0000	0.0000	0.0025	0.0000	0.0025	0.0025	0.0025	0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0100	0.0000	0.0050	0.0000	0.0025	0.0000	0.0125	0.0000	0.1500	0.0000	0.0300	0.0000	0.0000	0.0450	0.0150	250
0.2625	0.1350	0.1750	0.2300	0.0400	0.2625	0.0050	0.2625	0.1475	0.0375	0.0400	0.2625	0.1450	0.0650	0.2675	0.1800	0.2150	0.2525	0.2450	0.2475	0.2050	0.1550	0.2000	0.2725	0.1475	0.2825	0.1925	0.1050	0.2450	0.1600	0.0000	0.0000	0.0025	0.0000	0.0025	0.0025	0.0025	0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0000	0.0000	0.0100	0.0000	0.0050	0.0000	0.0025	0.0000	0.0125	0.0000	0.1575	0.0000	0.0300	0.0000	0.0000	0.0475	0.0150	260
0.2800	0.1350	0.1875	0.2425	0.0675	0.2750	0.0050	0.2775	0.1650	0.0375	0.0400	0.2800	0.1650	0.0675	0.2850	0.1825	0.2175	0.2600	0.2500	0.2500	0.2150	0.1575	0.2100	0.2800	0.1775	0.2850	0.2050	0.1050	0.2500	0.1725	0.0000	0.0000	0.0025	0.0000	0.0050	0.0025	0.0025	0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0050	0.0000	0.0000	0.0000	0.0000	0.0100	0.0000	0.0075	0.0000	0.0025	0.0000	0.0125	0.0000	0.1725	0.0000	0.0300	0.0000	0.0000	0.0525	0.0150	270
0.2875	0.1425	0.1975	0.2525	0.0675	0.2825	0.0125	0.2875	0.1850	0.0375	0.0400	0.2850	0.1725	0.0675	0.2875	0.1875	0.2300	0.2675	0.2575	0.2550	0.2225	0.1575	0.2275	0.2825	0.1775	0.2900	0.2150	0.1325	0.2575	0.1775	0.0000	0.0000	0.0025	0.0000	0.0050	0.0025	0.0025	0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0075	0.0000	0.0000	0.0000	0.0000	0.0100	0.0000	0.0075	0.0000	0.0025	0.0000	0.0225	0.0025	0.1900	0.0000	0.0400	0.0000	0.0000	0.0525	0.0150	280
0.2975	0.1425	0.2100	0.2550	0.0675	0.2950	0.0150	0.2975	0.1875	0.0375	0.0400	0.2975	0.1950	0.0700	0.2975	0.1875	0.2300	0.2750	0.2675	0.2575	0.2300	0.1600	0.2350	0.2925	0.1775	0.2975	0.2250	0.1325	0.2675	0.1850	0.0000	0.0000	0.0025	0.0000	0.0050	0.0025	0.0025	0.0250	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0125	0.0000	0.0050	0.0000	0.0000	0.0350	0.0000	0.0075	0.0000	0.0025	0.0000	0.0225	0.0025	0.1900	0.0000	0.0400	0.0000	0.0000	0.0550	0.0150	290
0.3050	0.1475	0.2150	0.2625	0.0675	0.3050	0.0175	0.3050	0.1925	0.0375	0.0400	0.3050	0.2050	0.0725	0.3050	0.1900	0.2300	0.2850	0.2775	0.2575	0.2350	0.1650	0.2375	0.3000	0.1825	0.3050	0.2325	0.1325	0.2775	0.1900	0.0000	0.0000	0.0025	0.0000	0.0050	0.0025	0.0025	0.0250	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0125	0.0000	0.0050	0.0000	0.0000	0.0350	0.0000	0.0075	0.0000	0.0025	0.0000	0.0225	0.0025	0.1925	0.0000	0.0400	0.0000	0.0000	0.0550	0.0150	300
0.3125	0.1475	0.2350	0.2625	0.0675	0.3175	0.0250	0.3125	0.1975	0.0375	0.0400	0.3150	0.2125	0.0725	0.3125	0.1900	0.2325	0.2850	0.2850	0.2575	0.2525	0.1725	0.2550	0.3050	0.1825	0.3075	0.2375	0.1475	0.2850	0.2025	0.0000	0.0000	0.0075	0.0000	0.0050	0.0025	0.0075	0.0250	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0150	0.0000	0.0050	0.0000	0.0050	0.0350	0.0000	0.0100	0.0000	0.0025	0.0000	0.0400	0.0100	0.1950	0.0000	0.0550	0.0000	0.0000	0.0600	0.0150	310
0.3225	0.1475	0.2350	0.2650	0.0950	0.3300	0.0250	0.3225	0.1975	0.0375	0.0400	0.3225	0.2175	0.0725	0.3225	0.2000	0.2450	0.2900	0.2900	0.2575	0.2550	0.1825	0.2650	0.3100	0.1825	0.3125	0.2450	0.1475	0.2900	0.2125	0.0000	0.0000	0.0125	0.0000	0.0075	0.0025	0.0075	0.0250	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0200	0.0025	0.0050	0.0000	0.0050	0.0350	0.0000	0.0100	0.0000	0.0025	0.0000	0.0400	0.0100	0.2000	0.0000	0.0550	0.0000	0.0000	0.0600	0.0150	320
0.3275	0.1500	0.2400	0.2675	0.0975	0.3325	0.0275	0.3275	0.1975	0.0375	0.0400	0.3250	0.2200	0.0750	0.3250	0.2000	0.2525	0.2925	0.2925	0.2650	0.2575	0.1850	0.2775	0.3150	0.1825	0.3200	0.2525	0.1475	0.2925	0.2200	0.0000	0.0000	0.0125	0.0000	0.0075	0.0025	0.0075	0.0325	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0300	0.0025	0.0050	0.0000	0.0075	0.0350	0.0000	0.0125	0.0000	0.0025	0.0000	0.0400	0.0125	0.2000	0.0000	0.0550	0.0000	0.0000	0.0600	0.0150	330
0.3275	0.1550	0.2500	0.2725	0.0975	0.3350	0.0300	0.3275	0.1975	0.0375	0.0400	0.3250	0.2250	0.0775	0.3275	0.2050	0.2550	0.3025	0.3025	0.2700	0.2700	0.1875	0.2975	0.3225	0.2025	0.3275	0.2550	0.1700	0.3025	0.2275	0.0000	0.0000	0.0200	0.0000	0.0075	0.0025	0.0075	0.0325	0.0000	0.0000	0.0000	0.0025	0.0000	0.0000	0.0400	0.0025	0.0075	0.0000	0.0075	0.0350	0.0000	0.0125	0.0025	0.0025	0.0000	0.0525	0.0125	0.2050	0.0000	0.0650	0.0000	0.0000	0.0600	0.0150	340
0.3375	0.1600	0.2575	0.2775	0.0975	0.3425	0.0300	0.3375	0.1975	0.0375	0.0400	0.3325	0.2300	0.0775	0.3350	0.2100	0.2575	0.3150	0.3050	0.2725	0.2750	0.2050	0.3025	0.3250	0.2025	0.3350	0.2675	0.1700	0.3050	0.2300	0.0000	0.0000	0.0200	0.0000	0.0075	0.0025	0.0075	0.0375	0.0000	0.0000	0.0000	0.0025	0.0000	0.0050	0.0475	0.0025	0.0075	0.0000	0.0100	0.0625	0.0000	0.0125	0.0025	0.0025	0.0000	0.0525	0.0125	0.2100	0.0000	0.0650	0.0000	0.0000	0.0600	0.0150	350
0.3425	0.1625	0.2650	0.2825	0.0975	0.3450	0.0400	0.3425	0.2000	0.0375	0.0400	0.3350	0.2325	0.0775	0.3375	0.2100	0.2625	0.3200	0.3100	0.2725	0.2825	0.2050	0.3075	0.3325	0.2025	0.3425	0.2750	0.1700	0.3100	0.2325	0.0000	0.0000	0.0250	0.0000	0.0075	0.0025	0.0075	0.0375	0.0000	0.0025	0.0000	0.0050	0.0000	0.0050	0.0525	0.0025	0.0100	0.0000	0.0100	0.0625	0.0000	0.0125	0.0025	0.0025	0.0000	0.0525	0.0200	0.2150	0.0000	0.0650	0.0000	0.0000	0.0650	0.0150	360
0.3475	0.1700	0.2750	0.2875	0.0975	0.3475	0.0475	0.3475	0.2000	0.0375	0.0400	0.3400	0.2375	0.0800	0.3475	0.2175	0.2650	0.3225	0.3150	0.2725	0.2850	0.2125	0.3225	0.3325	0.2225	0.3475	0.2825	0.1700	0.3150	0.2350	0.0000	0.0000	0.0250	0.0000	0.0150	0.0025	0.0075	0.0425	0.0000	0.0075	0.0000	0.0050	0.0000	0.0050	0.0650	0.0025	0.0125	0.0000	0.0100	0.0625	0.0000	0.0150	0.0025	0.0025	0.0000	0.0575	0.0200	0.2200	0.0000	0.0775	0.0000	0.0000	0.0650	0.0150	370
0.3500	0.1700	0.2875	0.3025	0.1250	0.3500	0.0500	0.3500	0.2000	0.0375	0.0400	0.3425	0.2425	0.0800	0.3500	0.2200	0.2650	0.3250	0.3150	0.2775	0.3000	0.2175	0.3325	0.3375	0.2225	0.3475	0.2850	0.1850	0.3150	0.2375	0.0000	0.0000	0.0250	0.0000	0.0150	0.0025	0.0075	0.0425	0.0000	0.0125	0.0000	0.0050	0.0000	0.0050	0.0775	0.0025	0.0125	0.0000	0.0100	0.0625	0.0000	0.0150	0.0025	0.0025	0.0000	0.0575	0.0350	0.2250	0.0000	0.0775	0.0000	0.0000	0.0650	0.0150	380
0.3550	0.1725	0.2925	0.3025	0.1250	0.3550	0.0525	0.3550	0.2000	0.0375	0.0400	0.3475	0.2425	0.0825	0.3550	0.2300	0.2700	0.3275	0.3175	0.2900	0.3100	0.2225	0.3425	0.3400	0.2225	0.3575	0.2975	0.1850	0.3175	0.2400	0.0000	0.0050	0.0250	0.0000	0.0150	0.0025	0.0075	0.0475	0.0000	0.0175	0.0000	0.0050	0.0000	0.0050	0.0825	0.0025	0.0125	0.0000	0.0100	0.0625	0.0000	0.0175	0.0025	0.0025	0.0000	0.0575	0.0350	0.2350	0.0000	0.0775	0.0000	0.0000	0.0675	0.0150	390
0.3550	0.1800	0.3000	0.3050	0.1250	0.3600	0.0575	0.3550	0.2025	0.0375	0.0400	0.3525	0.2425	0.0875	0.3575	0.2425	0.2775	0.3300	0.3225	0.2975	0.3100	0.2250	0.3475	0.3425	0.2225	0.3650	0.3000	0.1850	0.3225	0.2400	0.0000	0.0050	0.0250	0.0000	0.0150	0.0025	0.0075	0.0475	0.0000	0.0225	0.0000	0.0050	0.0000	0.0050	0.0825	0.0025	0.0125	0.0000	0.0100	0.0850	0.0000	0.0175	0.0025	0.0025	0.0000	0.0725	0.0350	0.2375	0.0000	0.0875	0.0000	0.0000	0.0675	0.0150	400
0.3575	0.1825	0.3075	0.3050	0.1250	0.3675	0.0650	0.3575	0.2025	0.0375	0.0400	0.3550	0.2425	0.0900	0.3600	0.2450	0.2825	0.3300	0.3250	0.3050	0.3150	0.2275	0.3500	0.3450	0.2375	0.3725	0.3025	0.2050	0.3250	0.2425	0.0000	0.0050	0.0250	0.0000	0.0150	0.0025	0.0125	0.0575	0.0000	0.0275	0.0000	0.0050	0.0000	0.0050	0.0875	0.0050	0.0150	0.0000	0.0100	0.0850	0.0000	0.0175	0.0025	0.0025	0.0000	0.0725	0.0425	0.2425	0.0000	0.0875	0.0000	0.0000	0.0675	0.0150	410
0.3575	0.1850	0.3175	0.3075	0.1325	0.3700	0.0825	0.3575	0.2025	0.0375	0.0400	0.3550	0.2475	0.0900	0.3675	0.2500	0.2900	0.3350	0.3275	0.3050	0.3225	0.2375	0.3525	0.3475	0.2375	0.3725	0.3050	0.2050	0.3275	0.2475	0.0000	0.0050	0.0250	0.0000	0.0200	0.0025	0.0125	0.0575	0.0000	0.0275	0.0000	0.0100	0.0000	0.0050	0.0925	0.0325	0.0225	0.0000	0.0100	0.0850	0.0000	0.0175	0.0025	0.0025	0.0000	0.0725	0.0425	0.2500	0.0000	0.0875	0.0000	0.0000	0.0700	0.0150	420
0.3675	0.1875	0.3275	0.3075	0.1325	0.3900	0.0875	0.3675	0.2025	0.0375	0.0400	0.3675	0.2500	0.0925	0.3700	0.2500	0.2950	0.3350	0.3375	0.3125	0.3225	0.2425	0.3650	0.3550	0.2375	0.3750	0.3075	0.2050	0.3375	0.2550	0.0000	0.0050	0.0250	0.0000	0.0200	0.0025	0.0125	0.0650	0.0000	0.0325	0.0000	0.0100	0.0000	0.0225	0.1000	0.0325	0.0225	0.0000	0.0100	0.0850	0.0000	0.0200	0.0025	0.0025	0.0000	0.0750	0.0500	0.2550	0.0000	0.1050	0.0000	0.0000	0.0700	0.0150	430
0.3725	0.1875	0.3375	0.3125	0.1325	0.3950	0.0975	0.3725	0.2125	0.0375	0.0400	0.3700	0.2500	0.0925	0.3750	0.2500	0.2975	0.3400	0.3525	0.3200	0.3275	0.2450	0.3650	0.3675	0.2375	0.3800	0.3100	0.2050	0.3525	0.2575	0.0000	0.0050	0.0250	0.0000	0.0200	0.0025	0.0125	0.0650	0.0000	0.0325	0.0000	0.0100	0.0000	0.0225	0.1075	0.0325	0.0225	0.0000	0.0100	0.0850	0.0000	0.0200	0.0025	0.0025	0.0000	0.0750	0.0500	0.2575	0.0000	0.1050	0.0000	0.0000	0.0725	0.0150	440
0.3800	0.1900	0.3450	0.3150	0.1550	0.4000	0.1000	0.3800	0.2200	0.0375	0.0400	0.3800	0.2550	0.0950	0.3850	0.2500	0.3000	0.3425	0.3525	0.3250	0.3300	0.2525	0.3775	0.3675	0.2650	0.3800	0.3175	0.2225	0.3525	0.2625	0.0000	0.0050	0.0250	0.0000	0.0200	0.0025	0.0125	0.0675	0.0000	0.0325	0.0000	0.0100	0.0000	0.0225	0.1225	0.0325	0.0225	0.0000	0.0125	0.0850	0.0000	0.0275	0.0025	0.0025	0.0000	0.0750	0.0500	0.2650	0.0000	0.1050	0.0000	0.0000	0.0725	0.0150	450
0.3825	0.1950	0.3475	0.3150	0.1550	0.4075	0.1075	0.3825	0.2275	0.0375	0.0400	0.3825	0.2575	0.0950	0.3900	0.2575	0.3050	0.3500	0.3575	0.3275	0.3325	0.2525	0.3825	0.3750	0.2650	0.3825	0.3200	0.2225	0.3575	0.2650	0.0000	0.0050	0.0250	0.0000	0.0200	0.0025	0.0125	0.0675	0.0000	0.0400	0.0000	0.0100	0.0000	0.0225	0.1350	0.0325	0.0225	0.0000	0.0125	0.1025	0.0000	0.0275	0.0025	0.0025	0.0000	0.0775	0.0525	0.2675	0.0000	0.1150	0.0000	0.0000	0.0750	0.0150	460
0.3925	0.1950	0.3575	0.3150	0.1550	0.4150	0.1125	0.3900	0.2300	0.0375	0.0400	0.3875	0.2600	0.0975	0.3950	0.2575	0.3100	0.3525	0.3600	0.3325	0.3375	0.2550	0.3850	0.3775	0.2650	0.3825	0.3225	0.2225	0.3600	0.2650	0.0000	0.0050	0.0250	0.0000	0.0200	0.0025	0.0125	0.0675	0.0000	0.0425	0.0000	0.0100	0.0000	0.0225	0.1350	0.0325	0.0275	0.0000	0.0125	0.1025	0.0000	0.0300	0.0025	0.0025	0.0000	0.0775	0.0525	0.2700	0.0000	0.1150	0.0000	0.0000	0.0775	0.0150	470
0.3950	0.2000	0.3650	0.3150	0.1550	0.4175	0.1150	0.3950	0.2325	0.0375	0.0400	0.3975	0.2600	0.1000	0.3975	0.2600	0.3125	0.3600	0.3625	0.3325	0.3450	0.2700	0.3925	0.3800	0.2650	0.3850	0.3250	0.2225	0.3625	0.2650	0.0000	0.0050	0.0300	0.0000	0.0200	0.0025	0.0125	0.0675	0.0000	0.0525	0.0000	0.0100	0.0000	0.0225	0.1450	0.0325	0.0275	0.0000	0.0125	0.1025	0.0000	0.0300	0.0025	0.0025	0.0000	0.0775	0.0550	0.2750	0.0000	0.1150	0.0000	0.0000	0.0875	0.0150	480
0.4000	0.2000	0.3675	0.3200	0.1550	0.4175	0.1225	0.4000	0.2375	0.0375	0.0425	0.3975	0.2600	0.1050	0.4000	0.2650	0.3150	0.3600	0.3725	0.3350	0.3475	0.2750	0.3950	0.3950	0.2850	0.3900	0.3300	0.2400	0.3725	0.2675	0.0000	0.0050	0.0325	0.0000	0.0200	0.0025	0.0125	0.0700	0.0000	0.0650	0.0000	0.0100	0.0000	0.0225	0.1500	0.0325	0.0300	0.0000	0.0175	0.1025	0.0000	0.0325	0.0025	0.0025	0.0000	0.0825	0.0550	0.2800	0.0000	0.1275	0.0000	0.0000	0.0875	0.0150	490
0.4025	0.2025	0.3675	0.3225	0.1550	0.4200	0.1325	0.4025	0.2400	0.0375	0.0425	0.4000	0.2650	0.1075	0.4050	0.2675	0.3175	0.3650	0.3750	0.3350	0.3525	0.2800	0.3975	0.3975	0.2850	0.3900	0.3350	0.2400	0.3750	0.2700	0.0000	0.0050	0.0425	0.0000	0.0200	0.0025	0.0125	0.0700	0.0000	0.0700	0.0000	0.0125	0.0000	0.0275	0.1500	0.0325	0.0300	0.0000	0.0175	0.1025	0.0000	0.0325	0.0025	0.0025	0.0000	0.0825	0.0550	0.2825	0.0000	0.1275	0.0000	0.0000	0.0900	0.0150	500
0.4150	0.2100	0.3750	0.3350	0.1550	0.4300	0.1400	0.4150	0.2450	0.0375	0.0425	0.4075	0.2650	0.1100	0.4125	0.2675	0.3175	0.3650	0.3800	0.3350	0.3525	0.2825	0.4125	0.4025	0.2850	0.3925	0.3350	0.2400	0.3800	0.2700	0.0000	0.0050	0.0450	0.0000	0.0200	0.0050	0.0400	0.0725	0.0000	0.0875	0.0000	0.0125	0.0000	0.0275	0.1500	0.0325	0.0325	0.0000	0.0175	0.1175	0.0000	0.0325	0.0025	0.0025	0.0000	0.0825	0.0650	0.2925	0.0000	0.1275	0.0000	0.0000	0.0900	0.0150	510
0.4200	0.2150	0.3825	0.3400	0.1800	0.4375	0.1450	0.4200	0.2500	0.0375	0.0425	0.4125	0.2650	0.1100	0.4200	0.2725	0.3175	0.3650	0.3850	0.3350	0.3600	0.2875	0.4225	0.4075	0.2850	0.3950	0.3350	0.2400	0.3850	0.2800	0.0000	0.0050	0.0475	0.0000	0.0275	0.0050	0.0400	0.0725	0.0000	0.1025	0.0000	0.0125	0.0000	0.0275	0.1550	0.0800	0.0325	0.0000	0.0175	0.1175	0.0000	0.0325	0.0050	0.0025	0.0000	0.0900	0.0650	0.2925	0.0000	0.1375	0.0000	0.0000	0.0900	0.0175	520
0.4225	0.2225	0.3875	0.3475	0.1800	0.4400	0.1525	0.4225	0.2525	0.0375	0.0425	0.4175	0.2650	0.1150	0.4250	0.2725	0.3200	0.3675	0.3925	0.3350	0.3650	0.2900	0.4325	0.4100	0.2850	0.4050	0.3350	0.2525	0.3925	0.2900	0.0000	0.0150	0.0525	0.0000	0.0275	0.0050	0.0400	0.0750	0.0000	0.1075	0.0000	0.0125	0.0000	0.0275	0.1550	0.1075	0.0325	0.0000	0.0200	0.1175	0.0000	0.0350	0.0050	0.0025	0.0000	0.0900	0.0725	0.2925	0.0000	0.1375	0.0000	0.0000	0.0925	0.0175	530
0.4250	0.2250	0.3950	0.3475	0.1800	0.4425	0.1575	0.4250	0.2550	0.0375	0.0425	0.4200	0.2675	0.1175	0.4250	0.2725	0.3200	0.3675	0.3925	0.3350	0.3725	0.2975	0.4350	0.4100	0.3075	0.4075	0.3425	0.2525	0.3925	0.2925	0.0000	0.0150	0.0525	0.0000	0.0275	0.0050	0.0400	0.0750	0.0000	0.1125	0.0000	0.0125	0.0000	0.0275	0.1550	0.1075	0.0325	0.0000	0.0200	0.1175	0.0000	0.0350	0.0050	0.0025	0.0000	0.0900	0.0725	0.3000	0.0000	0.1375	0.0000	0.0000	0.0925	0.0175	540
0.4275	0.2325	0.3950	0.3500	0.1800	0.4425	0.1600	0.4275	0.2550	0.0400	0.0425	0.4200	0.2675	0.1200	0.4275	0.2775	0.3200	0.3675	0.3950	0.3350	0.3775	0.3000	0.4350	0.4125	0.3075	0.4100	0.3475	0.2525	0.3950	0.2950	0.0000	0.0150	0.0525	0.0000	0.0275	0.0050	0.0400	0.0750	0.0000	0.1150	0.0000	0.0125	0.0000	0.0275	0.1575	0.1075	0.0375	0.0000	0.0225	0.1175	0.0000	0.0350	0.0050	0.0025	0.0000	0.0925	0.0725	0.3000	0.0000	0.1450	0.0000	0.0000	0.0950	0.0175	550
0.4300	0.2325	0.4000	0.3500	0.1800	0.4450	0.1625	0.4300	0.2550	0.0400	0.0425	0.4250	0.2675	0.1200	0.4325	0.2800	0.3225	0.3750	0.3950	0.3350	0.3850	0.3025	0.4350	0.4125	0.3075	0.4150	0.3575	0.2525	0.3950	0.3100	0.0000	0.0150	0.0525	0.0000	0.0275	0.0050	0.0400	0.0750	0.0000	0.1225	0.0000	0.0150	0.0000	0.0275	0.1575	0.1075	0.0425	0.0000	0.0225	0.1175	0.0000	0.0350	0.0050	0.0025	0.0100	0.0925	0.0750	0.3000	0.0000	0.1450	0.0025	0.0000	0.0950	0.0175	560
0.4350	0.2400	0.4025	0.3525	0.1800	0.4475	0.1700	0.4350	0.2625	0.0400	0.0425	0.4300	0.2775	0.1200	0.4375	0.2825	0.3250	0.3825	0.4000	0.3350	0.3850	0.3025	0.4425	0.4150	0.3075	0.4150	0.3600	0.2525	0.4000	0.3150	0.0000	0.0150	0.0525	0.0000	0.0300	0.0050	0.0400	0.0750	0.0000	0.1225	0.0000	0.0150	0.0000	0.0275	0.1575	0.1075	0.0450	0.0000	0.0225	0.1225	0.0000	0.0350	0.0050	0.0025	0.0100	0.0925	0.0750	0.3000	0.0000	0.1450	0.0025	0.0000	0.1000	0.0175	570
0.4375	0.2500	0.4125	0.3525	0.1800	0.4475	0.1700	0.4375	0.2650	0.0400	0.0425	0.4325	0.2850	0.1250	0.4400	0.2825	0.3275	0.3825	0.4025	0.3350	0.3875	0.3050	0.4450	0.4200	0.3200	0.4150	0.3600	0.2675	0.4025	0.3250	0.0000	0.0175	0.0550	0.0000	0.0300	0.0050	0.0400	0.0750	0.0000	0.1300	0.0000	0.0150	0.0000	0.0350	0.1575	0.1075	0.0500	0.0000	0.0225	0.1225	0.0000	0.0350	0.0050	0.0025	0.0100	0.0925	0.0850	0.3050	0.0000	0.1550	0.0025	0.0000	0.1025	0.0175	580
0.4400	0.2500	0.4225	0.3550	0.1800	0.4525	0.1850	0.4400	0.2700	0.0400	0.0425	0.4350	0.2900	0.1325	0.4450	0.2825	0.3275	0.3850	0.4075	0.3350	0.3900	0.3100	0.4500	0.4200	0.3200	0.4150	0.3625	0.2675	0.4075	0.3325	0.0000	0.0175	0.0550	0.0000	0.0300	0.0050	0.0400	0.0775	0.0025	0.1300	0.0000	0.0150	0.0000	0.0350	0.1600	0.1075	0.0500	0.0000	0.0250	0.1225	0.0000	0.0350	0.0050	0.0025	0.0100	0.0925	0.0850	0.3125	0.0000	0.1550	0.0025	0.0000	0.1025	0.0175	590
0.4400	0.2600	0.4225	0.3575	0.1975	0.4525	0.1875	0.4400	0.2725	0.0400	0.0425	0.4350	0.2925	0.1325	0.4475	0.2875	0.3300	0.3875	0.4075	0.3350	0.3900	0.3125	0.4550	0.4225	0.3200	0.4175	0.3675	0.2675	0.4075	0.3350	0.0000	0.0175	0.0550	0.0000	0.0300	0.0050	0.0400	0.0775	0.0025	0.1375	0.0000	0.0175	0.0000	0.0350	0.1600	0.1075	0.0525	0.0000	0.0250	0.1225	0.0000	0.0350	0.0050	0.0025	0.0100	0.0925	0.0850	0.3150	0.0000	0.1550	0.0025	0.0000	0.1025	0.0175	600
0.4425	0.2675	0.4275	0.3600	0.1975	0.4525	0.1975	0.4425	0.2725	0.0400	0.0425	0.4375	0.2925	0.1375	0.4475	0.2900	0.3325	0.3875	0.4075	0.3350	0.3925	0.3125	0.4625	0.4250	0.3200	0.4225	0.3675	0.2675	0.4075	0.3400	0.0000	0.0175	0.0550	0.0000	0.0300	0.0050	0.0950	0.0800	0.0025	0.1400	0.0000	0.0175	0.0000	0.0350	0.1600	0.1075	0.0550	0.0000	0.0250	0.1225	0.0000	0.0350	0.0050	0.0025	0.0100	0.0950	0.0925	0.3150	0.0000	0.1700	0.0025	0.0000	0.1025	0.0175	610
0.4475	0.2750	0.4275	0.3675	0.1975	0.4575	0.2050	0.4475	0.2775	0.0400	0.0425	0.4425	0.2975	0.1400	0.4550	0.2925	0.3325	0.3875	0.4100	0.3350	0.3950	0.3200	0.4625	0.4250	0.3200	0.4250	0.3700	0.2875	0.4100	0.3400	0.0000	0.0375	0.0625	0.0000	0.0325	0.0050	0.0950	0.0800	0.0025	0.1500	0.0000	0.0200	0.0000	0.0350	0.1600	0.1200	0.0575	0.0000	0.0250	0.1250	0.0000	0.0350	0.0050	0.0025	0.0100	0.0950	0.0925	0.3175	0.0000	0.1700	0.0025	0.0000	0.1050	0.0175	620
0.4525	0.2775	0.4275	0.3675	0.2175	0.4600	0.2075	0.4525	0.2850	0.0400	0.0425	0.4500	0.2975	0.1425	0.4625	0.2950	0.3325	0.3900	0.4125	0.3350	0.3975	0.3250	0.4650	0.4275	0.3375	0.4250	0.3725	0.2875	0.4125	0.3450	0.0000	0.0375	0.0625	0.0000	0.0325	0.0050	0.0950	0.0800	0.0125	0.1575	0.0000	0.0200	0.0000	0.0350	0.1600	0.1625	0.0575	0.0000	0.0250	0.1250	0.0000	0.0350	0.0050	0.0025	0.0100	0.0950	0.0950	0.3175	0.0000	0.1700	0.0025	0.0000	0.1075	0.0175	630
0.4550	0.2800	0.4300	0.3700	0.2175	0.4600	0.2100	0.4550	0.2925	0.0400	0.0425	0.4525	0.3000	0.1475	0.4650	0.2975	0.3350	0.3900	0.4150	0.3350	0.4000	0.3275	0.4650	0.4300	0.3375	0.4250	0.3850	0.2875	0.4150	0.3500	0.0000	0.0375	0.0650	0.0000	0.0325	0.0050	0.0950	0.0800	0.0125	0.1600	0.0000	0.0225	0.0000	0.0350	0.1600	0.1650	0.0575	0.0000	0.0250	0.1250	0.0000	0.0350	0.0100	0.0025	0.0100	0.1025	0.0950	0.3200	0.0000	0.1750	0.0025	0.0000	0.1075	0.0175	640
0.4550	0.2800	0.4375	0.3700	0.2175	0.4600	0.2175	0.4550	0.2975	0.0400	0.0425	0.4575	0.3000	0.1475	0.4650	0.2975	0.3350	0.3925	0.4175	0.3350	0.4025	0.3300	0.4675	0.4300	0.3375	0.4250	0.3875	0.2875	0.4175	0.3525	0.0000	0.0375	0.0750	0.0000	0.0325	0.0050	0.0950	0.0825	0.0125	0.1600	0.0000	0.0225	0.0000	0.0350	0.1600	0.1650	0.0600	0.0000	0.0250	0.1250	0.0000	0.0350	0.0100	0.0025	0.0100	0.1025	0.0950	0.3200	0.0000	0.1750	0.0025	0.0000	0.1075	0.0175	650
0.4600	0.2800	0.4400	0.3775	0.2175	0.4650	0.2225	0.4600	0.3000	0.0400	0.0425	0.4575	0.3000	0.1525	0.4650	0.2975	0.3350	0.3925	0.4200	0.3350	0.4050	0.3300	0.4675	0.4350	0.3375	0.4250	0.3875	0.2875	0.4200	0.3550	0.0000	0.0375	0.0750	0.0000	0.0325	0.0050	0.0950	0.0825	0.0125	0.1625	0.0000	0.0225	0.0000	0.0600	0.1600	0.1650	0.0650	0.0000	0.0250	0.1250	0.0000	0.0350	0.0100	0.0050	0.0100	0.1025	0.0975	0.3225	0.0000	0.1750	0.0050	0.0000	0.1075	0.0175	660
0.4625	0.2800	0.4425	0.3825	0.2175	0.4675	0.2350	0.4625	0.3050	0.0400	0.0425	0.4625	0.3000	0.1575	0.4675	0.3050	0.3350	0.4025	0.4250	0.3350	0.4125	0.3300	0.4675	0.4350	0.3375	0.4275	0.3925	0.3150	0.4250	0.3625	0.0000	0.0425	0.0775	0.0000	0.0375	0.0050	0.0950	0.0825	0.0150	0.1675	0.0000	0.0225	0.0000	0.0600	0.1600	0.1650	0.0675	0.0000	0.0250	0.1250	0.0000	0.0350	0.0100	0.0050	0.0100	0.1100	0.0975	0.3225	0.0000	0.1925	0.0050	0.0000	0.1100	0.0175	670
0.4675	0.2825	0.4475	0.3900	0.2275	0.4725	0.2350	0.4650	0.3150	0.0400	0.0425	0.4675	0.3000	0.1600	0.4700	0.3075	0.3350	0.4050	0.4300	0.3350	0.4150	0.3325	0.4700	0.4400	0.3600	0.4300	0.3925	0.3150	0.4300	0.3625	0.0000	0.0425	0.0850	0.0000	0.0375	0.0050	0.0950	0.0825	0.0150	0.1700	0.0000	0.0275	0.0000	0.0600	0.1600	0.1650	0.0675	0.0000	0.0250	0.1275	0.0000	0.0350	0.0100	0.0050	0.0100	0.1100	0.1025	0.3250	0.0000	0.1925	0.0050	0.0000	0.1100	0.0175	680
0.4675	0.2875	0.4475	0.3900	0.2275	0.4725	0.2425	0.4675	0.3225	0.0400	0.0425	0.4675	0.3000	0.1650	0.4700	0.3075	0.3450	0.4075	0.4350	0.3350	0.4150	0.3400	0.4725	0.4450	0.3600	0.4325	0.3925	0.3150	0.4350	0.3625	0.0000	0.0425	0.0875	0.0000	0.0375	0.0050	0.0950	0.0825	0.0150	0.1725	0.0000	0.0325	0.0000	0.0600	0.1600	0.1650	0.0700	0.0000	0.0275	0.1275	0.0000	0.0350	0.0100	0.0050	0.0100	0.1100	0.1025	0.3325	0.0000	0.1925	0.0050	0.0000	0.1125	0.0175	690
0.4675	0.2900	0.4475	0.3925	0.2275	0.4725	0.2450	0.4675	0.3250	0.0400	0.0425	0.4675	0.3000	0.1750	0.4700	0.3075	0.3475	0.4075	0.4350	0.3350	0.4150	0.3425	0.4750	0.4450	0.3600	0.4325	0.3925	0.3150	0.4350	0.3650	0.0000	0.0425	0.0875	0.0000	0.0375	0.0050	0.0950	0.0825	0.0150	0.1775	0.0000	0.0325	0.0000	0.0600	0.1600	0.1650	0.0700	0.0000	0.0275	0.1275	0.0000	0.0350	0.0150	0.0050	0.0100	0.1150	0.1025	0.3350	0.0000	0.2025	0.0050	0.0000	0.1125	0.0175	700
0.4675	0.2925	0.4475	0.3925	0.2275	0.4725	0.2450	0.4675	0.3275	0.0400	0.0425	0.4675	0.3100	0.1750	0.4700	0.3075	0.3525	0.4100	0.4400	0.3350	0.4175	0.3450	0.4775	0.4500	0.3600	0.4375	0.4000	0.3150	0.4400	0.3650	0.0000	0.0425	0.0875	0.0000	0.0375	0.0050	0.1450	0.0825	0.0175	0.1875	0.0000	0.0325	0.0000	0.0600	0.1600	0.1650	0.0700	0.0000	0.0325	0.1275	0.0000	0.0350	0.0150	0.0075	0.0100	0.1150	0.1025	0.3350	0.0000	0.2025	0.0050	0.0000	0.1125	0.0200	710
0.4675	0.2925	0.4500	0.3975	0.2275	0.4725	0.2475	0.4675	0.3275	0.0400	0.0425	0.4675	0.3100	0.1775	0.4700	0.3075	0.3525	0.4100	0.4425	0.3450	0.4200	0.3475	0.4825	0.4500	0.3600	0.4375	0.4025	0.3325	0.4425	0.3700	0.0000	0.0650	0.0875	0.0000	0.0450	0.0050	0.1450	0.0825	0.0175	0.1900	0.0000	0.0375	0.0000	0.0600	0.1600	0.1650	0.0700	0.0000	0.0325	0.1275	0.0000	0.0350	0.0150	0.0075	0.0100	0.1150	0.1025	0.3375	0.0000	0.2025	0.0050	0.0000	0.1125	0.0200	720
0.4700	0.2925	0.4500	0.4050	0.2275	0.4725	0.2500	0.4700	0.3300	0.0400	0.0425	0.4700	0.3100	0.1825	0.4725	0.3075	0.3525	0.4125	0.4425	0.3475	0.4275	0.3475	0.4850	0.4575	0.3775	0.4375	0.4025	0.3325	0.4425	0.3725	0.0000	0.0650	0.0925	0.0000	0.0450	0.0050	0.1450	0.0825	0.0175	0.1925	0.0000	0.0375	0.0000	0.0600	0.1625	0.1800	0.0700	0.0000	0.0375	0.1325	0.0000	0.0350	0.0150	0.0075	0.0100	0.1200	0.1050	0.3400	0.0000	0.2175	0.0050	0.0000	0.1150	0.0200	730
0.4725	0.2925	0.4525	0.4100	0.2275	0.4775	0.2575	0.4725	0.3325	0.0400	0.0425	0.4750	0.3125	0.1825	0.4750	0.3075	0.3525	0.4175	0.4450	0.3500	0.4325	0.3475	0.4875	0.4600	0.3775	0.4400	0.4025	0.3325	0.4450	0.3750	0.0000	0.0650	0.0925	0.0000	0.0450	0.0050	0.1450	0.0825	0.0175	0.1975	0.0000	0.0375	0.0000	0.0825	0.1625	0.1850	0.0750	0.0000	0.0375	0.1325	0.0000	0.0350	0.0150	0.0075	0.0100	0.1200	0.1050	0.3425	0.0000	0.2175	0.0050	0.0000	0.1150	0.0200	740
0.4775	0.2975	0.4550	0.4150	0.2275	0.4800	0.2600	0.4775	0.3350	0.0400	0.0425	0.4775	0.3125	0.1875	0.4800	0.3100	0.3525	0.4200	0.4450	0.3525	0.4325	0.3525	0.4875	0.4600	0.3775	0.4400	0.4050	0.3325	0.4450	0.3775	0.0000	0.0650	0.0925	0.0000	0.0450	0.0050	0.1450	0.0850	0.0250	0.2000	0.0000	0.0375	0.0000	0.0825	0.1625	0.1850	0.0800	0.0000	0.0400	0.1325	0.0000	0.0350	0.0150	0.0075	0.0100	0.1200	0.1050	0.3450	0.0000	0.2175	0.0050	0.0000	0.1175	0.0200	750
0.4775	0.3050	0.4575	0.4150	0.2375	0.4825	0.2700	0.4775	0.3400	0.0400	0.0425	0.4775	0.3125	0.1875	0.4800	0.3100	0.3550	0.4250	0.4475	0.3525	0.4325	0.3575	0.4900	0.4625	0.3775	0.4400	0.4050	0.3325	0.4475	0.3775	0.0000	0.0875	0.0925	0.0000	0.0450	0.0050	0.1450	0.0850	0.0250	0.2025	0.0000	0.0425	0.0000	0.0825	0.1650	0.1850	0.0800	0.0000	0.0400	0.1325	0.0000	0.0350	0.0150	0.0075	0.0100	0.1275	0.1125	0.3475	0.0000	0.2275	0.0050	0.0000	0.1175	0.0200	760
0.4825	0.3050	0.4600	0.4150	0.2450	0.4875	0.2700	0.4825	0.3425	0.0400	0.0425	0.4825	0.3125	0.1925	0.4850	0.3100	0.3600	0.4275	0.4475	0.3575	0.4375	0.3675	0.4925	0.4650	0.3775	0.4425	0.4075	0.3500	0.4475	0.3825	0.0000	0.0875	0.0950	0.0000	0.0450	0.0050	0.1450	0.0850	0.0250	0.2050	0.0000	0.0475	0.0000	0.0825	0.1650	0.1850	0.0800	0.0000	0.0425	0.1325	0.0000	0.0350	0.0150	0.0075	0.0100	0.1275	0.1125	0.3475	0.0000	0.2275	0.0050	0.0000	0.1175	0.0200	770
0.4850	0.3050	0.4600	0.4150	0.2450	0.4875	0.2725	0.4875	0.3450	0.0400	0.0425	0.4825	0.3150	0.1975	0.4850	0.3100	0.3625	0.4325	0.4475	0.3575	0.4400	0.3725	0.5000	0.4700	0.3775	0.4450	0.4075	0.3500	0.4475	0.3850	0.0000	0.0875	0.0950	0.0000	0.0450	0.0050	0.1450	0.0850	0.0250	0.2100	0.0000	0.0475	0.0000	0.0825	0.1650	0.1850	0.0825	0.0000	0.0425	0.1325	0.0000	0.0350	0.0150	0.0075	0.0100	0.1275	0.1200	0.3475	0.0000	0.2275	0.0050	0.0000	0.1175	0.0200	780
0.4850	0.3075	0.4600	0.4200	0.2450	0.4900	0.2750	0.4875	0.3450	0.0400	0.0425	0.4825	0.3200	0.1975	0.4875	0.3100	0.3650	0.4375	0.4525	0.3625	0.4400	0.3750	0.5025	0.4725	0.3825	0.4475	0.4100	0.3500	0.4525	0.3850	0.0000	0.0875	0.0975	0.0000	0.0450	0.0050	0.1450	0.0850	0.0300	0.2150	0.0000	0.0500	0.0000	0.0825	0.1650	0.1850	0.0850	0.0000	0.0475	0.1350	0.0000	0.0350	0.0150	0.0075	0.0100	0.1400	0.1200	0.3475	0.0000	0.2350	0.0050	0.0000	0.1200	0.0200	790
0.4900	0.3075	0.4600	0.4225	0.2450	0.4950	0.2750	0.4925	0.3475	0.0400	0.0425	0.4875	0.3200	0.1975	0.4925	0.3100	0.3725	0.4400	0.4525	0.3625	0.4400	0.3750	0.5050	0.4725	0.3825	0.4500	0.4125	0.3500	0.4525	0.3875	0.0000	0.0875	0.0975	0.0000	0.0450	0.0050	0.1450	0.0850	0.0300	0.2175	0.0000	0.0500	0.0000	0.0825	0.1650	0.1850	0.0900	0.0000	0.0475	0.1350	0.0000	0.0350	0.0150	0.0075	0.0400	0.1400	0.1200	0.3500	0.0000	0.2350	0.0050	0.0025	0.1200	0.0225	800
0.4900	0.3075	0.4650	0.4225	0.2450	0.4950	0.2800	0.4925	0.3475	0.0400	0.0425	0.4875	0.3225	0.1975	0.4925	0.3100	0.3775	0.4425	0.4525	0.3625	0.4400	0.3775	0.5075	0.4750	0.3825	0.4500	0.4125	0.3500	0.4525	0.3875	0.0000	0.1125	0.1025	0.0000	0.0450	0.0050	0.1750	0.0850	0.0300	0.2225	0.0000	0.0500	0.0000	0.0825	0.1650	0.1850	0.0925	0.0000	0.0475	0.1350	0.0000	0.0350	0.0150	0.0075	0.0400	0.1400	0.1250	0.3550	0.0000	0.2350	0.0050	0.0025	0.1200	0.0225	810
0.4925	0.3100	0.4650	0.4250	0.2450	0.4975	0.2875	0.4950	0.3550	0.0400	0.0425	0.4900	0.3250	0.2000	0.4950	0.3125	0.3800	0.4425	0.4525	0.3650	0.4450	0.3775	0.5100	0.4750	0.3825	0.4550	0.4200	0.3500	0.4525	0.3875	0.0000	0.1125	0.1050	0.0000	0.0475	0.0050	0.1750	0.0850	0.0300	0.2250	0.0000	0.0500	0.0000	0.1125	0.1650	0.1850	0.0950	0.0000	0.0475	0.1350	0.0000	0.0350	0.0225	0.0075	0.0400	0.1400	0.1250	0.3550	0.0000	0.2350	0.0050	0.0025	0.1200	0.0250	820
0.4925	0.3100	0.4675	0.4250	0.2450	0.4975	0.2875	0.4950	0.3550	0.0425	0.0425	0.4900	0.3325	0.2025	0.4950	0.3125	0.3800	0.4500	0.4550	0.3650	0.4500	0.3800	0.5100	0.4775	0.3825	0.4575	0.4200	0.3625	0.4550	0.3925	0.0000	0.1125	0.1125	0.0000	0.0475	0.0050	0.1750	0.0850	0.0325	0.2250	0.0000	0.0525	0.0000	0.1125	0.1650	0.1975	0.0950	0.0000	0.0500	0.1350	0.0000	0.0350	0.0225	0.0075	0.0400	0.1400	0.1325	0.3575	0.0000	0.2350	0.0050	0.0025	0.1200	0.0250	830
0.4950	0.3100	0.4700	0.4300	0.2450	0.5000	0.2925	0.4950	0.3575	0.0425	0.0425	0.4900	0.3375	0.2050	0.4975	0.3175	0.3800	0.4500	0.4550	0.3650	0.4500	0.3850	0.5125	0.4800	0.3950	0.4600	0.4200	0.3625	0.4550	0.3925	0.0000	0.1125	0.1150	0.0000	0.0475	0.0050	0.1750	0.0850	0.0325	0.2275	0.0000	0.0575	0.0000	0.1125	0.1650	0.2100	0.0950	0.0000	0.0500	0.1350	0.0000	0.0350	0.0225	0.0075	0.0400	0.1400	0.1325	0.3575	0.0000	0.2350	0.0050	0.0025	0.1200	0.0250	840
0.4950	0.3125	0.4750	0.4300	0.2450	0.5000	0.2950	0.4950	0.3575	0.0425	0.0425	0.4900	0.3375	0.2050	0.4975	0.3175	0.3800	0.4550	0.4575	0.3675	0.4525	0.3850	0.5150	0.4850	0.3950	0.4625	0.4200	0.3625	0.4575	0.3950	0.0000	0.1125	0.1200	0.0000	0.0475	0.0050	0.1750	0.0850	0.0325	0.2300	0.0000	0.0625	0.0000	0.1125	0.1650	0.2100	0.0950	0.0000	0.0575	0.1350	0.0000	0.0350	0.0225	0.0075	0.0400	0.1475	0.1325	0.3575	0.0000	0.2375	0.0050	0.0025	0.1225	0.0250	850
0.4975	0.3150	0.4750	0.4300	0.2450	0.5025	0.3000	0.4975	0.3600	0.0450	0.0425	0.4925	0.3425	0.2075	0.5000	0.3200	0.3825	0.4575	0.4600	0.3725	0.4525	0.3850	0.5200	0.4875	0.3950	0.4625	0.4275	0.3625	0.4600	0.3975	0.0000	0.1275	0.1250	0.0000	0.0475	0.0050	0.1750	0.0850	0.0325	0.2350	0.0000	0.0625	0.0000	0.1125	0.1650	0.2100	0.1000	0.0000	0.0575	0.1350	0.0000	0.0350	0.0225	0.0125	0.0400	0.1475	0.1400	0.3600	0.0000	0.2375	0.0075	0.0025	0.1250	0.0250	860
0.4975	0.3150	0.4775	0.4350	0.2525	0.5050	0.3025	0.4975	0.3650	0.0450	0.0425	0.4950	0.3450	0.2075	0.5025	0.3200	0.3825	0.4575	0.4600	0.3750	0.4575	0.3900	0.5200	0.4925	0.3950	0.4625	0.4275	0.3625	0.4600	0.4000	0.0000	0.1275	0.1250	0.0000	0.0575	0.0050	0.1750	0.0850	0.0400	0.2375	0.0000	0.0625	0.0000	0.1125	0.1650	0.2100	0.1050	0.0000	0.0650	0.1350	0.0000	0.0350	0.0225	0.0125	0.0400	0.1475	0.1400	0.3600	0.0000	0.2375	0.0075	0.0025	0.1250	0.0250	870
0.4975	0.3175	0.4775	0.4350	0.2525	0.5050	0.3075	0.4975	0.3725	0.0450	0.0425	0.4975	0.3450	0.2100	0.5025	0.3225	0.3825	0.4625	0.4625	0.3750	0.4575	0.3975	0.5275	0.4950	0.3950	0.4650	0.4300	0.3750	0.4625	0.4025	0.0000	0.1275	0.1275	0.0000	0.0575	0.0050	0.1750	0.0850	0.0400	0.2475	0.0000	0.0625	0.0000	0.1125	0.1675	0.2100	0.1050	0.0000	0.0650	0.1350	0.0025	0.0350	0.0225	0.0125	0.0400	0.1575	0.1425	0.3600	0.0000	0.2400	0.0075	0.0025	0.1275	0.0250	880
0.5000	0.3200	0.4775	0.4350	0.2525	0.5075	0.3075	0.5000	0.3725	0.0450	0.0425	0.4975	0.3450	0.2100	0.5025	0.3225	0.3850	0.4625	0.4675	0.3750	0.4600	0.4000	0.5300	0.4950	0.3950	0.4650	0.4300	0.3750	0.4675	0.4025	0.0000	0.1275	0.1275	0.0000	0.0575	0.0050	0.1750	0.0850	0.0400	0.2500	0.0000	0.0650	0.0000	0.1425	0.1675	0.2100	0.1075	0.0000	0.0650	0.1350	0.0025	0.0350	0.0225	0.0125	0.0400	0.1575	0.1425	0.3600	0.0000	0.2400	0.0075	0.0025	0.1275	0.0250	890
0.5025	0.3225	0.4825	0.4350	0.2600	0.5125	0.3125	0.5025	0.3750	0.0450	0.0425	0.5000	0.3475	0.2125	0.5075	0.3225	0.3875	0.4650	0.4700	0.3750	0.4600	0.4000	0.5350	0.5025	0.4000	0.4650	0.4325	0.3750	0.4700	0.4050	0.0000	0.1525	0.1275	0.0000	0.0575	0.0050	0.1750	0.0850	0.0400	0.2500	0.0000	0.0650	0.0000	0.1425	0.1675	0.2100	0.1075	0.0000	0.0650	0.1350	0.0025	0.0350	0.0225	0.0125	0.0400	0.1575	0.1425	0.3600	0.0000	0.2400	0.0075	0.0025	0.1300	0.0250	900
0.5025	0.3250	0.4825	0.4375	0.2600	0.5125	0.3125	0.5025	0.3800	0.0450	0.0450	0.5050	0.3475	0.2150	0.5125	0.3250	0.3875	0.4650	0.4700	0.3800	0.4650	0.4000	0.5350	0.5025	0.4000	0.4675	0.4375	0.3750	0.4700	0.4050	0.0000	0.1525	0.1300	0.0000	0.0575	0.0050	0.1950	0.0850	0.0475	0.2500	0.0000	0.0650	0.0000	0.1425	0.1675	0.2100	0.1100	0.0000	0.0675	0.1350	0.0025	0.0375	0.0225	0.0175	0.0400	0.1600	0.1450	0.3600	0.0000	0.2525	0.0100	0.0025	0.1300	0.0250	910
0.5050	0.3300	0.4825	0.4425	0.2600	0.5150	0.3150	0.5050	0.3825	0.0450	0.0450	0.5075	0.3475	0.2150	0.5150	0.3250	0.3925	0.4650	0.4700	0.3850	0.4650	0.4025	0.5375	0.5050	0.4000	0.4700	0.4425	0.3750	0.4700	0.4100	0.0000	0.1525	0.1300	0.0000	0.0575	0.0050	0.1950	0.0850	0.0475	0.2525	0.0000	0.0650	0.0000	0.1425	0.1675	0.2100	0.1100	0.0000	0.0675	0.1350	0.0025	0.0375	0.0225	0.0175	0.0400	0.1600	0.1450	0.3625	0.0000	0.2525	0.0100	0.0025	0.1300	0.0250	920
0.5125	0.3325	0.4875	0.4450	0.2600	0.5200	0.3150	0.5125	0.3850	0.0450	0.0450	0.5125	0.3500	0.2150	0.5150	0.3275	0.3950	0.4700	0.4700	0.3850	0.4650	0.4075	0.5425	0.5050	0.4000	0.4725	0.4425	0.3750	0.4700	0.4100	0.0000	0.1525	0.1300	0.0000	0.0575	0.0050	0.1950	0.0850	0.0475	0.2525	0.0000	0.0675	0.0000	0.1425	0.1675	0.2150	0.1150	0.0000	0.0675	0.1350	0.0025	0.0375	0.0225	0.0175	0.0400	0.1600	0.1450	0.3650	0.0000	0.2525	0.0100	0.0025	0.1300	0.0300	930
0.5175	0.3375	0.4925	0.4475	0.2600	0.5250	0.3200	0.5175	0.3850	0.0450	0.0625	0.5150	0.3500	0.2150	0.5175	0.3325	0.4000	0.4725	0.4750	0.3875	0.4675	0.4075	0.5450	0.5100	0.4000	0.4750	0.4425	0.3850	0.4750	0.4100	0.0000	0.1525	0.1300	0.0000	0.0575	0.0050	0.1950	0.0850	0.0475	0.2525	0.0000	0.0700	0.0000	0.1425	0.1675	0.2250	0.1150	0.0000	0.0675	0.1350	0.0025	0.0375	0.0375	0.0175	0.0400	0.1650	0.1450	0.3675	0.0000	0.2575	0.0100	0.0025	0.1300	0.0300	940
0.5175	0.3425	0.4925	0.4500	0.2600	0.5250	0.3275	0.5175	0.3900	0.0450	0.0900	0.5150	0.3550	0.2150	0.5175	0.3325	0.4000	0.4750	0.4775	0.3875	0.4700	0.4125	0.5525	0.5150	0.4000	0.4775	0.4425	0.3850	0.4775	0.4150	0.0000	0.1600	0.1325	0.0000	0.0575	0.0050	0.1950	0.0850	0.0550	0.2525	0.0000	0.0750	0.0000	0.1425	0.1675	0.2275	0.1175	0.0000	0.0675	0.1350	0.0025	0.0375	0.0375	0.0175	0.0400	0.1650	0.1450	0.3675	0.0000	0.2575	0.0100	0.0025	0.1300	0.0300	950
0.5175	0.3425	0.4925	0.4525	0.2600	0.5250	0.3325	0.5175	0.3900	0.0450	0.0950	0.5150	0.3625	0.2150	0.5175	0.3325	0.4000	0.4800	0.4800	0.3925	0.4700	0.4150	0.5575	0.5150	0.4050	0.4800	0.4425	0.3850	0.4800	0.4175	0.0000	0.1600	0.1325	0.0000	0.0575	0.0050	0.1950	0.0850	0.0550	0.2525	0.0000	0.0750	0.0000	0.1425	0.1675	0.2275	0.1200	0.0000	0.0675	0.1350	0.0025	0.0375	0.0375	0.0225	0.0400	0.1650	0.1500	0.3675	0.0000	0.2575	0.0100	0.0025	0.1300	0.0325	960
0.5175	0.3475	0.4975	0.4550	0.2725	0.5275	0.3350	0.5175	0.3925	0.0450	0.0950	0.5150	0.3675	0.2150	0.5175	0.3400	0.4025	0.4825	0.4825	0.3925	0.4725	0.4200	0.5575	0.5150	0.4050	0.4825	0.4450	0.3850	0.4825	0.4200	0.0000	0.1600	0.1325	0.0000	0.0575	0.0050	0.1950	0.0850	0.0550	0.2550	0.0000	0.0750	0.0000	0.1525	0.1675	0.2275	0.1225	0.0000	0.0700	0.1350	0.0025	0.0375	0.0375	0.0225	0.0400	0.1725	0.1500	0.3675	0.0000	0.2600	0.0100	0.0025	0.1300	0.0325	970
0.5175	0.3525	0.4975	0.4550	0.2725	0.5275	0.3375	0.5175	0.3950	0.0450	0.0950	0.5175	0.3700	0.2150	0.5175	0.3400	0.4025	0.4925	0.4850	0.3925	0.4750	0.4225	0.5575	0.5150	0.4050	0.4850	0.4475	0.3850	0.4850	0.4225	0.0000	0.1600	0.1350	0.0000	0.0575	0.0050	0.1950	0.0850	0.0550	0.2575	0.0000	0.0775	0.0000	0.1525	0.1675	0.2275	0.1225	0.0000	0.0700	0.1350	0.0025	0.0375	0.0375	0.0225	0.0400	0.1725	0.1525	0.3675	0.0000	0.2600	0.0100	0.0025	0.1300	0.0325	980
0.5200	0.3525	0.4975	0.4550	0.2725	0.5325	0.3400	0.5200	0.4000	0.0450	0.0950	0.5200	0.3725	0.2150	0.5225	0.3400	0.4025	0.4925	0.4850	0.3925	0.4775	0.4250	0.5600	0.5200	0.4050	0.4850	0.4500	0.3850	0.4850	0.4275	0.0000	0.1600	0.1400	0.0000	0.0575	0.0050	0.1950	0.0850	0.0600	0.2600	0.0000	0.0800	0.0000	0.1525	0.1675	0.2275	0.1225	0.0000	0.0700	0.1350	0.0025	0.0375	0.0375	0.0225	0.0400	0.1725	0.1525	0.3675	0.0000	0.2600	0.0100	0.0025	0.1300	0.0325	990
0.5200	0.3550	0.5025	0.4575	0.2725	0.5325	0.3425	0.5200	0.4025	0.0450	0.1050	0.5200	0.3800	0.2200	0.5275	0.3425	0.4025	0.4925	0.4900	0.3925	0.4850	0.4275	0.5675	0.5225	0.4050	0.4875	0.4550	0.3950	0.4900	0.4300	0.0000	0.1650	0.1425	0.0000	0.0575	0.0050	0.2050	0.0850	0.0600	0.2650	0.0000	0.0800	0.0000	0.1525	0.1675	0.2275	0.1250	0.0000	0.0725	0.1350	0.0025	0.0375	0.0400	0.0350	0.0400	0.1750	0.1600	0.3675	0.0000	0.2675	0.0100	0.0025	0.1325	0.0325	1010
0.5225	0.3575	0.5050	0.4600	0.2725	0.5350	0.3475	0.5225	0.4075	0.1325	0.1075	0.5275	0.3850	0.2200	0.5300	0.3425	0.4025	0.4975	0.4900	0.3950	0.4900	0.4275	0.5725	0.5225	0.4175	0.4925	0.4550	0.3950	0.4900	0.4325	0.0000	0.1650	0.1475	0.0075	0.0600	0.0050	0.2050	0.0850	0.0625	0.2650	0.0000	0.0875	0.0000	0.1525	0.1675	0.2275	0.1275	0.0000	0.0800	0.1350	0.0025	0.0375	0.0400	0.0350	0.0400	0.1775	0.1600	0.3750	0.0000	0.2700	0.0100	0.0025	0.1375	0.0325	1030
0.5275	0.3600	0.5050	0.4600	0.2900	0.5450	0.3525	0.5275	0.4125	0.2150	0.1075	0.5300	0.3850	0.2200	0.5325	0.3425	0.4025	0.5000	0.4950	0.3950	0.4975	0.4300	0.5750	0.5275	0.4175	0.4925	0.4600	0.3950	0.4950	0.4325	0.0000	0.1725	0.1525	0.0400	0.0600	0.0050	0.2050	0.0850	0.0625	0.2675	0.0000	0.0875	0.0000	0.1825	0.1675	0.2425	0.1275	0.0000	0.0850	0.1350	0.0025	0.0375	0.0400	0.0350	0.0850	0.1775	0.1600	0.3850	0.0000	0.2700	0.0100	0.0025	0.1375	0.0325	1050
0.5275	0.3700	0.5175	0.4600	0.2900	0.5475	0.3650	0.5275	0.4175	0.2775	0.1075	0.5325	0.3875	0.2250	0.5325	0.3425	0.4075	0.5000	0.4950	0.3950	0.5025	0.4300	0.5775	0.5300	0.4175	0.4950	0.4600	0.4050	0.4950	0.4375	0.0000	0.1725	0.1525	0.0900	0.0600	0.0050	0.2050	0.0850	0.0650	0.2700	0.0000	0.0925	0.0050	0.1825	0.1675	0.2425	0.1300	0.0000	0.0900	0.1350	0.0025	0.0375	0.0475	0.0375	0.0850	0.1850	0.1625	0.3875	0.0000	0.2750	0.0125	0.0025	0.1375	0.0325	1070
0.5325	0.3775	0.5325	0.4600	0.2925	0.5525	0.3725	0.5300	0.4225	0.3050	0.1075	0.5350	0.3950	0.2325	0.5375	0.3450	0.4150	0.5050	0.5025	0.3950	0.5050	0.4325	0.5825	0.5325	0.4325	0.4975	0.4600	0.4050	0.5025	0.4400	0.0000	0.1800	0.1525	0.1250	0.0600	0.0050	0.2050	0.0850	0.0650	0.2750	0.0000	0.0925	0.0050	0.1825	0.1675	0.2425	0.1350	0.0000	0.0950	0.1350	0.0050	0.0375	0.0475	0.0375	0.0850	0.1875	0.1650	0.3925	0.0000	0.2775	0.0125	0.0025	0.1400	0.0325	1090
0.5325	0.3800	0.5325	0.4625	0.2925	0.5550	0.3775	0.5300	0.4250	0.3175	0.1125	0.5350	0.4000	0.2325	0.5400	0.3450	0.4175	0.5100	0.5050	0.3950	0.5075	0.4325	0.5900	0.5350	0.4325	0.4975	0.4650	0.4050	0.5050	0.4425	0.0000	0.1800	0.1575	0.1575	0.0600	0.0050	0.2225	0.0850	0.0850	0.2750	0.0000	0.0975	0.0050	0.1825	0.1675	0.2425	0.1425	0.0000	0.1000	0.1350	0.0050	0.0375	0.0475	0.0450	0.0850	0.1875	0.1675	0.3925	0.0000	0.2775	0.0150	0.0025	0.1425	0.0325	1110
0.5375	0.3825	0.5350	0.4650	0.2925	0.5575	0.3775	0.5375	0.4250	0.3350	0.1150	0.5400	0.4050	0.2325	0.5450	0.3500	0.4200	0.5125	0.5075	0.3950	0.5100	0.4325	0.5950	0.5425	0.4325	0.5025	0.4675	0.4200	0.5075	0.4450	0.0000	0.1800	0.1600	0.1825	0.0625	0.0050	0.2225	0.0850	0.0850	0.2775	0.0000	0.0975	0.0050	0.2075	0.1675	0.2425	0.1425	0.0000	0.1025	0.1350	0.0050	0.0375	0.0500	0.0450	0.0850	0.1925	0.1700	0.3925	0.0000	0.2775	0.0150	0.0025	0.1425	0.0325	1130
0.5425	0.3850	0.5350	0.4650	0.2925	0.5600	0.3825	0.5425	0.4250	0.3450	0.1150	0.5450	0.4100	0.2375	0.5475	0.3500	0.4275	0.5200	0.5100	0.3950	0.5100	0.4400	0.6025	0.5450	0.4325	0.5050	0.4700	0.4200	0.5100	0.4475	0.0000	0.1850	0.1750	0.2100	0.0625	0.0050	0.2225	0.0850	0.0900	0.2775	0.0000	0.1000	0.0050	0.2075	0.1700	0.2550	0.1500	0.0000	0.1050	0.1350	0.0050	0.0375	0.0500	0.0450	0.0850	0.1925	0.1700	0.3950	0.0000	0.2825	0.0150	0.0025	0.1475	0.0325	1150
0.5525	0.3900	0.5400	0.4675	0.2925	0.5675	0.4025	0.5500	0.4275	0.3525	0.1150	0.5500	0.4225	0.2450	0.5575	0.3575	0.4275	0.5275	0.5150	0.3950	0.5125	0.4425	0.6075	0.5475	0.4325	0.5100	0.4750	0.4200	0.5150	0.4500	0.0000	0.1850	0.1750	0.2275	0.0675	0.0050	0.2225	0.0850	0.0900	0.2800	0.0000	0.1000	0.0050	0.2075	0.1700	0.2600	0.1525	0.0000	0.1100	0.1350	0.0050	0.0375	0.0500	0.0500	0.0850	0.1925	0.1700	0.4050	0.0000	0.2825	0.0150	0.0025	0.1500	0.0325	1170
0.5650	0.3950	0.5450	0.4675	0.3150	0.5750	0.4175	0.5650	0.4400	0.3875	0.1150	0.5600	0.4225	0.2550	0.5650	0.3600	0.4300	0.5325	0.5225	0.3950	0.5175	0.4500	0.6100	0.5625	0.4375	0.5150	0.4900	0.4350	0.5225	0.4525	0.0000	0.1875	0.1775	0.2400	0.0675	0.0050	0.2400	0.0850	0.1000	0.2800	0.0000	0.1025	0.0075	0.2225	0.1700	0.2600	0.1625	0.0000	0.1150	0.1350	0.0050	0.0375	0.0625	0.0550	0.0850	0.2025	0.1750	0.4075	0.0000	0.2900	0.0275	0.0050	0.1550	0.0375	1210
0.5675	0.4050	0.5525	0.4700	0.3150	0.5825	0.4225	0.5650	0.4475	0.4125	0.1150	0.5625	0.4225	0.2600	0.5675	0.3625	0.4475	0.5475	0.5250	0.3950	0.5275	0.4575	0.6100	0.5775	0.4375	0.5175	0.5050	0.4350	0.5250	0.4600	0.0000	0.1925	0.1825	0.2425	0.0675	0.0050	0.2400	0.0850	0.1100	0.2800	0.0000	0.1025	0.0075	0.2225	0.1700	0.2625	0.1725	0.0000	0.1150	0.1350	0.0050	0.0375	0.0725	0.0550	0.0850	0.2050	0.1750	0.4125	0.0000	0.2925	0.0275	0.0050	0.1625	0.0425	1250
0.5675	0.4125	0.5575	0.4750	0.3200	0.5875	0.4350	0.5675	0.4475	0.4250	0.1150	0.5625	0.4300	0.2675	0.5700	0.3625	0.4500	0.5575	0.5350	0.3950	0.5325	0.4600	0.6150	0.5775	0.4425	0.5250	0.5075	0.4450	0.5350	0.4650	0.0000	0.2000	0.1850	0.2475	0.0700	0.0050	0.2400	0.0850	0.1225	0.2800	0.0000	0.1025	0.0075	0.2225	0.1700	0.2700	0.1825	0.0000	0.1150	0.1350	0.0100	0.0375	0.0725	0.0625	0.1150	0.2075	0.1800	0.4225	0.0000	0.3000	0.0300	0.0050	0.1675	0.0475	1290
0.5700	0.4150	0.5575	0.4825	0.3300	0.5925	0.4475	0.5700	0.4575	0.4450	0.1150	0.5675	0.4350	0.2750	0.5725	0.3675	0.4525	0.5625	0.5375	0.3950	0.5350	0.4675	0.6175	0.5800	0.4425	0.5275	0.5100	0.4525	0.5375	0.4700	0.0000	0.2100	0.2000	0.2475	0.0700	0.0050	0.2575	0.0850	0.1250	0.2850	0.0000	0.1150	0.0075	0.2225	0.1700	0.2700	0.1850	0.0000	0.1175	0.1350	0.0125	0.0375	0.0750	0.0650	0.1150	0.2150	0.1825	0.4275	0.0000	0.3025	0.0350	0.0050	0.1675	0.0475	1330
0.5725	0.4250	0.5675	0.4850	0.3300	0.5950	0.4625	0.5725	0.4575	0.4650	0.1150	0.5700	0.4375	0.2800	0.5750	0.3725	0.4575	0.5625	0.5475	0.3950	0.5475	0.4700	0.6250	0.5800	0.4525	0.5275	0.5100	0.4525	0.5475	0.4700	0.0000	0.2125	0.2100	0.2475	0.0700	0.0050	0.2575	0.0850	0.1300	0.2875	0.0000	0.1150	0.0075	0.2375	0.1700	0.2850	0.1975	0.0000	0.1175	0.1350	0.0125	0.0375	0.0850	0.0700	0.1150	0.2200	0.1850	0.4375	0.0000	0.3075	0.0425	0.0050	0.1725	0.0500	1370
0.5775	0.4300	0.5725	0.4875	0.3400	0.6050	0.4675	0.5775	0.4600	0.4825	0.1150	0.5725	0.4375	0.2800	0.5800	0.3775	0.4600	0.5650	0.5575	0.3975	0.5625	0.4825	0.6300	0.5825	0.4525	0.5325	0.5100	0.4675	0.5575	0.4725	0.0000	0.2125	0.2200	0.2525	0.0700	0.0050	0.2750	0.0850	0.1475	0.2875	0.0000	0.1175	0.0075	0.2375	0.1700	0.2850	0.2050	0.0000	0.1275	0.1350	0.0175	0.0375	0.0850	0.0700	0.1150	0.2225	0.1875	0.4425	0.0000	0.3075	0.0475	0.0050	0.1850	0.0500	1410
0.5800	0.4325	0.5825	0.4900	0.3425	0.6125	0.4725	0.5800	0.4650	0.4950	0.1150	0.5750	0.4400	0.2925	0.5825	0.3800	0.4625	0.5700	0.5600	0.4050	0.5650	0.4825	0.6350	0.5850	0.4650	0.5400	0.5175	0.4675	0.5600	0.4825	0.0000	0.2125	0.2250	0.2600	0.0700	0.0050	0.2750	0.0850	0.1500	0.2925	0.0000	0.1225	0.0125	0.2425	0.1700	0.2900	0.2050	0.0000	0.1300	0.1350	0.0300	0.0375	0.0975	0.0700	0.1150	0.2275	0.1925	0.4450	0.0000	0.3150	0.0475	0.0050	0.1900	0.0525	1450
0.5825	0.4375	0.5850	0.4900	0.3450	0.6175	0.4800	0.5825	0.4700	0.4950	0.1150	0.5800	0.4475	0.2975	0.5850	0.3800	0.4650	0.5775	0.5625	0.4050	0.5650	0.4950	0.6425	0.5900	0.4775	0.5425	0.5200	0.4750	0.5625	0.4875	0.0000	0.2125	0.2275	0.2600	0.0725	0.0075	0.2750	0.0850	0.1725	0.2975	0.0000	0.1225	0.0125	0.2425	0.1700	0.3025	0.2125	0.0000	0.1300	0.1350	0.0350	0.0375	0.1000	0.0750	0.1150	0.2300	0.1950	0.4450	0.0000	0.3175	0.0525	0.0050	0.1950	0.0525	1490
0.5875	0.4375	0.5850	0.4925	0.3450	0.6200	0.4825	0.5875	0.4725	0.5125	0.1150	0.5900	0.4550	0.2975	0.5950	0.3850	0.4700	0.5850	0.5675	0.4050	0.5675	0.4975	0.6500	0.5925	0.4775	0.5525	0.5300	0.4750	0.5675	0.4950	0.0000	0.2150	0.2375	0.2675	0.0725	0.0100	0.2925	0.0850	0.1850	0.2975	0.0000	0.1250	0.0125	0.2625	0.1700	0.3025	0.2275	0.0000	0.1325	0.1350	0.0375	0.0375	0.1000	0.0775	0.1425	0.2300	0.2025	0.4500	0.0000	0.3250	0.0650	0.0050	0.1975	0.0525	1530
0.6150	0.4525	0.5925	0.4925	0.3600	0.6325	0.4950	0.6100	0.4900	0.5275	0.1175	0.6050	0.4625	0.3100	0.6225	0.4000	0.4750	0.5900	0.5700	0.4050	0.5825	0.5075	0.6575	0.6000	0.4825	0.5550	0.5425	0.4850	0.5700	0.5025	0.0000	0.2175	0.2525	0.2800	0.0725	0.0100	0.3150	0.0850	0.1925	0.3025	0.0000	0.1300	0.0275	0.2800	0.1700	0.3125	0.2350	0.0000	0.1325	0.1350	0.0425	0.0375	0.1175	0.0875	0.1425	0.2375	0.2175	0.4700	0.0000	0.3275	0.0775	0.0075	0.2050	0.0525	1610
0.6225	0.4575	0.6000	0.5025	0.3600	0.6375	0.5000	0.6225	0.4975	0.5450	0.1325	0.6175	0.4750	0.3125	0.6300	0.4000	0.4775	0.6000	0.5750	0.4275	0.5900	0.5225	0.6650	0.6125	0.4850	0.5700	0.5450	0.5025	0.5750	0.5150	0.0000	0.2175	0.2625	0.3025	0.0725	0.0100	0.3150	0.0850	0.2100	0.3050	0.0000	0.1350	0.0325	0.2875	0.1700	0.3150	0.2450	0.0000	0.1375	0.1350	0.0475	0.0375	0.1200	0.0950	0.1425	0.2425	0.2225	0.4875	0.0000	0.3375	0.0900	0.0075	0.2125	0.0600	1690
0.6275	0.4625	0.6175	0.5100	0.3725	0.6425	0.5025	0.6275	0.5000	0.5700	0.1325	0.6250	0.4775	0.3250	0.6375	0.4100	0.4825	0.6050	0.5775	0.4500	0.5950	0.5350	0.6700	0.6175	0.4925	0.5700	0.5550	0.5125	0.5775	0.5300	0.0000	0.2250	0.2925	0.3300	0.0775	0.0100	0.3400	0.0850	0.2275	0.3075	0.0000	0.1575	0.0325	0.2975	0.1700	0.3200	0.2450	0.0000	0.1375	0.1350	0.0475	0.0375	0.1300	0.1025	0.1650	0.2450	0.2300	0.4900	0.0000	0.3425	0.1075	0.0075	0.2200	0.0600	1770
0.6400	0.4775	0.6200	0.5150	0.3725	0.6500	0.5150	0.6400	0.5075	0.5900	0.1375	0.6375	0.4850	0.3300	0.6425	0.4175	0.4825	0.6150	0.5850	0.4550	0.6075	0.5525	0.6750	0.6250	0.4975	0.5775	0.5650	0.5125	0.5850	0.5400	0.0000	0.2325	0.3000	0.3450	0.0775	0.0100	0.3675	0.0850	0.2450	0.3100	0.0000	0.1650	0.0475	0.3175	0.1700	0.3200	0.2600	0.0000	0.1375	0.1350	0.0575	0.0375	0.1500	0.1050	0.1650	0.2500	0.2400	0.4975	0.0000	0.3500	0.1325	0.0075	0.2250	0.0600	1850
0.6425	0.4925	0.6250	0.5200	0.3725	0.6525	0.5200	0.6425	0.5150	0.6050	0.1375	0.6400	0.4900	0.3475	0.6475	0.4250	0.4825	0.6175	0.5925	0.4550	0.6225	0.5675	0.6825	0.6300	0.4975	0.5850	0.5725	0.5200	0.5925	0.5525	0.0000	0.2350	0.3150	0.3600	0.0775	0.0100	0.3725	0.0850	0.2525	0.3100	0.0025	0.1800	0.0700	0.3300	0.1725	0.3250	0.2750	0.0000	0.1375	0.1350	0.0650	0.0375	0.1500	0.1100	0.1650	0.2625	0.2475	0.5050	0.0000	0.3550	0.1550	0.0075	0.2350	0.0600	1930
0.6475	0.5025	0.6325	0.5250	0.3925	0.6550	0.5300	0.6450	0.5200	0.6150	0.1375	0.6500	0.5025	0.3600	0.6525	0.4375	0.4850	0.6225	0.5975	0.4550	0.6350	0.5700	0.6950	0.6450	0.5050	0.5875	0.5775	0.5325	0.5975	0.5550	0.0000	0.2425	0.3200	0.3750	0.0775	0.0100	0.4150	0.0850	0.2625	0.3100	0.0050	0.1850	0.0700	0.3450	0.1725	0.3250	0.2825	0.0000	0.1375	0.1350	0.0750	0.0375	0.1550	0.1125	0.1850	0.2675	0.2500	0.5050	0.0000	0.3575	0.1800	0.0075	0.2550	0.0600	2010
0.6500	0.5050	0.6425	0.5325	0.3925	0.6575	0.5450	0.6475	0.5325	0.6275	0.1375	0.6500	0.5100	0.3650	0.6525	0.4375	0.4900	0.6375	0.6050	0.4550	0.6500	0.5850	0.6975	0.6600	0.5100	0.5900	0.5925	0.5375	0.6050	0.5725	0.0000	0.2475	0.3275	0.4000	0.0775	0.0100	0.4150	0.0850	0.2675	0.3100	0.0200	0.1900	0.0875	0.3475	0.1725	0.3350	0.2875	0.0000	0.1375	0.1350	0.0900	0.0375	0.1750	0.1125	0.1850	0.2775	0.2575	0.5225	0.0200	0.3650	0.1925	0.0075	0.2600	0.0600	2090
0.6500	0.5175	0.6425	0.5375	0.4025	0.6650	0.5500	0.6475	0.5350	0.6450	0.1375	0.6525	0.5125	0.3775	0.6575	0.4375	0.4950	0.6425	0.6150	0.4600	0.6500	0.5875	0.7075	0.6625	0.5200	0.6000	0.6000	0.5450	0.6150	0.5850	0.0000	0.2525	0.3350	0.4075	0.0775	0.0100	0.4275	0.0850	0.2700	0.3125	0.0275	0.1900	0.0975	0.3550	0.1725	0.3350	0.2950	0.0000	0.1375	0.1350	0.1000	0.0375	0.1775	0.1275	0.1850	0.2825	0.2675	0.5225	0.1125	0.3650	0.2025	0.0075	0.2650	0.0650	2170
0.6525	0.5225	0.6450	0.5400	0.4100	0.6675	0.5525	0.6500	0.5525	0.6475	0.1375	0.6600	0.5200	0.3900	0.6625	0.4400	0.4950	0.6450	0.6225	0.4600	0.6525	0.5950	0.7125	0.6675	0.5275	0.6050	0.6025	0.5550	0.6225	0.5950	0.0000	0.2525	0.3425	0.4150	0.0775	0.0100	0.4375	0.0850	0.2800	0.3150	0.0400	0.1925	0.0975	0.3675	0.1725	0.3400	0.2950	0.0000	0.1375	0.1350	0.1100	0.0375	0.1825	0.1350	0.2150	0.2900	0.2700	0.5250	0.1475	0.3675	0.2075	0.0075	0.2700	0.0650	2250
0.6550	0.5400	0.6575	0.5500	0.4175	0.6875	0.5675	0.6525	0.5650	0.6800	0.1375	0.6625	0.5375	0.3975	0.6675	0.4450	0.4975	0.6600	0.6350	0.4650	0.6600	0.6075	0.7300	0.6900	0.5350	0.6250	0.6075	0.5675	0.6350	0.6250	0.0000	0.2650	0.3450	0.4225	0.0775	0.0100	0.4525	0.0850	0.2900	0.3150	0.1000	0.2075	0.1200	0.3850	0.1725	0.3600	0.3150	0.0000	0.1375	0.1350	0.1300	0.0375	0.1900	0.1375	0.2150	0.3125	0.2850	0.5300	0.2425	0.3725	0.2300	0.0100	0.2775	0.0650	2500
0.6675	0.5550	0.6750	0.5550	0.4250	0.7075	0.5725	0.6600	0.5725	0.6950	0.1375	0.6725	0.5450	0.4075	0.6775	0.4550	0.5025	0.6725	0.6425	0.4650	0.6700	0.6250	0.7375	0.7100	0.5475	0.6325	0.6175	0.5775	0.6425	0.6475	0.0000	0.2700	0.3575	0.4450	0.0850	0.0100	0.4575	0.0850	0.2975	0.3150	0.1425	0.2200	0.1300	0.4025	0.1725	0.3650	0.3300	0.0000	0.1375	0.1350	0.1550	0.0375	0.2050	0.1575	0.2300	0.3200	0.2925	0.5325	0.2725	0.3850	0.2350	0.0100	0.3050	0.0700	2570
0.6800	0.5725	0.6800	0.5650	0.4375	0.7125	0.5800	0.6750	0.5750	0.7175	0.1450	0.6850	0.5575	0.4150	0.6875	0.4600	0.5100	0.6825	0.6600	0.4650	0.6800	0.6500	0.7525	0.7250	0.5575	0.6475	0.6275	0.5875	0.6600	0.6725	0.0000	0.2750	0.3725	0.4550	0.0875	0.0100	0.4600	0.0850	0.3025	0.3150	0.1975	0.2250	0.1350	0.4175	0.1725	0.3825	0.3400	0.0000	0.1375	0.1350	0.1775	0.0375	0.2125	0.1725	0.2425	0.3275	0.3100	0.5425	0.2750	0.4025	0.2450	0.0100	0.3200	0.0750	2730
0.6950	0.5775	0.6950	0.5675	0.4375	0.7275	0.5925	0.6850	0.5875	0.7325	0.1450	0.6900	0.5625	0.4275	0.7025	0.4700	0.5175	0.6950	0.6775	0.4650	0.7025	0.6575	0.7725	0.7450	0.5650	0.6575	0.6375	0.5950	0.6775	0.6850	0.0000	0.2775	0.3850	0.4825	0.0875	0.0100	0.4625	0.0850	0.3150	0.3150	0.2650	0.2300	0.1525	0.4300	0.1725	0.3925	0.3500	0.0000	0.1375	0.1350	0.1950	0.0375	0.2125	0.1775	0.2425	0.3325	0.3100	0.5500	0.2750	0.4125	0.2500	0.0100	0.3325	0.0750	2890
0.7075	0.5825	0.7050	0.5675	0.4425	0.7375	0.5975	0.7000	0.5950	0.7450	0.1450	0.6975	0.5725	0.4375	0.7150	0.4750	0.5225	0.7000	0.6825	0.4650	0.7100	0.6750	0.7825	0.7575	0.5700	0.6625	0.6400	0.6050	0.6825	0.6975	0.0000	0.2775	0.4100	0.5175	0.0875	0.0100	0.4625	0.0850	0.3150	0.3175	0.3075	0.2400	0.1550	0.4425	0.1725	0.4000	0.3600	0.0000	0.1375	0.1350	0.2175	0.0375	0.2225	0.1825	0.2575	0.3400	0.3125	0.5525	0.2750	0.4200	0.2525	0.0100	0.3400	0.0775	3050
0.7225	0.5925	0.7250	0.5725	0.4425	0.7375	0.6175	0.7200	0.6050	0.7650	0.1450	0.7050	0.5750	0.4450	0.7325	0.4850	0.5250	0.7025	0.6900	0.4700	0.7250	0.6850	0.8000	0.7700	0.5825	0.6750	0.6500	0.6175	0.6900	0.7100	0.0000	0.2775	0.4100	0.5475	0.0875	0.0100	0.4625	0.0850	0.3200	0.3175	0.3675	0.2450	0.1575	0.4625	0.1725	0.4050	0.3750	0.0000	0.1375	0.1350	0.2300	0.0375	0.2250	0.1900	0.2775	0.3450	0.3200	0.5625	0.2750	0.4325	0.2550	0.0100	0.3450	0.0775	3210
0.7250	0.5950	0.7300	0.5800	0.4425	0.7450	0.6250	0.7250	0.6125	0.7750	0.1450	0.7200	0.5825	0.4600	0.7375	0.4900	0.5275	0.7100	0.6975	0.4700	0.7350	0.6950	0.8225	0.7875	0.5900	0.6800	0.6625	0.6200	0.6975	0.7150	0.0000	0.2775	0.4175	0.5600	0.0900	0.0100	0.4650	0.0850	0.3250	0.3175	0.3975	0.2450	0.1600	0.4825	0.1750	0.4175	0.3825	0.0000	0.1375	0.1350	0.2450	0.0375	0.2400	0.1900	0.2775	0.3550	0.3250	0.5625	0.2750	0.4475	0.2575	0.0100	0.3500	0.0800	3370
0.7350	0.5975	0.7325	0.5825	0.4550	0.7475	0.6350	0.7350	0.6200	0.7825	0.1450	0.7275	0.5900	0.4700	0.7425	0.4975	0.5375	0.7175	0.7075	0.4700	0.7450	0.7050	0.8350	0.7925	0.5975	0.6900	0.6725	0.6275	0.7075	0.7225	0.0025	0.2775	0.4300	0.5625	0.0925	0.0100	0.4650	0.0850	0.3275	0.3175	0.4250	0.2500	0.1625	0.5050	0.1750	0.4200	0.3950	0.0000	0.1375	0.1350	0.2550	0.0375	0.2450	0.1975	0.2975	0.3650	0.3250	0.5675	0.2750	0.4575	0.2675	0.0100	0.3525	0.0825	3530
0.7400	0.6000	0.7400	0.6000	0.4650	0.7575	0.6500	0.7400	0.6275	0.7950	0.1475	0.7375	0.6025	0.4850	0.7525	0.5000	0.5400	0.7225	0.7100	0.4750	0.7450	0.7150	0.8425	0.8000	0.6025	0.7125	0.6725	0.6375	0.7100	0.7350	0.0025	0.2825	0.4375	0.5650	0.0950	0.0100	0.4650	0.0850	0.3325	0.3175	0.4650	0.2500	0.1650	0.5275	0.1750	0.4250	0.4050	0.0000	0.1375	0.1350	0.2675	0.0375	0.2450	0.2100	0.3225	0.3650	0.3275	0.5750	0.2750	0.4650	0.2775	0.0100	0.3550	0.0875	3690
0.7550	0.6075	0.7550	0.6075	0.4700	0.7675	0.6750	0.7525	0.6450	0.8175	0.1600	0.7450	0.6100	0.4900	0.7625	0.5125	0.5550	0.7300	0.7225	0.4825	0.7525	0.7250	0.8525	0.8150	0.6100	0.7200	0.6825	0.6450	0.7225	0.7500	0.0075	0.2825	0.4550	0.5700	0.0950	0.0100	0.4650	0.0850	0.3400	0.3175	0.5125	0.2525	0.1900	0.5700	0.1750	0.4425	0.4300	0.0000	0.1375	0.1350	0.2925	0.0375	0.2575	0.2225	0.3425	0.3725	0.3400	0.5800	0.2800	0.4900	0.3050	0.0100	0.3675	0.0925	4010
0.7650	0.6275	0.7600	0.6175	0.4800	0.7725	0.6875	0.7550	0.6600	0.8325	0.1625	0.7550	0.6225	0.5125	0.7650	0.5175	0.5650	0.7450	0.7425	0.4850	0.7600	0.7375	0.8675	0.8325	0.6150	0.7350	0.6900	0.6600	0.7425	0.7625	0.0100	0.2850	0.4675	0.5750	0.0975	0.0100	0.4650	0.0850	0.3475	0.3175	0.5475	0.2525	0.1925	0.5900	0.1750	0.4475	0.4525	0.0000	0.1375	0.1350	0.3150	0.0375	0.2750	0.2425	0.3600	0.3950	0.3475	0.5825	0.2975	0.5050	0.3450	0.0100	0.3775	0.0975	4330
0.7725	0.6400	0.7800	0.6225	0.4925	0.7825	0.7025	0.7675	0.6650	0.8475	0.1650	0.7625	0.6375	0.5225	0.7750	0.5225	0.5800	0.7475	0.7550	0.4875	0.7700	0.7525	0.8825	0.8475	0.6200	0.7450	0.6900	0.6725	0.7550	0.7725	0.0100	0.2850	0.4725	0.5775	0.0975	0.0100	0.4650	0.0850	0.3575	0.3175	0.5600	0.2525	0.2025	0.5975	0.1750	0.4525	0.4725	0.0000	0.1375	0.1350	0.3325	0.0375	0.2775	0.2575	0.3950	0.4025	0.3650	0.5900	0.3425	0.5200	0.3775	0.0100	0.3850	0.1025	4650
0.7775	0.6475	0.7825	0.6300	0.5000	0.7875	0.7175	0.7775	0.6700	0.8575	0.1650	0.7675	0.6500	0.5375	0.7800	0.5375	0.5850	0.7575	0.7775	0.4875	0.7825	0.7575	0.8850	0.8675	0.6250	0.7550	0.6950	0.6825	0.7775	0.7725	0.0150	0.2850	0.4825	0.5800	0.0975	0.0100	0.4650	0.0850	0.3675	0.3175	0.5725	0.2550	0.2225	0.6100	0.1750	0.4575	0.4800	0.0575	0.1375	0.1350	0.3700	0.0375	0.2850	0.2750	0.4000	0.4050	0.3700	0.6025	0.3575	0.5325	0.4025	0.0100	0.3975	0.1025	4970
0.7850	0.6550	0.7875	0.6400	0.5050	0.7950	0.7325	0.7850	0.6725	0.8725	0.1650	0.7725	0.6625	0.5500	0.7875	0.5425	0.5875	0.7675	0.8000	0.4875	0.8000	0.7600	0.8975	0.8825	0.6450	0.7675	0.6975	0.6925	0.8000	0.7900	0.0225	0.2850	0.4950	0.5800	0.1000	0.0100	0.4650	0.0850	0.3775	0.3175	0.5825	0.2600	0.2325	0.6200	0.1750	0.4600	0.5050	0.1250	0.1375	0.1350	0.3875	0.0375	0.2850	0.2850	0.4050	0.4100	0.3775	0.6050	0.3600	0.5425	0.4200	0.0100	0.4025	0.1175	5290
0.7900	0.6675	0.8000	0.6475	0.5200	0.8025	0.7475	0.7900	0.6775	0.8850	0.1650	0.7825	0.6800	0.5600	0.7950	0.5525	0.6025	0.7725	0.8125	0.4975	0.8025	0.7700	0.9125	0.8925	0.6525	0.7825	0.6975	0.6975	0.8125	0.7900	0.0250	0.2850	0.5025	0.5800	0.1000	0.0100	0.4650	0.0850	0.3825	0.3175	0.5925	0.2625	0.2475	0.6225	0.1750	0.4650	0.5275	0.1800	0.1375	0.1350	0.4025	0.0375	0.2925	0.2975	0.4150	0.4150	0.3875	0.6150	0.3600	0.5575	0.4325	0.0100	0.4100	0.1225	5610
0.7975	0.6775	0.8050	0.6575	0.5250	0.8075	0.7600	0.7975	0.6825	0.8925	0.1650	0.7875	0.6900	0.5675	0.8075	0.5625	0.6025	0.7725	0.8250	0.5025	0.8100	0.7850	0.9200	0.9025	0.6575	0.7900	0.7075	0.7025	0.8250	0.7900	0.0300	0.2850	0.5175	0.5800	0.1000	0.0100	0.4675	0.0850	0.3900	0.3175	0.6050	0.2650	0.2625	0.6275	0.1750	0.4650	0.5300	0.2125	0.1375	0.1350	0.4250	0.0375	0.3000	0.3175	0.4175	0.4275	0.3900	0.6200	0.3625	0.5700	0.4425	0.0100	0.4200	0.1250	5930
0.8025	0.6825	0.8125	0.6625	0.5375	0.8125	0.7700	0.8000	0.6900	0.8975	0.1675	0.7950	0.7075	0.5825	0.8100	0.5650	0.6125	0.7825	0.8275	0.5025	0.8200	0.7925	0.9275	0.9150	0.6675	0.7900	0.7150	0.7075	0.8275	0.8025	0.0375	0.2850	0.5275	0.5800	0.1000	0.0100	0.4675	0.0850	0.3950	0.3175	0.6250	0.2675	0.2650	0.6325	0.1750	0.4700	0.5425	0.2400	0.1375	0.1350	0.4500	0.0375	0.3075	0.3325	0.4225	0.4400	0.3950	0.6200	0.3750	0.5825	0.4550	0.0100	0.4275	0.1275	6250
0.8075	0.6950	0.8200	0.6650	0.5475	0.8150	0.7800	0.8050	0.6975	0.9025	0.1675	0.8025	0.7150	0.5925	0.8150	0.5700	0.6225	0.7900	0.8325	0.5025	0.8300	0.8025	0.9325	0.9250	0.6800	0.7975	0.7350	0.7150	0.8325	0.8075	0.0425	0.2850	0.5425	0.5800	0.1000	0.0100	0.4675	0.0850	0.3950	0.3175	0.6375	0.2700	0.2750	0.6350	0.1750	0.4725	0.5575	0.2575	0.1375	0.1350	0.4750	0.0375	0.3100	0.3550	0.4250	0.4450	0.4025	0.6300	0.3875	0.5875	0.4775	0.0100	0.4350	0.1300	6570
0.8275	0.7000	0.8250	0.6700	0.5575	0.8225	0.7950	0.8275	0.7100	0.9125	0.1675	0.8150	0.7525	0.6050	0.8300	0.5850	0.6350	0.8025	0.8375	0.5050	0.8375	0.8125	0.9500	0.9325	0.6850	0.8175	0.7575	0.7275	0.8375	0.8200	0.0500	0.2850	0.5625	0.5800	0.1000	0.0100	0.4675	0.0850	0.3975	0.3175	0.6525	0.2725	0.2975	0.6375	0.1750	0.4750	0.5750	0.2725	0.1375	0.1350	0.5150	0.0375	0.3175	0.3700	0.4250	0.4600	0.4150	0.6375	0.4125	0.6000	0.5300	0.0100	0.4525	0.1375	7210
0.8300	0.7325	0.8400	0.6800	0.5775	0.8250	0.8150	0.8325	0.7325	0.9225	0.1675	0.8275	0.7725	0.6275	0.8375	0.5950	0.6475	0.8175	0.8600	0.5075	0.8425	0.8175	0.9550	0.9375	0.6875	0.8425	0.7700	0.7350	0.8600	0.8325	0.0575	0.2850	0.5700	0.5800	0.1025	0.0100	0.4675	0.0850	0.4150	0.3175	0.6600	0.2775	0.3100	0.6400	0.1750	0.4750	0.5850	0.3075	0.1375	0.1350	0.5725	0.0375	0.3175	0.3750	0.4375	0.4625	0.4275	0.6425	0.4225	0.6200	0.6025	0.0100	0.4650	0.1475	7850
0.8400	0.7500	0.8475	0.7000	0.5925	0.8325	0.8300	0.8400	0.7375	0.9225	0.1675	0.8350	0.7950	0.6450	0.8425	0.6075	0.6675	0.8200	0.8700	0.5075	0.8500	0.8200	0.9575	0.9450	0.6925	0.8500	0.7825	0.7425	0.8700	0.8400	0.0800	0.2850	0.5800	0.5800	0.1025	0.0100	0.4675	0.0850	0.4300	0.3175	0.6800	0.2775	0.3150	0.6425	0.1750	0.4750	0.6175	0.3450	0.1375	0.1350	0.6175	0.0375	0.3225	0.4175	0.4400	0.4750	0.4300	0.6500	0.4350	0.6350	0.6250	0.0100	0.4850	0.1525	8490
0.8475	0.7575	0.8675	0.7075	0.6050	0.8350	0.8425	0.8475	0.7450	0.9300	0.1725	0.8400	0.8150	0.6550	0.8525	0.6175	0.6775	0.8225	0.8725	0.5425	0.8500	0.8300	0.9650	0.9550	0.7025	0.8575	0.7975	0.7600	0.8725	0.8500	0.0825	0.2850	0.5825	0.5800	0.1025	0.0100	0.4675	0.0850	0.4350	0.3175	0.6950	0.2800	0.3250	0.6525	0.1750	0.4750	0.6300	0.3775	0.1375	0.1350	0.6375	0.0375	0.3325	0.4800	0.4400	0.4900	0.4325	0.6525	0.4675	0.6400	0.6400	0.0100	0.5000	0.1625	9130
0.8625	0.7600	0.8750	0.7125	0.6125	0.8400	0.8725	0.8625	0.7600	0.9350	0.1725	0.8450	0.8375	0.6725	0.8750	0.6200	0.6800	0.8325	0.8775	0.5500	0.8575	0.8425	0.9700	0.9550	0.7125	0.8675	0.8175	0.7725	0.8775	0.8525	0.0975	0.2850	0.5975	0.5800	0.1050	0.0100	0.4675	0.0850	0.4400	0.3175	0.7100	0.2800	0.3350	0.6525	0.1750	0.4750	0.6400	0.4025	0.1375	0.1350	0.6650	0.0375	0.3325	0.5250	0.4400	0.4950	0.4375	0.6525	0.4725	0.6500	0.6450	0.0100	0.5025	0.1675	9770
0.8775	0.7725	0.8850	0.7225	0.6300	0.8450	0.8850	0.8775	0.7650	0.9375	0.1725	0.8625	0.8500	0.6800	0.8800	0.6250	0.6800	0.8400	0.8825	0.5525	0.8650	0.8525	0.9725	0.9675	0.7275	0.8725	0.8250	0.7825	0.8825	0.8575	0.1125	0.2850	0.6025	0.5800	0.1050	0.0100	0.4675	0.0850	0.4500	0.3175	0.7275	0.2800	0.3425	0.6600	0.1750	0.4750	0.6600	0.4425	0.1375	0.1350	0.6775	0.0375	0.3350	0.5750	0.4450	0.5050	0.4425	0.6550	0.4750	0.6675	0.6450	0.0100	0.5050	0.1825	10410
0.8800	0.7750	0.8925	0.7300	0.6425	0.8450	0.8875	0.8800	0.7725	0.9375	0.1775	0.8675	0.8675	0.6925	0.8850	0.6300	0.7025	0.8425	0.8975	0.5550	0.8725	0.8525	0.9775	0.9775	0.7300	0.8775	0.8275	0.7850	0.8975	0.8650	0.1200	0.2850	0.6100	0.5850	0.1050	0.0100	0.4675	0.0850	0.4550	0.3175	0.7325	0.2825	0.3500	0.6675	0.1750	0.4750	0.6650	0.4600	0.1375	0.1350	0.6925	0.0375	0.3425	0.6075	0.4450	0.5050	0.4475	0.6550	0.4850	0.6750	0.6450	0.0100	0.5150	0.1975	11050
0.8900	0.7800	0.9050	0.7400	0.6525	0.8475	0.8950	0.8900	0.7750	0.9375	0.1775	0.8800	0.8825	0.7125	0.8925	0.6425	0.7100	0.8425	0.9025	0.5600	0.8825	0.8550	0.9800	0.9800	0.7375	0.8925	0.8375	0.7925	0.9025	0.8650	0.1250	0.2850	0.6225	0.5850	0.1050	0.0100	0.4675	0.0850	0.4550	0.3175	0.7475	0.2825	0.3550	0.6700	0.1750	0.4750	0.6750	0.4675	0.1375	0.1350	0.7000	0.0375	0.3450	0.6400	0.4475	0.5125	0.4500	0.6550	0.5100	0.6800	0.6450	0.0100	0.5175	0.2175	11690
0.8950	0.7925	0.9075	0.7400	0.6550	0.8500	0.9000	0.8925	0.7750	0.9425	0.1825	0.8850	0.9075	0.7225	0.9025	0.6475	0.7250	0.8475	0.9025	0.5675	0.8875	0.8600	0.9850	0.9825	0.7425	0.9000	0.8400	0.8000	0.9025	0.8700	0.1375	0.2850	0.6300	0.5875	0.1050	0.0100	0.4675	0.0850	0.4600	0.3175	0.7625	0.2825	0.3625	0.6725	0.1750	0.4750	0.6900	0.4800	0.1375	0.1350	0.7100	0.0375	0.3475	0.6675	0.4500	0.5200	0.4650	0.6550	0.5175	0.6875	0.6525	0.0100	0.5225	0.2275	12330
0.9075	0.8100	0.9225	0.7600	0.6750	0.8600	0.9075	0.9050	0.7825	0.9550	0.1875	0.8950	0.9325	0.7325	0.9125	0.6500	0.7300	0.8575	0.9125	0.5700	0.8975	0.8600	0.9900	0.9875	0.7500	0.9125	0.8475	0.8200	0.9125	0.8750	0.1475	0.2850	0.6575	0.5900	0.1050	0.0100	0.4675	0.0850	0.4700	0.3175	0.7800	0.2825	0.3775	0.6850	0.1750	0.4750	0.7025	0.5150	0.1375	0.1350	0.7125	0.0375	0.3525	0.6925	0.4500	0.5325	0.4750	0.6550	0.5525	0.6925	0.6550	0.0100	0.5525	0.2425	13610
0.9100	0.8150	0.9300	0.7700	0.6850	0.8675	0.9175	0.9125	0.7925	0.9575	0.1900	0.8975	0.9550	0.7625	0.9200	0.6600	0.7475	0.8750	0.9250	0.5975	0.9050	0.8625	0.9925	0.9900	0.7725	0.9200	0.8550	0.8325	0.9250	0.8925	0.1600	0.2850	0.6700	0.5900	0.1050	0.0100	0.4675	0.0850	0.4800	0.3175	0.7925	0.2825	0.4025	0.6925	0.1750	0.4750	0.7200	0.5375	0.1375	0.1350	0.7225	0.0375	0.3525	0.6975	0.4500	0.5400	0.4850	0.6550	0.5850	0.7075	0.6600	0.0100	0.5625	0.2650	14890
0.9250	0.8225	0.9375	0.7850	0.7000	0.8700	0.9300	0.9275	0.8050	0.9575	0.1925	0.9075	0.9725	0.7750	0.9325	0.6700	0.7675	0.8775	0.9300	0.6250	0.9150	0.8750	0.9950	0.9925	0.7775	0.9325	0.8575	0.8400	0.9300	0.9000	0.1700	0.2850	0.6850	0.5900	0.1050	0.0100	0.4675	0.0850	0.4900	0.3175	0.8050	0.2850	0.4100	0.7000	0.1750	0.4750	0.7325	0.5725	0.1375	0.1350	0.7250	0.0375	0.3575	0.6975	0.4550	0.5475	0.4950	0.6550	0.6025	0.7175	0.6600	0.0100	0.5725	0.2875	16170
0.9325	0.8275	0.9475	0.7900	0.7225	0.8750	0.9375	0.9375	0.8125	0.9600	0.1925	0.9150	0.9775	0.7850	0.9375	0.6775	0.8000	0.8875	0.9425	0.6475	0.9175	0.8925	0.9950	0.9925	0.7825	0.9400	0.8575	0.8450	0.9425	0.9075	0.1800	0.2850	0.7100	0.5900	0.1075	0.0100	0.4700	0.0850	0.4925	0.3175	0.8075	0.2850	0.4225	0.7100	0.1750	0.4750	0.7500	0.6050	0.1375	0.1350	0.7350	0.0375	0.3625	0.6975	0.4550	0.5550	0.4950	0.6550	0.6275	0.7250	0.6625	0.0100	0.5975	0.3150	17450
0.9425	0.8425	0.9550	0.7975	0.7350	0.8750	0.9425	0.9475	0.8175	0.9625	0.1925	0.9300	0.9900	0.7950	0.9500	0.6825	0.8075	0.8925	0.9475	0.6600	0.9225	0.9050	0.9950	0.9925	0.7925	0.9450	0.8775	0.8600	0.9475	0.9100	0.1900	0.2850	0.7325	0.5900	0.1100	0.0100	0.4700	0.0850	0.4950	0.3175	0.8150	0.2925	0.4250	0.7200	0.1750	0.4750	0.7500	0.6325	0.1375	0.1350	0.7350	0.0375	0.3675	0.6975	0.4575	0.5625	0.4975	0.6550	0.6425	0.7325	0.6625	0.0100	0.6100	0.3325	18730
0.9475	0.8550	0.9575	0.8025	0.7400	0.8775	0.9475	0.9500	0.8200	0.9650	0.2000	0.9350	0.9900	0.8025	0.9550	0.6875	0.8175	0.9000	0.9500	0.6675	0.9250	0.9150	0.9975	0.9950	0.8000	0.9525	0.8875	0.8675	0.9500	0.9175	0.2000	0.2850	0.7350	0.5900	0.1100	0.0100	0.4700	0.0850	0.4975	0.3175	0.8200	0.2925	0.4325	0.7275	0.1750	0.4750	0.7550	0.6550	0.1375	0.1350	0.7350	0.0375	0.3675	0.7025	0.4575	0.5700	0.5100	0.6550	0.6500	0.7350	0.6625	0.0100	0.6150	0.3450	20010
0.9525	0.8700	0.9625	0.8075	0.7550	0.8825	0.9525	0.9525	0.8325	0.9650	0.2000	0.9425	0.9925	0.8050	0.9550	0.7000	0.8275	0.9075	0.9500	0.6725	0.9300	0.9200	0.9975	0.9950	0.8050	0.9575	0.8950	0.8750	0.9500	0.9200	0.2075	0.2850	0.7450	0.5900	0.1100	0.0100	0.4700	0.0850	0.5150	0.3175	0.8275	0.2925	0.4400	0.7300	0.1750	0.4750	0.7600	0.6675	0.1375	0.1350	0.7350	0.0375	0.3675	0.7075	0.4575	0.5825	0.5150	0.6550	0.6675	0.7400	0.6650	0.0100	0.6325	0.3800	21290
0.9625	0.8825	0.9650	0.8150	0.7600	0.8850	0.9600	0.9625	0.8400	0.9700	0.2025	0.9525	0.9925	0.8100	0.9600	0.7000	0.8375	0.9100	0.9575	0.6725	0.9350	0.9275	0.9975	0.9975	0.8100	0.9625	0.9025	0.8800	0.9575	0.9325	0.2175	0.2850	0.7550	0.5900	0.1100	0.0100	0.4700	0.0850	0.5250	0.3175	0.8325	0.2925	0.4475	0.7325	0.1750	0.4750	0.7675	0.6850	0.1375	0.1350	0.7350	0.0375	0.3675	0.7075	0.4600	0.5950	0.5150	0.6550	0.6775	0.7400	0.6650	0.0100	0.6500	0.3875	22570
0.9625	0.8950	0.9700	0.8175	0.7700	0.8850	0.9675	0.9650	0.8425	0.9700	0.2075	0.9550	0.9950	0.8150	0.9650	0.7075	0.8500	0.9100	0.9575	0.6775	0.9375	0.9350	0.9975	0.9975	0.8225	0.9750	0.9050	0.8800	0.9575	0.9425	0.2225	0.2850	0.7750	0.5900	0.1100	0.0100	0.4700	0.0850	0.5300	0.3175	0.8425	0.2975	0.4550	0.7350	0.1750	0.4750	0.7800	0.7100	0.1375	0.1350	0.7350	0.0375	0.3700	0.7100	0.4625	0.6025	0.5150	0.6550	0.6850	0.7475	0.6650	0.0100	0.6575	0.4200	23850
0.9700	0.9250	0.9800	0.8250	0.7775	0.8925	0.9800	0.9725	0.8475	0.9700	0.2175	0.9600	0.9975	0.8300	0.9725	0.7200	0.8625	0.9175	0.9725	0.6875	0.9425	0.9425	0.9975	0.9975	0.8450	0.9800	0.9200	0.8850	0.9725	0.9475	0.2300	0.2850	0.7975	0.5900	0.1100	0.0100	0.4700	0.0850	0.5325	0.3175	0.8575	0.2975	0.4675	0.7400	0.1750	0.4750	0.8025	0.7275	0.1375	0.1350	0.7350	0.0375	0.3725	0.7200	0.4625	0.6275	0.5225	0.6550	0.7050	0.7575	0.6650	0.0100	0.6625	0.4425	26410
0.9750	0.9400	0.9900	0.8350	0.7925	0.8950	0.9900	0.9750	0.8500	0.9750	0.2250	0.9625	1.0000	0.8375	0.9750	0.7400	0.8825	0.9225	0.9750	0.6925	0.9525	0.9450	1.0000	1.0000	0.8625	0.9850	0.9275	0.9025	0.9750	0.9550	0.2375	0.2850	0.8125	0.5900	0.1100	0.0100	0.4700	0.0850	0.5375	0.3175	0.8675	0.2975	0.4775	0.7475	0.1750	0.4750	0.8100	0.7425	0.1375	0.1350	0.7350	0.0375	0.3800	0.7250	0.4650	0.6350	0.5300	0.6550	0.7250	0.7700	0.6675	0.0100	0.6775	0.4475	28970
0.9800	0.9500	0.9975	0.8425	0.8075	0.8975	0.9925	0.9800	0.8525	0.9750	0.2300	0.9650	1.0000	0.8475	0.9800	0.7500	0.8975	0.9400	0.9875	0.6975	0.9575	0.9500	1.0000	1.0000	0.8700	0.9875	0.9300	0.9075	0.9875	0.9575	0.2400	0.2850	0.8275	0.5900	0.1100	0.0100	0.4700	0.0850	0.5475	0.3175	0.8750	0.2975	0.4900	0.7575	0.1750	0.4750	0.8175	0.7625	0.1375	0.1350	0.7350	0.0375	0.3800	0.7275	0.4650	0.6400	0.5350	0.6550	0.7400	0.7725	0.6725	0.0100	0.6850	0.4475	31530
0.9875	0.9575	0.9975	0.8500	0.8175	0.8975	0.9925	0.9875	0.8575	0.9775	0.2375	0.9700	1.0000	0.8600	0.9875	0.7625	0.9150	0.9425	0.9875	0.6975	0.9575	0.9525	1.0000	1.0000	0.8775	0.9950	0.9350	0.9075	0.9875	0.9675	0.2425	0.2850	0.8400	0.5900	0.1100	0.0100	0.4700	0.0850	0.5500	0.3175	0.8875	0.2975	0.5025	0.7600	0.1750	0.4750	0.8275	0.7725	0.1375	0.1350	0.7375	0.0375	0.3800	0.7300	0.4650	0.6500	0.5375	0.6550	0.7475	0.7800	0.6725	0.0100	0.7050	0.4500	34090
0.9925	0.9625	0.9975	0.8575	0.8200	0.8975	0.9950	0.9925	0.8625	0.9775	0.2425	0.9750	1.0000	0.8600	0.9925	0.7700	0.9275	0.9450	0.9875	0.6975	0.9625	0.9600	1.0000	1.0000	0.8825	0.9950	0.9400	0.9150	0.9875	0.9700	0.2450	0.2850	0.8625	0.5900	0.1100	0.0100	0.4700	0.0850	0.5575	0.3175	0.9000	0.2975	0.5125	0.7700	0.1750	0.4750	0.8500	0.7900	0.1375	0.1350	0.7400	0.0375	0.3825	0.7325	0.4650	0.6575	0.5400	0.6550	0.7500	0.7850	0.6750	0.0100	0.7200	0.4500	36650
0.9950	0.9675	0.9975	0.8725	0.8275	0.9000	0.9950	0.9925	0.8650	0.9800	0.2425	0.9800	1.0000	0.8675	0.9925	0.7800	0.9450	0.9450	0.9925	0.7150	0.9650	0.9625	1.0000	1.0000	0.8850	0.9950	0.9475	0.9225	0.9925	0.9700	0.2450	0.2850	0.8675	0.5900	0.1100	0.0100	0.4700	0.0850	0.5625	0.3175	0.9050	0.2975	0.5125	0.7725	0.1750	0.4750	0.8650	0.8025	0.1375	0.1350	0.7400	0.0375	0.3825	0.7325	0.4675	0.6600	0.5400	0.6550	0.7525	0.7875	0.6750	0.0100	0.7325	0.4500	39210
0.9950	0.9700	0.9975	0.8775	0.8300	0.9000	0.9950	0.9950	0.8700	0.9825	0.2475	0.9850	1.0000	0.8725	0.9950	0.7925	0.9525	0.9475	0.9950	0.7150	0.9650	0.9625	1.0000	1.0000	0.8875	0.9950	0.9525	0.9300	0.9950	0.9725	0.2475	0.2850	0.8775	0.5900	0.1100	0.0100	0.4700	0.0850	0.5650	0.3175	0.9050	0.2975	0.5175	0.7750	0.1750	0.4750	0.8725	0.8275	0.1375	0.1350	0.7400	0.0375	0.3825	0.7325	0.4675	0.6725	0.5500	0.6550	0.7625	0.7900	0.6750	0.0100	0.7375	0.4550	41770
0.9975	0.9725	0.9975	0.8800	0.8375	0.9000	0.9950	0.9975	0.8700	0.9825	0.2575	0.9850	1.0000	0.8800	0.9975	0.7975	0.9600	0.9475	0.9975	0.7150	0.9675	0.9625	1.0000	1.0000	0.8950	0.9975	0.9625	0.9350	0.9975	0.9725	0.2475	0.2850	0.8925	0.5900	0.1100	0.0100	0.4700	0.0850	0.5675	0.3175	0.9100	0.3000	0.5200	0.7775	0.1750	0.4750	0.8825	0.8500	0.1375	0.1350	0.7400	0.0375	0.3825	0.7350	0.4675	0.6725	0.5525	0.6550	0.7625	0.7900	0.6750	0.0100	0.7500	0.4550	44330
0.9975	0.9750	0.9975	0.8800	0.8400	0.9025	0.9975	0.9975	0.8750	0.9825	0.2975	0.9850	1.0000	0.8825	0.9975	0.8000	0.9625	0.9525	0.9975	0.7250	0.9725	0.9675	1.0000	1.0000	0.9025	0.9975	0.9650	0.9375	0.9975	0.9725	0.2475	0.2850	0.9075	0.5900	0.1100	0.0100	0.4700	0.0850	0.5675	0.3175	0.9125	0.3000	0.5200	0.7775	0.1750	0.4750	0.8875	0.8650	0.1375	0.1350	0.7400	0.0375	0.3825	0.7400	0.4700	0.6750	0.5575	0.6550	0.7625	0.7950	0.6750	0.0100	0.7625	0.4550	46890
0.9975	0.9875	0.9975	0.8875	0.8600	0.9075	0.9975	0.9975	0.8775	0.9850	0.5200	0.9925	1.0000	0.8875	0.9975	0.8150	0.9675	0.9575	0.9975	0.7250	0.9775	0.9675	1.0000	1.0000	0.9100	0.9975	0.9700	0.9450	0.9975	0.9775	0.2500	0.2850	0.9125	0.5900	0.1100	0.0125	0.4700	0.0850	0.5725	0.3175	0.9175	0.3000	0.5275	0.7775	0.1750	0.4750	0.9000	0.8775	0.1375	0.1350	0.7400	0.0375	0.3925	0.7425	0.4700	0.6925	0.5700	0.6550	0.7775	0.7975	0.6800	0.0100	0.7750	0.4550	52010
0.9975	0.9900	0.9975	0.9000	0.8700	0.9075	0.9975	0.9975	0.8825	0.9850	0.5475	0.9950	1.0000	0.8975	0.9975	0.8225	0.9675	0.9600	0.9975	0.7250	0.9800	0.9700	1.0000	1.0000	0.9175	0.9975	0.9775	0.9500	0.9975	0.9875	0.2500	0.2850	0.9275	0.5900	0.1100	0.0125	0.4700	0.0850	0.5775	0.3175	0.9225	0.3000	0.5375	0.7800	0.1750	0.4750	0.9200	0.8925	0.1375	0.1350	0.7400	0.0375	0.3925	0.7450	0.4700	0.6925	0.5750	0.6550	0.7875	0.8025	0.6875	0.0100	0.7875	0.4550	57130
0.9975	0.9900	1.0000	0.9075	0.8800	0.9075	1.0000	0.9975	0.8850	0.9875	0.5475	0.9950	1.0000	0.8975	0.9975	0.8275	0.9750	0.9625	0.9975	0.7300	0.9850	0.9725	1.0000	1.0000	0.9175	1.0000	0.9800	0.9600	0.9975	0.9900	0.2500	0.2850	0.9375	0.5900	0.1100	0.0125	0.4700	0.0850	0.5825	0.3175	0.9300	0.3000	0.5425	0.7825	0.1750	0.4750	0.9250	0.9150	0.1375	0.1350	0.7400	0.0375	0.3925	0.7475	0.4700	0.7000	0.5825	0.6550	0.7875	0.8050	0.6875	0.0100	0.7975	0.4550	62250
0.9975	0.9900	1.0000	0.9150	0.8875	0.9075	1.0000	0.9975	0.8900	0.9900	0.5500	0.9975	1.0000	0.9050	0.9975	0.8350	0.9775	0.9700	0.9975	0.7325	0.9850	0.9775	1.0000	1.0000	0.9325	1.0000	0.9800	0.9625	0.9975	0.9900	0.2500	0.2850	0.9425	0.5900	0.1100	0.0125	0.4700	0.0850	0.5900	0.3175	0.9350	0.3000	0.5525	0.7825	0.1750	0.4750	0.9275	0.9250	0.1375	0.1350	0.7400	0.0375	0.3925	0.7500	0.4700	0.7000	0.5850	0.6550	0.7950	0.8075	0.6900	0.0100	0.8275	0.4550	67370
0.9975	0.9900	1.0000	0.9175	0.8925	0.9075	1.0000	0.9975	0.8975	0.9900	0.5525	0.9975	1.0000	0.9100	0.9975	0.8400	0.9775	0.9700	1.0000	0.7350	0.9850	0.9800	1.0000	1.0000	0.9375	1.0000	0.9800	0.9650	1.0000	0.9925	0.2500	0.2850	0.9450	0.5900	0.1100	0.0125	0.4700	0.0850	0.5925	0.3175	0.9425	0.3000	0.5600	0.7825	0.1750	0.4750	0.9350	0.9300	0.1375	0.1350	0.7400	0.0375	0.3925	0.7550	0.4700	0.7000	0.5975	0.6550	0.8075	0.8150	0.6900	0.0100	0.8400	0.4550	72490
0.9975	0.9900	1.0000	0.9250	0.8950	0.9075	1.0000	0.9975	0.9050	0.9900	0.5550	0.9975	1.0000	0.9150	0.9975	0.8425	0.9800	0.9750	1.0000	0.7350	0.9950	0.9825	1.0000	1.0000	0.9425	1.0000	0.9800	0.9700	1.0000	0.9925	0.2500	0.2850	0.9500	0.5900	0.1100	0.0125	0.4700	0.0850	0.5925	0.3175	0.9450	0.3000	0.5675	0.7825	0.1750	0.4750	0.9425	0.9400	0.1375	0.1350	0.7400	0.0375	0.3925	0.7550	0.4700	0.7100	0.6050	0.6550	0.8125	0.8175	0.6925	0.0100	0.8550	0.4550	77610
0.9975	0.9925	1.0000	0.9350	0.9025	0.9075	1.0000	0.9975	0.9100	0.9900	0.5575	0.9975	1.0000	0.9175	0.9975	0.8450	0.9800	0.9775	1.0000	0.7375	0.9950	0.9900	1.0000	1.0000	0.9425	1.0000	0.9800	0.9700	1.0000	0.9925	0.2500	0.2850	0.9625	0.5900	0.1100	0.0125	0.4700	0.0850	0.5975	0.3175	0.9475	0.3000	0.5700	0.7825	0.1750	0.4750	0.9500	0.9450	0.1375	0.1350	0.7400	0.0375	0.3925	0.7550	0.4700	0.7125	0.6100	0.6550	0.8150	0.8275	0.6950	0.0100	0.8600	0.4550	82730
0.9975	0.9950	1.0000	0.9375	0.9050	0.9075	1.0000	0.9975	0.9125	0.9900	0.5575	0.9975	1.0000	0.9225	0.9975	0.8550	0.9800	0.9825	1.0000	0.7375	0.9975	0.9925	1.0000	1.0000	0.9450	1.0000	0.9825	0.9725	1.0000	0.9925	0.2500	0.2850	0.9725	0.5900	0.1100	0.0125	0.4700	0.0850	0.6000	0.3175	0.9475	0.3000	0.5775	0.7825	0.1750	0.4750	0.9600	0.9475	0.1375	0.1350	0.7400	0.0375	0.3950	0.7550	0.4700	0.7125	0.6100	0.6550	0.8150	0.8300	0.6975	0.0100	0.8775	0.4550	87850
0.9975	0.9975	1.0000	0.9375	0.9075	0.9075	1.0000	0.9975	0.9175	0.9900	0.5675	0.9975	1.0000	0.9275	0.9975	0.8575	0.9800	0.9825	1.0000	0.7375	0.9975	0.9925	1.0000	1.0000	0.9475	1.0000	0.9825	0.9750	1.0000	0.9925	0.2500	0.2850	0.9725	0.5900	0.1100	0.0125	0.4700	0.0850	0.6050	0.3175	0.9475	0.3000	0.5775	0.7825	0.1750	0.4750	0.9650	0.9500	0.1375	0.1350	0.7400	0.0375	0.3975	0.7550	0.4725	0.7150	0.6175	0.6550	0.8175	0.8325	0.7025	0.0100	0.8900	0.4550	92970
0.9975	1.0000	1.0000	0.9450	0.9150	0.9100	1.0000	0.9975	0.9225	0.9900	0.6650	0.9975	1.0000	0.9375	0.9975	0.8650	0.9800	0.9925	1.0000	0.8050	1.0000	0.9925	1.0000	1.0000	0.9525	1.0000	0.9825	0.9825	1.0000	0.9950	0.2500	0.2850	0.9775	0.5900	0.1100	0.0125	0.4700	0.0850	0.6150	0.3175	0.9500	0.3025	0.5900	0.7825	0.1750	0.4750	0.9650	0.9650	0.1375	0.1350	0.7400	0.0375	0.4000	0.7550	0.4775	0.7250	0.6350	0.6550	0.8200	0.8375	0.7025	0.0100	0.9175	0.4550	103210
1.0000	1.0000	1.0000	0.9550	0.9175	0.9100	1.0000	1.0000	0.9250	0.9925	0.6700	0.9975	1.0000	0.9525	0.9975	0.8725	0.9800	0.9950	1.0000	0.8100	1.0000	0.9925	1.0000	1.0000	0.9650	1.0000	0.9825	0.9850	1.0000	0.9950	0.2500	0.2850	0.9850	0.5900	0.1100	0.0125	0.4700	0.0850	0.6250	0.3175	0.9525	0.3025	0.5950	0.7825	0.1750	0.4750	0.9800	0.9700	0.1375	0.1350	0.7400	0.0375	0.4025	0.7550	0.4775	0.7325	0.6350	0.6550	0.8225	0.8375	0.7050	0.0100	0.9350	0.4550	113450
1.0000	1.0000	1.0000	0.9550	0.9225	0.9125	1.0000	1.0000	0.9325	0.9925	0.6700	0.9975	1.0000	0.9550	1.0000	0.8825	0.9800	0.9950	1.0000	0.8100	1.0000	0.9925	1.0000	1.0000	0.9700	1.0000	0.9850	0.9925	1.0000	0.9950	0.2525	0.2850	0.9875	0.5900	0.1150	0.0125	0.4700	0.0850	0.6325	0.3175	0.9550	0.3050	0.6000	0.7825	0.1750	0.4750	0.9850	0.9775	0.1375	0.1350	0.7400	0.0375	0.4025	0.7550	0.4775	0.7375	0.6425	0.6550	0.8250	0.8375	0.7075	0.0100	0.9500	0.4550	123690
1.0000	1.0000	1.0000	0.9550	0.9250	0.9125	1.0000	1.0000	0.9325	0.9925	0.6725	0.9975	1.0000	0.9600	1.0000	0.8925	0.9800	1.0000	1.0000	0.8150	1.0000	0.9975	1.0000	1.0000	0.9800	1.0000	0.9850	0.9975	1.0000	0.9950	0.2525	0.2850	0.9875	0.5900	0.1150	0.0125	0.4700	0.0850	0.6375	0.3175	0.9550	0.3050	0.6075	0.7825	0.1750	0.4750	0.9925	0.9825	0.1375	0.1350	0.7400	0.0375	0.4050	0.7600	0.4775	0.7500	0.6575	0.6550	0.8250	0.8400	0.7075	0.0100	0.9725	0.4550	133930
1.0000	1.0000	1.0000	0.9550	0.9325	0.9125	1.0000	1.0000	0.9350	0.9925	0.6850	0.9975	1.0000	0.9675	1.0000	0.8975	0.9800	1.0000	1.0000	0.8175	1.0000	1.0000	1.0000	1.0000	0.9825	1.0000	0.9925	0.9975	1.0000	1.0000	0.2525	0.2850	0.9925	0.5900	0.1150	0.0125	0.4700	0.0850	0.6475	0.3175	0.9575	0.3050	0.6175	0.7825	0.1750	0.4750	0.9950	0.9875	0.1375	0.1350	0.7400	0.0375	0.4050	0.7650	0.4775	0.7575	0.6675	0.6550	0.8275	0.8425	0.7100	0.0100	0.9800	0.4550	144170
1.0000	1.0000	1.0000	0.9550	0.9400	0.9125	1.0000	1.0000	0.9350	0.9925	0.7450	0.9975	1.0000	0.9675	1.0000	0.9025	0.9800	1.0000	1.0000	0.8200	1.0000	1.0000	1.0000	1.0000	0.9875	1.0000	0.9925	0.9975	1.0000	1.0000	0.2525	0.2850	0.9925	0.5900	0.1150	0.0125	0.4700	0.0850	0.6525	0.3175	0.9600	0.3050	0.6325	0.7825	0.1750	0.4750	0.9975	0.9875	0.1375	0.1350	0.7400	0.0375	0.4050	0.7650	0.4775	0.7675	0.6675	0.6550	0.8300	0.8425	0.7125	0.0100	0.9900	0.4550	154410
1.0000	1.0000	1.0000	0.9550	0.9450	0.9125	1.0000	1.0000	0.9350	0.9925	0.7450	0.9975	1.0000	0.9675	1.0000	0.9025	0.9800	1.0000	1.0000	0.8400	1.0000	1.0000	1.0000	1.0000	0.9875	1.0000	0.9925	0.9975	1.0000	1.0000	0.2525	0.2850	0.9950	0.5900	0.1150	0.0125	0.4700	0.0850	0.6575	0.3175	0.9625	0.3050	0.6350	0.7825	0.1750	0.4750	0.9975	0.9900	0.1375	0.1350	0.7400	0.0375	0.4050	0.7700	0.4800	0.7725	0.6725	0.6550	0.8300	0.8425	0.7175	0.0100	0.9925	0.4550	164650
1.0000	1.0000	1.0000	0.9550	0.9475	0.9125	1.0000	1.0000	0.9350	0.9925	0.7450	0.9975	1.0000	0.9700	1.0000	0.9100	0.9800	1.0000	1.0000	0.8425	1.0000	1.0000	1.0000	1.0000	0.9875	1.0000	0.9950	0.9975	1.0000	1.0000	0.2525	0.2850	0.9975	0.5900	0.1150	0.0125	0.4700	0.0850	0.6675	0.3175	0.9675	0.3050	0.6375	0.7825	0.1750	0.4750	0.9975	0.9925	0.1375	0.1350	0.7400	0.0375	0.4050	0.7725	0.4800	0.7800	0.6750	0.6550	0.8300	0.8450	0.7200	0.0100	0.9950	0.4550	174890
1.0000	1.0000	1.0000	0.9600	0.9475	0.9125	1.0000	1.0000	0.9375	0.9925	0.7450	1.0000	1.0000	0.9725	1.0000	0.9175	0.9800	1.0000	1.0000	0.8425	1.0000	1.0000	1.0000	1.0000	0.9875	1.0000	0.9975	0.9975	1.0000	1.0000	0.2525	0.2850	0.9975	0.5900	0.1150	0.0125	0.4700	0.0850	0.6700	0.3175	0.9675	0.3050	0.6425	0.7825	0.1750	0.4750	1.0000	0.9950	0.1375	0.1350	0.7400	0.0375	0.4050	0.7750	0.4800	0.7800	0.6800	0.6550	0.8325	0.8450	0.7200	0.0100	0.9950	0.4550	185130
1.0000	1.0000	1.0000	0.9625	0.9500	0.9125	1.0000	1.0000	0.9425	0.9925	0.7825	1.0000	1.0000	0.9825	1.0000	0.9175	0.9800	1.0000	1.0000	0.8425	1.0000	1.0000	1.0000	1.0000	0.9900	1.0000	0.9975	0.9975	1.0000	1.0000	0.2525	0.2850	1.0000	0.5900	0.1150	0.0125	0.4700	0.0850	0.6750	0.3175	0.9675	0.3050	0.6450	0.7825	0.1750	0.4750	1.0000	0.9950	0.1375	0.1350	0.7400	0.0375	0.4075	0.7825	0.4800	0.7900	0.6875	0.6550	0.8400	0.8500	0.7200	0.0100	0.9950	0.4550	205610
1.0000	1.0000	1.0000	0.9675	0.9500	0.9150	1.0000	1.0000	0.9525	0.9925	0.7900	1.0000	1.0000	0.9825	1.0000	0.9275	0.9800	1.0000	1.0000	0.8425	1.0000	1.0000	1.0000	1.0000	0.9925	1.0000	0.9975	1.0000	1.0000	1.0000	0.2525	0.2850	1.0000	0.5900	0.1150	0.0125	0.4700	0.0850	0.6775	0.3175	0.9675	0.3050	0.6550	0.7825	0.1750	0.4750	1.0000	1.0000	0.1375	0.1350	0.7400	0.0375	0.4100	0.7875	0.4800	0.7950	0.6900	0.6550	0.8425	0.8550	0.7250	0.0100	0.9950	0.4550	226090
1.0000	1.0000	1.0000	0.9675	0.9625	0.9150	1.0000	1.0000	0.9575	0.9925	0.8050	1.0000	1.0000	0.9825	1.0000	0.9350	0.9800	1.0000	1.0000	0.8675	1.0000	1.0000	1.0000	1.0000	0.9975	1.0000	1.0000	1.0000	1.0000	1.0000	0.2525	0.2850	1.0000	0.5900	0.1150	0.0125	0.4700	0.0850	0.6825	0.3175	0.9675	0.3050	0.6600	0.7825	0.1750	0.4750	1.0000	1.0000	0.1375	0.1350	0.7400	0.0375	0.4100	0.7925	0.4800	0.7950	0.6900	0.6550	0.8475	0.8575	0.7275	0.0100	0.9975	0.4550	246570
1.0000	1.0000	1.0000	0.9675	0.9650	0.9150	1.0000	1.0000	0.9600	0.9925	0.8150	1.0000	1.0000	0.9850	1.0000	0.9400	0.9800	1.0000	1.0000	0.8675	1.0000	1.0000	1.0000	1.0000	0.9975	1.0000	1.0000	1.0000	1.0000	1.0000	0.2550	0.2850	1.0000	0.5900	0.1150	0.0125	0.4700	0.0850	0.6850	0.3175	0.9675	0.3050	0.6675	0.7825	0.1750	0.4750	1.0000	1.0000	0.1375	0.1350	0.7400	0.0375	0.4125	0.7950	0.4850	0.7975	0.7050	0.6550	0.8475	0.8575	0.7275	0.0100	0.9975	0.4550	267050
1.0000	1.0000	1.0000	0.9675	0.9675	0.9150	1.0000	1.0000	0.9600	0.9925	0.8200	1.0000	1.0000	0.9900	1.0000	0.9475	0.9800	1.0000	1.0000	0.8675	1.0000	1.0000	1.0000	1.0000	0.9975	1.0000	1.0000	1.0000	1.0000	1.0000	0.2550	0.2850	1.0000	0.5900	0.1150	0.0125	0.4700	0.0850	0.6875	0.3175	0.9700	0.3050	0.6675	0.7825	0.1750	0.4750	1.0000	1.0000	0.1375	0.1350	0.7400	0.0375	0.4175	0.7950	0.4850	0.8025	0.7125	0.6550	0.8500	0.8575	0.7350	0.0100	0.9975	0.4550	287530
1.0000	1.0000	1.0000	0.9725	0.9700	0.9150	1.0000	1.0000	0.9650	0.9925	0.8400	1.0000	1.0000	0.9900	1.0000	0.9475	0.9800	1.0000	1.0000	0.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2550	0.2850	1.0000	0.5900	0.1150	0.0125	0.4700	0.0850	0.6950	0.3175	0.9700	0.3050	0.6750	0.7825	0.1750	0.4750	1.0000	1.0000	0.1375	0.1350	0.7400	0.0375	0.4175	0.8025	0.4875	0.8075	0.7250	0.6550	0.8525	0.8575	0.7425	0.0100	0.9975	0.4550	308010
1.0000	1.0000	1.0000	0.9725	0.9750	0.9150	1.0000	1.0000	0.9650	0.9925	0.8450	1.0000	1.0000	0.9900	1.0000	0.9475	0.9800	1.0000	1.0000	0.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2550	0.2850	1.0000	0.5900	0.1150	0.0125	0.4700	0.0850	0.7025	0.3175	0.9750	0.3050	0.6850	0.7825	0.1750	0.4750	1.0000	1.0000	0.1375	0.1350	0.7400	0.0375	0.4175	0.8050	0.4875	0.8150	0.7275	0.6550	0.8550	0.8600	0.7450	0.0100	0.9975	0.4550	328490
1.0000	1.0000	1.0000	0.9725	0.9750	0.9150	1.0000	1.0000	0.9650	0.9925	0.8575	1.0000	1.0000	0.9900	1.0000	0.9500	0.9800	1.0000	1.0000	0.8725	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2575	0.2850	1.0000	0.5900	0.1150	0.0125	0.4700	0.0850	0.7025	0.3175	0.9750	0.3050	0.6950	0.7825	0.1750	0.4750	1.0000	1.0000	0.1375	0.1350	0.7400	0.0375	0.4175	0.8050	0.4875	0.8175	0.7300	0.6550	0.8550	0.8625	0.7500	0.0100	0.9975	0.4550	348970
1.0000	1.0000	1.0000	0.9725	0.9750	0.9150	1.0000	1.0000	0.9650	0.9925	0.8575	1.0000	1.0000	0.9900	1.0000	0.9525	0.9800	1.0000	1.0000	0.8725	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2575	0.2850	1.0000	0.5900	0.1150	0.0125	0.4700	0.0850	0.7075	0.3175	0.9750	0.3050	0.7025	0.7825	0.1750	0.4750	1.0000	1.0000	0.1375	0.1350	0.7400	0.0375	0.4175	0.8050	0.4875	0.8175	0.7300	0.6550	0.8600	0.8650	0.7525	0.0100	0.9975	0.4550	369450
1.0000	1.0000	1.0000	0.9725	0.9775	0.9150	1.0000	1.0000	0.9675	0.9925	0.8650	1.0000	1.0000	0.9925	1.0000	0.9575	0.9800	1.0000	1.0000	0.8725	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2625	0.2850	1.0000	0.5900	0.1150	0.0125	0.4700	0.0850	0.7150	0.3175	0.9750	0.3050	0.7100	0.7825	0.1750	0.4750	1.0000	1.0000	0.1375	0.1350	0.7400	0.0375	0.4175	0.8125	0.4875	0.8225	0.7400	0.6550	0.8625	0.8675	0.7525	0.0100	0.9975	0.4550	410410
1.0000	1.0000	1.0000	0.9725	0.9775	0.9150	1.0000	1.0000	0.9800	0.9925	0.8725	1.0000	1.0000	0.9925	1.0000	0.9600	0.9800	1.0000	1.0000	0.8750	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2625	0.2850	1.0000	0.5900	0.1150	0.0125	0.4700	0.0850	0.7225	0.3175	0.9800	0.3050	0.7150	0.7825	0.1750	0.4750	1.0000	1.0000	0.1375	0.1350	0.7400	0.0375	0.4175	0.8125	0.4875	0.8225	0.7425	0.6550	0.8625	0.8725	0.7525	0.0100	0.9975	0.4550	451370
1.0000	1.0000	1.0000	0.9750	0.9800	0.9150	1.0000	1.0000	0.9850	0.9925	0.9725	1.0000	1.0000	0.9950	1.0000	0.9625	1.0000	1.0000	1.0000	0.8750	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2625	0.2850	1.0000	0.5900	0.1150	0.0125	0.4700	0.0850	0.7275	0.3175	0.9825	0.3050	0.7250	0.7825	0.1750	0.4750	1.0000	1.0000	0.1375	0.1350	0.7400	0.0375	0.4175	0.8225	0.4875	0.8250	0.7475	0.6550	0.8625	0.8750	0.7525	0.0100	0.9975	0.4550	500000


==> data/Unimodal.txt <==
DIR	MCS	REV	DIL	AGD	DRR	CLU	GLB	QNL	MQL	LGO	DIM	ADC	DMN	DIA	DCC	DCV	MRD	BIR	PLO	DIG	DGL	BMN	GBB	DTA 	DTO	DTG	DBA	DBO	DBG	MCC	GAA	SAA	AMC	ACO	CAA	PAA	DEE	SUR	HSS	SFL	MMI	ABC	BEE	IWO	ICA	MST	GLS	BBO	FAA	CSS	BAT	TLB	STA	CNN	BES	FST	AVO	AOS	SCS 	RBF	BAD	NNA	CMA	T
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	4
0.0103	0.0928	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0206	0.0103	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0103	0.0103	0.0103	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0103	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	10
0.0515	0.0928	0.0000	0.0722	0.0000	0.0515	0.0000	0.0515	0.0412	0.0412	0.1237	0.0515	0.0309	0.0103	0.0515	0.0206	0.0309	0.0412	0.0206	0.0722	0.0722	0.0103	0.0103	0.0206	0.0619	0.0722	0.0722	0.0206	0.0206	0.0206	0.0103	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0103	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0103	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0309	0.0000	0.0000	20
0.0619	0.1443	0.0412	0.1031	0.0206	0.0928	0.0000	0.0928	0.1237	0.1237	0.2062	0.0928	0.0722	0.0722	0.0928	0.0412	0.0412	0.0825	0.0619	0.0928	0.0928	0.0206	0.0412	0.0206	0.0825	0.0928	0.0825	0.0722	0.0722	0.0412	0.0103	0.0000	0.0103	0.0103	0.0000	0.0000	0.0000	0.0000	0.0722	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0515	0.0000	0.0000	0.0103	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0103	0.0000	0.0000	0.0000	0.0000	0.0309	0.0000	0.0000	30
0.0722	0.1649	0.0825	0.1031	0.0928	0.0928	0.0000	0.0928	0.1856	0.1856	0.2784	0.1031	0.0825	0.0928	0.1031	0.0619	0.0515	0.1031	0.0722	0.0928	0.1031	0.0722	0.0825	0.0309	0.1031	0.1134	0.1031	0.0722	0.0722	0.0722	0.0206	0.0000	0.0103	0.0206	0.0000	0.0000	0.0000	0.0000	0.1134	0.0000	0.0000	0.0000	0.0000	0.0103	0.0000	0.0000	0.0825	0.0000	0.0000	0.0103	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0103	0.0103	0.0000	0.0103	0.0000	0.0515	0.0000	0.0000	40
0.0722	0.1856	0.0928	0.1340	0.0928	0.1031	0.0000	0.1031	0.2268	0.2268	0.3093	0.1031	0.1237	0.1134	0.1031	0.0619	0.0619	0.1134	0.0928	0.1134	0.1031	0.1031	0.0928	0.0412	0.1031	0.1443	0.1031	0.0825	0.0928	0.0722	0.0206	0.0000	0.0103	0.0206	0.0000	0.0000	0.0000	0.0206	0.1959	0.0000	0.0000	0.0000	0.0000	0.0103	0.0000	0.0000	0.1031	0.0000	0.0103	0.0103	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0103	0.0103	0.0000	0.0103	0.0000	0.0619	0.0000	0.0000	50
0.0825	0.1959	0.1443	0.1546	0.0928	0.1134	0.0000	0.1134	0.2784	0.2784	0.3814	0.1134	0.1546	0.1443	0.1134	0.0722	0.0619	0.1237	0.1031	0.1443	0.1031	0.1031	0.1340	0.0825	0.1134	0.1649	0.1237	0.0928	0.1031	0.0825	0.0206	0.0000	0.0103	0.0309	0.0000	0.0206	0.0000	0.0206	0.2165	0.0000	0.0000	0.0000	0.0000	0.0103	0.0206	0.0000	0.1031	0.0000	0.0103	0.0103	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0206	0.0103	0.0103	0.0103	0.0412	0.1031	0.0000	0.0000	60
0.0928	0.2577	0.1546	0.1753	0.1031	0.1134	0.0000	0.1237	0.2990	0.2990	0.3918	0.1237	0.1649	0.1443	0.1237	0.0722	0.1134	0.1237	0.1237	0.1546	0.1031	0.1031	0.1546	0.1031	0.1237	0.1753	0.1237	0.0928	0.1237	0.0825	0.0309	0.0000	0.0309	0.0309	0.0103	0.0206	0.0000	0.0309	0.2371	0.0000	0.0000	0.0000	0.0000	0.0103	0.0206	0.0000	0.1134	0.0000	0.0309	0.0206	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0412	0.0309	0.0103	0.0928	0.0515	0.1134	0.0000	0.0000	70
0.1031	0.2887	0.1649	0.1856	0.1031	0.1237	0.0000	0.1340	0.3299	0.3299	0.3918	0.1237	0.1856	0.1649	0.1237	0.0928	0.1340	0.1546	0.1237	0.1753	0.1134	0.1031	0.1546	0.1134	0.1237	0.1856	0.1237	0.1134	0.1443	0.1031	0.0309	0.0000	0.0309	0.0309	0.0103	0.0206	0.0000	0.0309	0.2474	0.0000	0.0000	0.0103	0.0000	0.0103	0.0206	0.0000	0.1340	0.0000	0.0309	0.0206	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0412	0.0309	0.0103	0.0928	0.0619	0.1134	0.0000	0.0000	80
0.1031	0.2887	0.1753	0.1856	0.1031	0.1237	0.0000	0.1340	0.3711	0.3711	0.4330	0.1237	0.1856	0.1856	0.1237	0.1031	0.1443	0.1649	0.1546	0.1959	0.1134	0.1031	0.1649	0.1237	0.1546	0.1959	0.1340	0.1134	0.1546	0.1134	0.0309	0.0000	0.0412	0.0309	0.0103	0.0206	0.0000	0.0619	0.2577	0.0000	0.0000	0.0103	0.0000	0.0103	0.0206	0.0000	0.1649	0.0000	0.0309	0.0206	0.0000	0.0103	0.0000	0.0000	0.0000	0.0000	0.0412	0.0309	0.0103	0.0928	0.0928	0.1237	0.0000	0.0000	90
0.1443	0.2990	0.2165	0.1959	0.1031	0.1546	0.0000	0.1649	0.3814	0.3814	0.4742	0.1546	0.1856	0.2371	0.1546	0.1134	0.1546	0.1753	0.1546	0.1959	0.1237	0.1031	0.1856	0.1237	0.1649	0.1959	0.1546	0.1134	0.1649	0.1134	0.0309	0.0000	0.0619	0.0309	0.0103	0.0206	0.0000	0.0619	0.2680	0.0000	0.0000	0.0103	0.0000	0.0103	0.0206	0.0000	0.1856	0.0000	0.0309	0.0206	0.0000	0.0103	0.0206	0.0000	0.0000	0.0000	0.0412	0.0928	0.0103	0.1546	0.1340	0.1237	0.0000	0.0000	100
0.1546	0.3196	0.2474	0.1959	0.1031	0.1546	0.0000	0.1856	0.3814	0.3814	0.4742	0.1649	0.1856	0.2680	0.1649	0.1340	0.1546	0.1753	0.1546	0.2165	0.1443	0.1031	0.1959	0.1340	0.1649	0.2062	0.1649	0.1443	0.1753	0.1134	0.0412	0.0103	0.0825	0.0309	0.0206	0.0206	0.0206	0.0722	0.2887	0.0206	0.0000	0.0103	0.0206	0.0206	0.0206	0.0103	0.1959	0.0000	0.0412	0.0206	0.0000	0.0103	0.0206	0.0000	0.0206	0.0000	0.0515	0.0928	0.0103	0.1546	0.1856	0.1237	0.0309	0.0000	110
0.1649	0.3196	0.2474	0.1959	0.1031	0.1753	0.0103	0.1856	0.4124	0.4124	0.5258	0.1753	0.2062	0.2887	0.1753	0.1546	0.1649	0.1856	0.1649	0.2165	0.1546	0.1134	0.2062	0.1546	0.1959	0.2062	0.1649	0.1443	0.1856	0.1134	0.0412	0.0103	0.1031	0.0309	0.0515	0.0206	0.0206	0.0722	0.2887	0.0206	0.0000	0.0103	0.0206	0.0206	0.0206	0.0103	0.1959	0.0000	0.0412	0.0206	0.0000	0.0103	0.0206	0.0000	0.0206	0.0000	0.0619	0.0928	0.0103	0.1546	0.2062	0.1340	0.0309	0.0000	120
0.1649	0.3196	0.2577	0.2165	0.1134	0.1856	0.0103	0.1959	0.4433	0.4433	0.5258	0.1753	0.2062	0.2990	0.1856	0.1753	0.1649	0.2062	0.1753	0.2371	0.1649	0.1134	0.2268	0.1546	0.1959	0.2165	0.1649	0.1546	0.1959	0.1443	0.0412	0.0103	0.1237	0.0309	0.0515	0.0206	0.0206	0.0928	0.2990	0.0206	0.0000	0.0103	0.0206	0.0206	0.0206	0.0103	0.2165	0.0000	0.0412	0.0309	0.0000	0.0309	0.0206	0.0000	0.0206	0.0000	0.0619	0.1340	0.0412	0.1959	0.2371	0.1443	0.0309	0.0206	130
0.1753	0.3402	0.2680	0.2165	0.1134	0.1959	0.0103	0.2062	0.4536	0.4536	0.5464	0.1856	0.2165	0.2990	0.1959	0.1959	0.1649	0.2062	0.1753	0.2371	0.1753	0.1134	0.2577	0.1649	0.1959	0.2474	0.1649	0.1546	0.1959	0.1443	0.0412	0.0103	0.1340	0.0309	0.0619	0.0206	0.0206	0.0928	0.2990	0.0206	0.0412	0.0103	0.0206	0.0206	0.0206	0.0103	0.2165	0.0000	0.0412	0.0309	0.0000	0.0309	0.0206	0.0000	0.0206	0.0000	0.0619	0.1340	0.0412	0.1959	0.2474	0.1443	0.0309	0.0206	140
0.1753	0.3814	0.2784	0.2165	0.1134	0.1959	0.0103	0.2062	0.4536	0.4536	0.5464	0.1959	0.2165	0.3196	0.1959	0.1959	0.1649	0.2062	0.1753	0.2371	0.1856	0.1237	0.2680	0.1649	0.1959	0.2577	0.1753	0.1649	0.2165	0.1443	0.0412	0.0103	0.1546	0.0515	0.0619	0.0206	0.0206	0.1340	0.2990	0.0206	0.0515	0.0206	0.0206	0.0206	0.0206	0.0103	0.2371	0.0000	0.0412	0.0309	0.0000	0.0619	0.0206	0.0000	0.0206	0.0000	0.0722	0.1340	0.0412	0.1959	0.2474	0.1443	0.0309	0.0206	150
0.1753	0.3918	0.2784	0.2268	0.1134	0.1959	0.0103	0.2062	0.4742	0.4742	0.5567	0.1959	0.2165	0.3196	0.1959	0.1959	0.1649	0.2062	0.1753	0.2474	0.1959	0.1340	0.2680	0.1649	0.2268	0.2784	0.1753	0.1649	0.2165	0.1443	0.0412	0.0103	0.1753	0.0515	0.0619	0.0928	0.0206	0.1340	0.3093	0.0206	0.0619	0.0206	0.0206	0.0206	0.0206	0.0103	0.2474	0.0000	0.0515	0.0309	0.0000	0.0619	0.0515	0.0000	0.0309	0.0000	0.0825	0.2062	0.0515	0.2165	0.2887	0.1649	0.0309	0.0206	160
0.1753	0.4227	0.2990	0.2268	0.1340	0.1959	0.0103	0.2062	0.4845	0.4742	0.5567	0.1959	0.2165	0.3299	0.1959	0.1959	0.1649	0.2165	0.1753	0.2474	0.2062	0.1443	0.2680	0.1753	0.2268	0.2887	0.1959	0.1753	0.2165	0.1443	0.0412	0.0103	0.1856	0.0515	0.0619	0.0928	0.0206	0.1340	0.3093	0.0206	0.0619	0.0206	0.0206	0.0206	0.0206	0.0103	0.2784	0.0000	0.0722	0.0309	0.0000	0.0722	0.0515	0.0000	0.0309	0.0000	0.1031	0.2062	0.0515	0.2165	0.3093	0.1649	0.0309	0.0206	170
0.1856	0.4227	0.3196	0.2371	0.1340	0.1959	0.0103	0.2062	0.4948	0.4845	0.5567	0.2062	0.2371	0.3299	0.2062	0.1959	0.1649	0.2165	0.1856	0.2577	0.2062	0.1443	0.2680	0.1753	0.2268	0.2990	0.2268	0.1753	0.2165	0.1443	0.0412	0.0103	0.1856	0.0515	0.0619	0.0928	0.0206	0.1340	0.3196	0.0206	0.0619	0.0206	0.0206	0.0206	0.0206	0.0103	0.2887	0.0000	0.0825	0.0619	0.0206	0.0722	0.0515	0.0000	0.0309	0.0000	0.1031	0.2062	0.0928	0.2165	0.3196	0.1753	0.0309	0.0206	180
0.1856	0.4330	0.3196	0.2371	0.1340	0.2062	0.0103	0.2062	0.5052	0.4948	0.5567	0.2062	0.2371	0.3505	0.2062	0.2062	0.1856	0.2268	0.1959	0.2577	0.2062	0.1443	0.2680	0.1856	0.2474	0.2990	0.2268	0.1959	0.2165	0.1649	0.0412	0.0103	0.1856	0.0619	0.0619	0.0928	0.0206	0.1546	0.3196	0.0412	0.0619	0.0206	0.0206	0.0309	0.0206	0.0103	0.2990	0.0000	0.1031	0.0619	0.0206	0.0825	0.0515	0.0000	0.0309	0.0000	0.1031	0.2371	0.0928	0.2887	0.3299	0.1753	0.0309	0.0515	190
0.2062	0.4330	0.3505	0.2371	0.1340	0.2062	0.0103	0.2165	0.5052	0.4948	0.5567	0.2062	0.2371	0.3505	0.2062	0.2062	0.2062	0.2268	0.1959	0.2680	0.2062	0.1753	0.2887	0.1856	0.2474	0.2990	0.2371	0.1959	0.2371	0.1753	0.0412	0.0309	0.1856	0.0722	0.0619	0.1031	0.0206	0.1546	0.3196	0.0412	0.0619	0.0206	0.0206	0.0309	0.0206	0.0103	0.3093	0.0000	0.1031	0.0619	0.0206	0.0825	0.0515	0.0000	0.0309	0.0000	0.1134	0.2371	0.0928	0.2887	0.3299	0.1753	0.0309	0.0515	200
0.2062	0.4330	0.3711	0.2474	0.1649	0.2062	0.0103	0.2268	0.5052	0.4948	0.5567	0.2062	0.2371	0.3505	0.2062	0.2165	0.2165	0.2474	0.2165	0.2784	0.2062	0.1753	0.2990	0.2062	0.2474	0.2990	0.2474	0.1959	0.2474	0.1753	0.0412	0.0309	0.1856	0.0825	0.0619	0.1237	0.0825	0.1546	0.3196	0.0412	0.0619	0.0206	0.0206	0.0309	0.0206	0.0619	0.3196	0.0000	0.1031	0.0619	0.0206	0.0928	0.0515	0.0000	0.0515	0.0000	0.1237	0.2371	0.1031	0.2887	0.3299	0.1856	0.0412	0.0515	210
0.2062	0.4330	0.3814	0.2474	0.1649	0.2062	0.0103	0.2268	0.5464	0.5361	0.6392	0.2062	0.2474	0.3608	0.2062	0.2165	0.2165	0.2577	0.2165	0.2784	0.2371	0.1856	0.3093	0.2062	0.2474	0.2990	0.2577	0.1959	0.2680	0.1753	0.0412	0.0309	0.1856	0.0825	0.0825	0.1237	0.0825	0.1546	0.3299	0.0412	0.1031	0.0206	0.0206	0.0309	0.0206	0.0619	0.3196	0.0000	0.1031	0.0619	0.0206	0.0928	0.0825	0.0000	0.0515	0.0000	0.1237	0.2990	0.1031	0.3711	0.3299	0.1959	0.0412	0.0515	220
0.2165	0.4330	0.3814	0.2577	0.1649	0.2165	0.0206	0.2268	0.5567	0.5361	0.6392	0.2268	0.2474	0.3608	0.2165	0.2165	0.2165	0.2577	0.2371	0.2784	0.2371	0.1856	0.3196	0.2268	0.2474	0.3093	0.2680	0.1959	0.2680	0.1753	0.0412	0.0309	0.1856	0.0825	0.0928	0.1237	0.0825	0.1856	0.3299	0.0619	0.1237	0.0206	0.0515	0.0309	0.0206	0.0619	0.3196	0.0000	0.1031	0.0619	0.0309	0.1031	0.0825	0.0000	0.0515	0.0000	0.1237	0.2990	0.1443	0.3711	0.3299	0.1959	0.0412	0.0515	230
0.2371	0.4330	0.3918	0.2577	0.1649	0.2268	0.0206	0.2371	0.5670	0.5464	0.6392	0.2371	0.2577	0.3608	0.2268	0.2165	0.2165	0.2577	0.2577	0.2784	0.2474	0.1856	0.3299	0.2474	0.2680	0.3093	0.2680	0.1959	0.2680	0.1856	0.0412	0.0309	0.1856	0.0928	0.0928	0.1237	0.0825	0.1856	0.3299	0.0619	0.1443	0.0206	0.0515	0.0309	0.0206	0.0619	0.3196	0.0000	0.1134	0.1237	0.0309	0.1031	0.0825	0.0000	0.0515	0.0000	0.1237	0.2990	0.1443	0.3711	0.3299	0.2062	0.0412	0.0515	240
0.2371	0.4330	0.4124	0.2680	0.1649	0.2268	0.0206	0.2371	0.5979	0.5670	0.6392	0.2371	0.2577	0.3608	0.2268	0.2268	0.2268	0.2680	0.2577	0.2784	0.2474	0.1959	0.3299	0.2474	0.2680	0.3093	0.2680	0.2165	0.2680	0.1959	0.0412	0.0515	0.1856	0.0928	0.0928	0.1340	0.0825	0.2165	0.3608	0.0619	0.1443	0.0206	0.0515	0.0309	0.0206	0.0619	0.3299	0.0000	0.1340	0.1237	0.0309	0.1134	0.0825	0.0000	0.0515	0.0000	0.1237	0.3711	0.1443	0.4227	0.3299	0.2268	0.0412	0.0619	250
0.2371	0.4330	0.4227	0.2887	0.1649	0.2268	0.0206	0.2474	0.5979	0.5670	0.6392	0.2371	0.2680	0.3711	0.2268	0.2371	0.2268	0.2680	0.2577	0.2784	0.2474	0.2062	0.3505	0.2474	0.2680	0.3093	0.2680	0.2165	0.2680	0.1959	0.0412	0.0515	0.1856	0.0928	0.0928	0.1959	0.0825	0.2165	0.3608	0.0619	0.1443	0.0206	0.0515	0.0309	0.0206	0.0619	0.3402	0.0000	0.1340	0.1237	0.0309	0.1134	0.0825	0.0000	0.0722	0.0000	0.1237	0.3711	0.1753	0.4227	0.3402	0.2371	0.0412	0.0619	260
0.2474	0.4330	0.4227	0.2990	0.1753	0.2268	0.0206	0.2474	0.5979	0.5670	0.6392	0.2371	0.2784	0.3814	0.2268	0.2371	0.2268	0.2680	0.2577	0.2784	0.2577	0.2062	0.3505	0.2474	0.2680	0.3093	0.2784	0.2165	0.2680	0.1959	0.0412	0.0515	0.1959	0.1031	0.1134	0.1959	0.0825	0.2165	0.3608	0.0722	0.1443	0.0206	0.0515	0.0722	0.0206	0.0619	0.3402	0.0000	0.1340	0.1237	0.0309	0.1340	0.0825	0.0000	0.0722	0.0000	0.1237	0.3711	0.1753	0.4227	0.3402	0.2474	0.0412	0.0619	270
0.2474	0.4330	0.4433	0.2990	0.1753	0.2268	0.0309	0.2577	0.6186	0.5773	0.6495	0.2474	0.2887	0.3814	0.2371	0.2371	0.2268	0.2680	0.2577	0.2887	0.2577	0.2062	0.3608	0.2474	0.2680	0.3093	0.2887	0.2268	0.2784	0.2062	0.0412	0.0515	0.1959	0.1134	0.1134	0.2062	0.0825	0.2165	0.3711	0.0722	0.1443	0.0206	0.0515	0.0722	0.0206	0.0619	0.3402	0.0000	0.1443	0.1237	0.0309	0.1340	0.1031	0.0000	0.0722	0.0000	0.1340	0.4536	0.1959	0.4536	0.3402	0.2474	0.0412	0.0619	280
0.2474	0.4330	0.4433	0.2990	0.1753	0.2268	0.0309	0.2577	0.6186	0.5773	0.6495	0.2474	0.2887	0.3814	0.2371	0.2371	0.2268	0.2784	0.2577	0.2887	0.2577	0.2062	0.3608	0.2474	0.2680	0.3093	0.2887	0.2268	0.2887	0.2165	0.0412	0.0722	0.2062	0.1134	0.1134	0.2062	0.0825	0.2268	0.3814	0.0722	0.1546	0.0206	0.0515	0.0722	0.0206	0.0619	0.3402	0.0000	0.1443	0.1649	0.0309	0.1340	0.1031	0.0000	0.0722	0.0000	0.1443	0.4536	0.1959	0.4536	0.3402	0.2474	0.0412	0.0619	290
0.2474	0.4330	0.4433	0.2990	0.1753	0.2268	0.0515	0.2577	0.6186	0.5773	0.6495	0.2474	0.2887	0.4021	0.2371	0.2371	0.2268	0.2784	0.2577	0.2887	0.2577	0.2165	0.3814	0.2474	0.2680	0.3093	0.2887	0.2268	0.2887	0.2268	0.0412	0.0722	0.2062	0.1134	0.1340	0.2062	0.0825	0.2268	0.3814	0.0722	0.1546	0.0206	0.0515	0.0722	0.0206	0.0619	0.3505	0.0000	0.1546	0.1649	0.0309	0.1340	0.1031	0.0000	0.0722	0.0000	0.1649	0.4536	0.1959	0.4536	0.3402	0.2474	0.0412	0.0619	300
0.2577	0.4330	0.4433	0.2990	0.1753	0.2268	0.0515	0.2577	0.6186	0.5773	0.6495	0.2577	0.2887	0.4124	0.2371	0.2371	0.2268	0.2784	0.2577	0.2990	0.2577	0.2165	0.3918	0.2474	0.2680	0.3093	0.2887	0.2577	0.2887	0.2268	0.0412	0.0722	0.2062	0.1237	0.1443	0.2990	0.0928	0.2371	0.3918	0.0825	0.1649	0.0206	0.0515	0.0722	0.0206	0.0928	0.3505	0.0000	0.1546	0.1649	0.0309	0.1546	0.1031	0.0000	0.1134	0.0000	0.1649	0.5052	0.2062	0.5155	0.3505	0.2577	0.0515	0.1031	310
0.2577	0.4330	0.4433	0.2990	0.1856	0.2268	0.0619	0.2680	0.6289	0.5876	0.6598	0.2577	0.2887	0.4227	0.2371	0.2371	0.2268	0.2784	0.2577	0.2990	0.2577	0.2165	0.4021	0.2474	0.2680	0.3093	0.2887	0.2577	0.2887	0.2268	0.0412	0.0722	0.2062	0.1237	0.1753	0.2990	0.0928	0.2371	0.3918	0.0825	0.1649	0.0206	0.0515	0.0722	0.0206	0.0928	0.3505	0.0000	0.1546	0.1649	0.0309	0.1546	0.1031	0.0000	0.1134	0.6907	0.1649	0.5052	0.2062	0.5155	0.3608	0.2680	0.0515	0.1031	320
0.2577	0.4330	0.4536	0.2990	0.1856	0.2371	0.0722	0.2680	0.6289	0.5876	0.6598	0.2577	0.2887	0.4227	0.2371	0.2371	0.2268	0.2784	0.2577	0.2990	0.2577	0.2165	0.4021	0.2474	0.2680	0.3093	0.2887	0.2577	0.2887	0.2268	0.0412	0.0722	0.2062	0.1237	0.1753	0.3093	0.0928	0.2577	0.3918	0.0825	0.1649	0.0206	0.0515	0.0722	0.0206	0.0928	0.3505	0.0000	0.1546	0.1649	0.0309	0.1753	0.1031	0.0000	0.1134	0.6907	0.1753	0.5052	0.2165	0.5155	0.3608	0.2784	0.0515	0.1031	330
0.2577	0.4330	0.4536	0.2990	0.1856	0.2371	0.0722	0.2680	0.6289	0.5876	0.6804	0.2577	0.2887	0.4330	0.2371	0.2474	0.2268	0.2784	0.2680	0.2990	0.2680	0.2268	0.4124	0.2474	0.2990	0.3093	0.2887	0.2577	0.2990	0.2371	0.0412	0.1031	0.2062	0.1237	0.1753	0.3093	0.0928	0.2577	0.3918	0.0825	0.1649	0.0309	0.0515	0.0722	0.0206	0.0928	0.3814	0.0000	0.1546	0.1649	0.0309	0.1753	0.1340	0.0000	0.1134	0.6907	0.1753	0.5876	0.2165	0.5361	0.3608	0.2887	0.0515	0.1031	340
0.2680	0.4330	0.4536	0.2990	0.1856	0.2371	0.0825	0.2680	0.6289	0.5876	0.6804	0.2577	0.2990	0.4330	0.2371	0.2474	0.2268	0.2784	0.2680	0.2990	0.2680	0.2268	0.4124	0.2474	0.2990	0.3093	0.2887	0.2577	0.2990	0.2371	0.0412	0.1031	0.2062	0.1340	0.1753	0.3093	0.0928	0.2577	0.3918	0.0928	0.1649	0.0309	0.0619	0.0825	0.0206	0.0928	0.3814	0.0000	0.1546	0.1753	0.0309	0.1959	0.1340	0.0000	0.1134	0.6907	0.1753	0.5876	0.2165	0.5361	0.3608	0.3093	0.0515	0.1031	350
0.2680	0.4433	0.4536	0.2990	0.1856	0.2474	0.0825	0.2680	0.6289	0.5876	0.6804	0.2577	0.2990	0.4433	0.2371	0.2474	0.2268	0.2784	0.2680	0.2990	0.2680	0.2474	0.4124	0.2474	0.2990	0.3093	0.2887	0.2577	0.2990	0.2371	0.0515	0.1031	0.2062	0.1340	0.1753	0.3814	0.0928	0.2577	0.3918	0.0928	0.1649	0.0412	0.0619	0.0825	0.0206	0.0928	0.3814	0.0000	0.1546	0.1753	0.0309	0.1959	0.1340	0.0000	0.1237	0.6907	0.1753	0.5876	0.2371	0.5361	0.3608	0.3093	0.0515	0.1031	360
0.2680	0.4433	0.4536	0.2990	0.1856	0.2474	0.0825	0.2680	0.6289	0.5876	0.6804	0.2577	0.2990	0.4433	0.2371	0.2577	0.2371	0.2784	0.2680	0.2990	0.2680	0.2474	0.4124	0.2474	0.2990	0.3093	0.2887	0.2577	0.2990	0.2371	0.0515	0.1031	0.2062	0.1340	0.1959	0.3918	0.0928	0.2577	0.3918	0.0928	0.1649	0.0412	0.0619	0.0825	0.0309	0.0928	0.3918	0.0000	0.1649	0.1753	0.0309	0.2165	0.1340	0.0000	0.1237	0.6907	0.1856	0.6186	0.2371	0.5464	0.3608	0.3196	0.0515	0.1134	370
0.2680	0.4433	0.4536	0.2990	0.1959	0.2474	0.0825	0.2680	0.6289	0.5876	0.6804	0.2577	0.2990	0.4433	0.2371	0.2577	0.2474	0.2887	0.2784	0.2990	0.2680	0.2577	0.4227	0.2577	0.2990	0.3196	0.2887	0.2577	0.3093	0.2371	0.0515	0.1031	0.2165	0.1340	0.1959	0.3918	0.0928	0.2577	0.3918	0.0928	0.1856	0.0412	0.0619	0.0825	0.0412	0.0928	0.3918	0.0000	0.1649	0.1753	0.0515	0.2165	0.1340	0.0000	0.1237	0.6907	0.2062	0.6186	0.2577	0.5464	0.3608	0.3299	0.0515	0.1134	380
0.2680	0.4845	0.4536	0.3093	0.1959	0.2474	0.0825	0.2680	0.6392	0.5979	0.6804	0.2577	0.2990	0.4433	0.2371	0.2680	0.2474	0.2887	0.2887	0.2990	0.2680	0.2577	0.4227	0.2680	0.2990	0.3299	0.2887	0.2577	0.3196	0.2371	0.0515	0.1237	0.2165	0.1340	0.1959	0.3918	0.0928	0.2577	0.3918	0.0928	0.1959	0.0412	0.0619	0.0825	0.0515	0.0928	0.4021	0.0000	0.1649	0.1753	0.0515	0.2165	0.1340	0.0000	0.1237	0.6907	0.2062	0.6186	0.2577	0.5464	0.3608	0.3505	0.0515	0.1134	390
0.2680	0.4845	0.4536	0.3093	0.1959	0.2474	0.0825	0.2680	0.6392	0.6082	0.6907	0.2577	0.2990	0.4433	0.2371	0.2680	0.2474	0.2887	0.2887	0.3093	0.2680	0.2577	0.4227	0.2680	0.2990	0.3402	0.2887	0.2577	0.3196	0.2474	0.0515	0.1237	0.2165	0.1340	0.1959	0.4124	0.0928	0.2577	0.3918	0.0928	0.2062	0.0412	0.0619	0.0825	0.0515	0.0928	0.4021	0.0000	0.1649	0.1959	0.0515	0.2165	0.1546	0.0000	0.1237	0.6907	0.2062	0.6598	0.2577	0.5670	0.3608	0.3608	0.0515	0.1134	400
0.2680	0.4948	0.4536	0.3093	0.1959	0.2474	0.0825	0.2680	0.6392	0.6082	0.6907	0.2577	0.2990	0.4433	0.2371	0.2680	0.2474	0.2990	0.2887	0.3093	0.2680	0.2577	0.4227	0.2680	0.3196	0.3402	0.2887	0.2680	0.3196	0.2474	0.0515	0.1237	0.2268	0.1443	0.1959	0.4639	0.1237	0.2784	0.3918	0.0928	0.2165	0.0412	0.0619	0.0825	0.0722	0.0928	0.4021	0.0000	0.1649	0.1959	0.0515	0.2165	0.1546	0.0000	0.1340	0.6907	0.2062	0.6598	0.2784	0.5670	0.3608	0.3608	0.0515	0.1134	410
0.2784	0.5052	0.4536	0.3093	0.1959	0.2577	0.0825	0.2680	0.6392	0.6082	0.7113	0.2680	0.2990	0.4433	0.2371	0.2680	0.2474	0.2990	0.2887	0.3093	0.2784	0.2577	0.4227	0.2784	0.3196	0.3505	0.2990	0.2680	0.3196	0.2474	0.0515	0.1237	0.2268	0.1443	0.2268	0.4639	0.1237	0.2784	0.3918	0.0928	0.2165	0.0412	0.0619	0.0825	0.0722	0.1237	0.4021	0.0000	0.1649	0.1959	0.0515	0.2165	0.1546	0.0000	0.1340	0.6907	0.2062	0.6598	0.2784	0.5670	0.3608	0.3918	0.0515	0.1134	420
0.2784	0.5155	0.4536	0.3093	0.1959	0.2577	0.0825	0.2680	0.6392	0.6082	0.7113	0.2680	0.2990	0.4536	0.2371	0.2680	0.2474	0.2990	0.2887	0.3196	0.2784	0.2680	0.4227	0.2784	0.3196	0.3505	0.2990	0.2680	0.3196	0.2577	0.0515	0.1443	0.2268	0.1443	0.2268	0.4639	0.1237	0.2887	0.3918	0.1031	0.2165	0.0412	0.0619	0.1134	0.0722	0.1237	0.4021	0.0000	0.1649	0.1959	0.0515	0.2165	0.1546	0.0000	0.1340	0.6907	0.2165	0.6598	0.2990	0.5773	0.3608	0.3918	0.0515	0.1443	430
0.2784	0.5258	0.4536	0.3196	0.2062	0.2577	0.0825	0.2680	0.6495	0.6186	0.7113	0.2680	0.3093	0.4536	0.2371	0.2680	0.2474	0.2990	0.2887	0.3196	0.2784	0.2680	0.4227	0.2784	0.3196	0.3505	0.2990	0.2680	0.3196	0.2577	0.0515	0.1443	0.2268	0.1443	0.2268	0.4639	0.1237	0.2887	0.3918	0.1031	0.2165	0.0412	0.0619	0.1134	0.0722	0.1237	0.4021	0.0000	0.1649	0.1959	0.0515	0.2165	0.1546	0.0000	0.1340	0.6907	0.2165	0.6598	0.2990	0.5773	0.3608	0.4021	0.0515	0.1443	440
0.2784	0.5361	0.4536	0.3196	0.2165	0.2577	0.0825	0.2680	0.6495	0.6186	0.7113	0.2680	0.3093	0.4536	0.2577	0.2680	0.2474	0.3093	0.2990	0.3196	0.2784	0.2680	0.4227	0.2784	0.3299	0.3608	0.2990	0.2784	0.3196	0.2577	0.0515	0.1443	0.2268	0.1443	0.2268	0.4639	0.1237	0.2990	0.3918	0.1031	0.2165	0.0412	0.0619	0.1134	0.0722	0.1237	0.4021	0.0000	0.1649	0.1959	0.0515	0.2165	0.1546	0.0000	0.1340	0.6907	0.2268	0.6598	0.2990	0.5773	0.3608	0.4021	0.0515	0.1443	450
0.2784	0.5361	0.4536	0.3196	0.2165	0.2577	0.0825	0.2680	0.6701	0.6392	0.7113	0.2680	0.3093	0.4742	0.2577	0.2680	0.2474	0.3093	0.2990	0.3196	0.2784	0.2680	0.4330	0.2784	0.3299	0.3608	0.3093	0.2784	0.3196	0.2577	0.0515	0.1443	0.2268	0.1443	0.2268	0.5052	0.1237	0.2990	0.3918	0.1031	0.2165	0.0412	0.0619	0.1134	0.0825	0.1237	0.4021	0.0000	0.1649	0.1959	0.0515	0.2165	0.1649	0.0000	0.1443	0.6907	0.2268	0.6804	0.3196	0.5979	0.3608	0.4124	0.0515	0.1546	460
0.2784	0.5361	0.4742	0.3299	0.2165	0.2577	0.0825	0.2680	0.6701	0.6392	0.7113	0.2680	0.3093	0.4845	0.2577	0.2680	0.2474	0.3093	0.3093	0.3196	0.2784	0.2680	0.4433	0.2784	0.3299	0.3608	0.3093	0.2784	0.3196	0.2577	0.0515	0.1443	0.2268	0.1443	0.2577	0.5052	0.1237	0.2990	0.3918	0.1031	0.2268	0.0412	0.0928	0.1134	0.0825	0.1237	0.4021	0.0000	0.1649	0.1959	0.0515	0.2165	0.1649	0.0000	0.1443	0.6907	0.2268	0.6804	0.3196	0.5979	0.3608	0.4124	0.0515	0.1546	470
0.2784	0.5361	0.4845	0.3402	0.2165	0.2784	0.0825	0.2784	0.6701	0.6392	0.7113	0.2680	0.3093	0.4948	0.2577	0.2680	0.2474	0.3093	0.3196	0.3196	0.2784	0.2680	0.4433	0.2784	0.3299	0.3608	0.3093	0.2784	0.3299	0.2577	0.0515	0.1443	0.2268	0.1443	0.2577	0.5052	0.1237	0.2990	0.3918	0.1031	0.2268	0.0412	0.0928	0.1134	0.0825	0.1237	0.4021	0.0000	0.1649	0.1959	0.0515	0.2165	0.1649	0.0000	0.1443	0.6907	0.2268	0.6804	0.3299	0.5979	0.3608	0.4124	0.0515	0.1546	480
0.2784	0.5361	0.4845	0.3402	0.2165	0.2784	0.0825	0.2784	0.6701	0.6392	0.7113	0.2680	0.3196	0.4948	0.2577	0.2784	0.2577	0.3093	0.3299	0.3299	0.2784	0.2680	0.4433	0.2887	0.3299	0.3608	0.3093	0.2990	0.3505	0.2577	0.0515	0.1443	0.2268	0.1443	0.2577	0.5052	0.1237	0.3093	0.3918	0.1031	0.2474	0.0412	0.0928	0.1134	0.0825	0.1237	0.4021	0.0000	0.1753	0.1959	0.0515	0.2268	0.1649	0.0000	0.1443	0.6907	0.2268	0.7010	0.3299	0.6082	0.3608	0.4124	0.0515	0.1856	490
0.2784	0.5361	0.4845	0.3402	0.2165	0.2887	0.0825	0.2887	0.6701	0.6392	0.7113	0.2784	0.3299	0.4948	0.2680	0.2784	0.2577	0.3196	0.3299	0.3299	0.2784	0.2680	0.4433	0.2887	0.3299	0.3608	0.3093	0.2990	0.3505	0.2680	0.0515	0.1443	0.2268	0.1443	0.2577	0.5052	0.1237	0.3093	0.3918	0.1031	0.2474	0.0412	0.0928	0.1340	0.0928	0.1237	0.4124	0.0000	0.1753	0.1959	0.0515	0.2268	0.1649	0.0000	0.1443	0.6907	0.2268	0.7010	0.3299	0.6082	0.3608	0.4227	0.0515	0.1856	500
0.2784	0.5361	0.4845	0.3505	0.2165	0.2887	0.0825	0.2990	0.6701	0.6392	0.7113	0.2784	0.3299	0.4948	0.2680	0.2784	0.2577	0.3299	0.3299	0.3299	0.2784	0.2680	0.4433	0.2887	0.3299	0.3608	0.3093	0.2990	0.3505	0.2680	0.0515	0.1443	0.2268	0.1443	0.2680	0.5155	0.1237	0.3299	0.3918	0.1134	0.2474	0.0412	0.0928	0.1340	0.0928	0.1237	0.4124	0.0000	0.1753	0.2165	0.0515	0.2268	0.1649	0.0000	0.1443	0.6907	0.2371	0.7010	0.3402	0.6082	0.3608	0.4227	0.0515	0.1856	510
0.2784	0.5361	0.4845	0.3505	0.2165	0.2887	0.0825	0.2990	0.6701	0.6392	0.7113	0.2784	0.3299	0.4948	0.2680	0.2784	0.2577	0.3299	0.3299	0.3299	0.2784	0.2680	0.4433	0.2887	0.3299	0.3608	0.3093	0.2990	0.3505	0.2680	0.0515	0.1443	0.2268	0.1443	0.2990	0.5155	0.1237	0.3299	0.3918	0.1134	0.2577	0.0412	0.0928	0.1340	0.1031	0.1340	0.4124	0.0000	0.1753	0.2165	0.0515	0.2268	0.1959	0.0000	0.1443	0.6907	0.2371	0.7010	0.3402	0.6082	0.3608	0.4227	0.0515	0.1856	520
0.2887	0.5361	0.4845	0.3505	0.2165	0.3093	0.0825	0.2990	0.6907	0.6598	0.7113	0.2887	0.3299	0.4948	0.2680	0.2784	0.2577	0.3299	0.3299	0.3402	0.2784	0.2680	0.4433	0.2887	0.3299	0.3608	0.3093	0.2990	0.3608	0.2680	0.0515	0.1546	0.2268	0.1443	0.2990	0.5155	0.1237	0.3299	0.3918	0.1134	0.2577	0.0412	0.0928	0.1340	0.1031	0.1443	0.4124	0.0000	0.1753	0.2165	0.0515	0.2371	0.1959	0.0000	0.1443	0.6907	0.2474	0.7010	0.3608	0.6082	0.3608	0.4227	0.0515	0.1856	530
0.2887	0.5361	0.4845	0.3505	0.2165	0.3093	0.0928	0.2990	0.6907	0.6598	0.7113	0.2887	0.3299	0.5052	0.2680	0.2784	0.2577	0.3299	0.3299	0.3402	0.2784	0.2680	0.4433	0.2887	0.3299	0.3608	0.3093	0.2990	0.3608	0.2680	0.0515	0.1546	0.2268	0.1443	0.2990	0.5155	0.1237	0.3299	0.3918	0.1134	0.2680	0.0412	0.0928	0.1340	0.1031	0.1443	0.4124	0.0000	0.1753	0.2165	0.0515	0.2371	0.1959	0.0000	0.1443	0.6907	0.2577	0.7010	0.3608	0.6082	0.3608	0.4330	0.0515	0.1856	540
0.2887	0.5361	0.4845	0.3608	0.2165	0.3093	0.0928	0.3093	0.6907	0.6598	0.7113	0.2887	0.3299	0.5155	0.2680	0.2784	0.2680	0.3299	0.3299	0.3402	0.2784	0.2784	0.4433	0.2887	0.3299	0.3608	0.3093	0.2990	0.3608	0.2887	0.0619	0.1546	0.2268	0.1443	0.2990	0.5155	0.1237	0.3299	0.3918	0.1134	0.2680	0.0412	0.0928	0.1340	0.1134	0.1443	0.4124	0.0000	0.1753	0.2165	0.0515	0.2371	0.1959	0.0000	0.1443	0.6907	0.2577	0.7113	0.3608	0.6082	0.3608	0.4330	0.0515	0.1856	550
0.2887	0.5361	0.4948	0.3608	0.2165	0.3093	0.0928	0.3093	0.6907	0.6598	0.7113	0.2887	0.3299	0.5361	0.2680	0.2784	0.2680	0.3299	0.3299	0.3402	0.2784	0.2784	0.4433	0.2887	0.3299	0.3711	0.3093	0.2990	0.3608	0.2887	0.0619	0.1546	0.2268	0.1443	0.2990	0.5567	0.1237	0.3299	0.3918	0.1134	0.2680	0.0412	0.0928	0.1340	0.1134	0.1443	0.4124	0.0000	0.1753	0.2165	0.0515	0.2371	0.1959	0.0000	0.1443	0.7113	0.2577	0.7113	0.3608	0.6082	0.3608	0.4330	0.0515	0.1856	560
0.2887	0.5361	0.4948	0.3608	0.2165	0.3093	0.1031	0.3093	0.6907	0.6598	0.7113	0.2887	0.3299	0.5361	0.2680	0.2784	0.2680	0.3299	0.3299	0.3505	0.2784	0.2784	0.4433	0.2887	0.3299	0.3711	0.3093	0.2990	0.3608	0.2887	0.0619	0.1546	0.2268	0.1443	0.2990	0.5567	0.1237	0.3299	0.3918	0.1134	0.2784	0.0515	0.0928	0.1340	0.1134	0.1443	0.4124	0.0000	0.1753	0.2268	0.0515	0.2474	0.1959	0.0000	0.1443	0.7113	0.2680	0.7113	0.3608	0.6082	0.3608	0.4433	0.0515	0.1856	570
0.2990	0.5361	0.4948	0.3608	0.2165	0.3196	0.1031	0.3299	0.6907	0.6598	0.7113	0.2990	0.3299	0.5361	0.2784	0.2784	0.2680	0.3299	0.3299	0.3505	0.2784	0.2784	0.4433	0.2887	0.3402	0.3711	0.3093	0.2990	0.3608	0.2887	0.0619	0.1649	0.2268	0.1443	0.2990	0.5567	0.1237	0.3299	0.3918	0.1134	0.2784	0.0515	0.0928	0.1340	0.1134	0.1443	0.4124	0.0000	0.1753	0.2268	0.0619	0.2474	0.1959	0.0000	0.1443	0.7113	0.2680	0.7113	0.3918	0.6289	0.3608	0.4433	0.0515	0.1856	580
0.2990	0.5361	0.4948	0.3608	0.2165	0.3196	0.1031	0.3299	0.6907	0.6598	0.7113	0.2990	0.3299	0.5361	0.2784	0.2784	0.2680	0.3299	0.3299	0.3608	0.2784	0.2784	0.4433	0.2887	0.3402	0.3711	0.3093	0.2990	0.3608	0.2887	0.0619	0.1649	0.2268	0.1443	0.2990	0.5567	0.1237	0.3402	0.3918	0.1237	0.2887	0.0515	0.1031	0.1340	0.1134	0.1443	0.4227	0.0000	0.1753	0.2268	0.0619	0.2474	0.1959	0.0000	0.1443	0.7113	0.2784	0.7113	0.3918	0.6289	0.3608	0.4639	0.0515	0.1856	590
0.2990	0.5464	0.4948	0.3608	0.2371	0.3196	0.1134	0.3299	0.6907	0.6598	0.7216	0.2990	0.3299	0.5464	0.2784	0.2784	0.2680	0.3299	0.3299	0.3608	0.2784	0.2784	0.4536	0.2887	0.3402	0.3814	0.3093	0.2990	0.3608	0.2887	0.0619	0.1649	0.2371	0.1443	0.2990	0.5567	0.1237	0.3402	0.3918	0.1237	0.2887	0.0619	0.1031	0.1340	0.1134	0.1443	0.4227	0.0000	0.1753	0.2268	0.0619	0.2474	0.1959	0.0000	0.1443	0.7113	0.2784	0.7113	0.3918	0.6289	0.3608	0.4639	0.0515	0.1856	600
0.2990	0.5567	0.4948	0.3608	0.2474	0.3196	0.1134	0.3299	0.6907	0.6598	0.7216	0.2990	0.3299	0.5464	0.2784	0.2784	0.2680	0.3299	0.3299	0.3608	0.2887	0.2784	0.4536	0.2887	0.3402	0.3814	0.3093	0.2990	0.3608	0.2990	0.0619	0.1649	0.2474	0.1443	0.2990	0.5876	0.1443	0.3402	0.3918	0.1237	0.2887	0.0619	0.1031	0.1340	0.1134	0.1443	0.4227	0.0000	0.1856	0.2268	0.0619	0.2474	0.1959	0.0000	0.1546	0.7113	0.2784	0.7216	0.3918	0.6289	0.3608	0.4742	0.0515	0.1856	610
0.2990	0.5567	0.4948	0.3608	0.2474	0.3196	0.1134	0.3299	0.6907	0.6598	0.7216	0.2990	0.3299	0.5464	0.2784	0.2887	0.2680	0.3299	0.3299	0.3608	0.2887	0.2784	0.4536	0.2887	0.3402	0.3814	0.3196	0.2990	0.3711	0.2990	0.0619	0.1649	0.2474	0.1443	0.2990	0.5979	0.1443	0.3402	0.3918	0.1237	0.2887	0.0619	0.1031	0.1340	0.1134	0.1443	0.4227	0.0000	0.1856	0.2577	0.0619	0.2474	0.1959	0.0000	0.1546	0.7113	0.2887	0.7216	0.3918	0.6289	0.3608	0.4948	0.0515	0.1856	620
0.2990	0.5567	0.4948	0.3608	0.2474	0.3196	0.1134	0.3402	0.6907	0.6598	0.7320	0.2990	0.3299	0.5464	0.2784	0.2887	0.2680	0.3299	0.3299	0.3608	0.2887	0.2784	0.4639	0.2887	0.3608	0.3814	0.3196	0.2990	0.3814	0.2990	0.0619	0.1649	0.2474	0.1443	0.2990	0.5979	0.1443	0.3402	0.3918	0.1237	0.2887	0.0619	0.1031	0.1340	0.1134	0.1649	0.4227	0.0000	0.1856	0.2577	0.0619	0.2474	0.1959	0.0000	0.1546	0.7113	0.2887	0.7216	0.4021	0.6289	0.3608	0.4948	0.0515	0.1856	630
0.3093	0.5567	0.4948	0.3608	0.2474	0.3196	0.1134	0.3402	0.6907	0.6598	0.7423	0.3093	0.3299	0.5464	0.2784	0.2887	0.2680	0.3299	0.3299	0.3608	0.2887	0.2784	0.4639	0.2887	0.3608	0.3814	0.3196	0.2990	0.3814	0.2990	0.0619	0.1649	0.2474	0.1546	0.2990	0.5979	0.1443	0.3402	0.3918	0.1237	0.2887	0.0619	0.1031	0.1340	0.1134	0.1649	0.4330	0.0000	0.1856	0.2577	0.0619	0.2474	0.2371	0.0000	0.1546	0.7113	0.2887	0.7216	0.4021	0.6392	0.3711	0.4948	0.0515	0.1856	640
0.3093	0.5567	0.5052	0.3608	0.2474	0.3196	0.1134	0.3402	0.6907	0.6598	0.7423	0.3093	0.3299	0.5464	0.2784	0.2887	0.2680	0.3402	0.3402	0.3608	0.2887	0.2784	0.4742	0.2887	0.3608	0.3814	0.3196	0.2990	0.3814	0.2990	0.0619	0.1649	0.2474	0.1546	0.2990	0.5979	0.1443	0.3402	0.3918	0.1237	0.2887	0.0619	0.1031	0.1340	0.1134	0.1649	0.4330	0.0000	0.1856	0.2577	0.0619	0.2577	0.2371	0.0000	0.1546	0.7113	0.2887	0.7216	0.4021	0.6392	0.3814	0.4948	0.0515	0.1856	650
0.3093	0.5567	0.5052	0.3608	0.2474	0.3196	0.1134	0.3402	0.6907	0.6598	0.7423	0.3093	0.3299	0.5464	0.2784	0.2887	0.2680	0.3402	0.3402	0.3608	0.2990	0.2784	0.4845	0.2887	0.3608	0.3814	0.3196	0.2990	0.3814	0.2990	0.0619	0.1649	0.2474	0.1546	0.2990	0.6289	0.1443	0.3402	0.3918	0.1237	0.2887	0.0619	0.1031	0.1340	0.1134	0.1649	0.4330	0.0000	0.1856	0.2577	0.0619	0.2577	0.2371	0.0000	0.1546	0.7113	0.2887	0.7216	0.4227	0.6392	0.3814	0.4948	0.0619	0.1856	660
0.3093	0.5567	0.5052	0.3608	0.2474	0.3196	0.1237	0.3402	0.6907	0.6598	0.7423	0.3093	0.3299	0.5464	0.2784	0.2887	0.2680	0.3402	0.3505	0.3608	0.2990	0.2784	0.4845	0.2990	0.3608	0.3918	0.3196	0.2990	0.3814	0.2990	0.0619	0.1753	0.2474	0.1649	0.3093	0.6289	0.1443	0.3402	0.3918	0.1237	0.2887	0.0619	0.1031	0.1340	0.1134	0.1649	0.4330	0.0000	0.1856	0.2577	0.0619	0.2577	0.2371	0.0000	0.1546	0.7113	0.2887	0.7423	0.4227	0.6495	0.3814	0.4948	0.0619	0.1856	670
0.3093	0.5567	0.5052	0.3608	0.2474	0.3299	0.1237	0.3402	0.6907	0.6598	0.7423	0.3093	0.3299	0.5464	0.2784	0.2887	0.2680	0.3402	0.3505	0.3608	0.2990	0.2784	0.4845	0.2990	0.3608	0.3918	0.3196	0.2990	0.3814	0.2990	0.0619	0.1753	0.2474	0.1649	0.3093	0.6289	0.1443	0.3402	0.3918	0.1237	0.2990	0.0619	0.1031	0.1340	0.1237	0.1649	0.4330	0.0000	0.1856	0.2680	0.0619	0.2577	0.2371	0.0000	0.1546	0.7113	0.2887	0.7423	0.4227	0.6495	0.3814	0.4948	0.0619	0.2062	680
0.3093	0.5567	0.5155	0.3608	0.2474	0.3402	0.1237	0.3402	0.7010	0.6598	0.7526	0.3093	0.3299	0.5464	0.2784	0.2887	0.2680	0.3402	0.3505	0.3608	0.2990	0.2887	0.4948	0.2990	0.3608	0.3918	0.3196	0.2990	0.3814	0.2990	0.0619	0.1753	0.2474	0.1649	0.3093	0.6289	0.1443	0.3402	0.4021	0.1237	0.2990	0.0619	0.1031	0.1340	0.1340	0.1649	0.4330	0.0000	0.1856	0.2680	0.0619	0.2680	0.2371	0.0000	0.1546	0.7113	0.2887	0.7423	0.4227	0.6495	0.3814	0.4948	0.0619	0.2062	690
0.3093	0.5567	0.5155	0.3608	0.2474	0.3402	0.1237	0.3402	0.7010	0.6598	0.7526	0.3093	0.3299	0.5464	0.2887	0.2887	0.2680	0.3402	0.3505	0.3608	0.2990	0.2887	0.4948	0.2990	0.3608	0.3918	0.3196	0.2990	0.3814	0.2990	0.0619	0.1753	0.2474	0.1649	0.3093	0.6289	0.1443	0.3402	0.4021	0.1237	0.2990	0.0619	0.1031	0.1340	0.1340	0.1649	0.4330	0.0000	0.1856	0.2680	0.0619	0.2680	0.2680	0.0000	0.1546	0.7113	0.2887	0.7732	0.4227	0.6598	0.3814	0.4948	0.0619	0.2062	700
0.3093	0.5567	0.5361	0.3608	0.2474	0.3402	0.1237	0.3402	0.7010	0.6598	0.7629	0.3093	0.3299	0.5464	0.2887	0.2887	0.2680	0.3402	0.3505	0.3608	0.2990	0.2887	0.5052	0.2990	0.3608	0.3918	0.3299	0.2990	0.3814	0.2990	0.0619	0.1753	0.2474	0.1649	0.3093	0.6598	0.1546	0.3402	0.4021	0.1237	0.2990	0.0619	0.1031	0.1340	0.1340	0.1649	0.4330	0.0000	0.2062	0.2680	0.0619	0.2784	0.2680	0.0000	0.1546	0.7113	0.2887	0.7732	0.4433	0.6598	0.3814	0.4948	0.0619	0.2062	710
0.3093	0.5567	0.5361	0.3711	0.2474	0.3402	0.1237	0.3402	0.7010	0.6598	0.7629	0.3093	0.3299	0.5567	0.2887	0.2887	0.2680	0.3402	0.3505	0.3608	0.2990	0.2887	0.5052	0.2990	0.3608	0.3918	0.3402	0.3402	0.3918	0.3093	0.0619	0.1959	0.2474	0.1649	0.3093	0.6598	0.1546	0.3402	0.4021	0.1237	0.2990	0.0619	0.1031	0.1340	0.1443	0.1649	0.4330	0.0000	0.2062	0.2680	0.0619	0.2784	0.2680	0.0000	0.1546	0.7113	0.2990	0.7732	0.4433	0.6598	0.3814	0.4948	0.0619	0.2062	720
0.3093	0.5567	0.5464	0.3711	0.2474	0.3402	0.1237	0.3402	0.7010	0.6598	0.7629	0.3093	0.3299	0.5567	0.2887	0.2887	0.2680	0.3402	0.3505	0.3608	0.3093	0.2887	0.5155	0.2990	0.3608	0.3918	0.3402	0.3402	0.3918	0.3093	0.0619	0.1959	0.2474	0.1649	0.3093	0.6598	0.1546	0.3505	0.4021	0.1237	0.2990	0.0619	0.1031	0.1340	0.1443	0.2165	0.4330	0.0000	0.2371	0.2887	0.0722	0.2990	0.2680	0.0000	0.1546	0.7113	0.2990	0.7732	0.4639	0.6598	0.3814	0.4948	0.0619	0.2165	730
0.3093	0.5567	0.5464	0.3711	0.2474	0.3402	0.1340	0.3402	0.7010	0.6598	0.7629	0.3093	0.3299	0.5567	0.2887	0.2887	0.2680	0.3402	0.3505	0.3711	0.3093	0.2887	0.5155	0.3093	0.3608	0.3918	0.3402	0.3402	0.3918	0.3093	0.0619	0.1959	0.2474	0.1649	0.3093	0.6598	0.1546	0.3505	0.4021	0.1237	0.2990	0.0619	0.1031	0.1443	0.1546	0.2165	0.4433	0.0000	0.2371	0.2887	0.0722	0.2990	0.2680	0.0000	0.1546	0.7113	0.2990	0.7732	0.4639	0.6598	0.3814	0.4948	0.0619	0.2371	740
0.3093	0.5567	0.5567	0.3711	0.2474	0.3402	0.1340	0.3402	0.7010	0.6598	0.7629	0.3093	0.3299	0.5567	0.2887	0.2887	0.2680	0.3402	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3608	0.3918	0.3402	0.3402	0.3918	0.3093	0.0619	0.1959	0.2474	0.1649	0.3093	0.6598	0.1546	0.3505	0.4021	0.1443	0.3093	0.0619	0.1031	0.1443	0.1649	0.2165	0.4433	0.0000	0.2371	0.2887	0.0722	0.2990	0.2680	0.0000	0.1546	0.7113	0.2990	0.7732	0.4639	0.6598	0.3814	0.4948	0.0619	0.2371	750
0.3093	0.5567	0.5567	0.3711	0.2474	0.3402	0.1443	0.3402	0.7010	0.6598	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3402	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3608	0.3918	0.3402	0.3402	0.3918	0.3093	0.0619	0.2165	0.2474	0.1753	0.3093	0.6804	0.1546	0.3505	0.4021	0.1443	0.3093	0.0619	0.1031	0.1443	0.1649	0.2165	0.4433	0.0000	0.2371	0.2887	0.0722	0.2990	0.2784	0.0000	0.1546	0.7113	0.2990	0.7732	0.4742	0.6598	0.3814	0.4948	0.0619	0.2371	760
0.3093	0.5670	0.5567	0.3711	0.2474	0.3402	0.1443	0.3402	0.7010	0.6598	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3402	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3608	0.3918	0.3402	0.3402	0.3918	0.3093	0.0619	0.2165	0.2474	0.1753	0.3196	0.6804	0.1546	0.3608	0.4021	0.1443	0.3093	0.0619	0.1031	0.1443	0.1649	0.2165	0.4536	0.0000	0.2371	0.2887	0.0722	0.2990	0.2784	0.0000	0.1546	0.7113	0.2990	0.7732	0.4742	0.6598	0.3814	0.4948	0.0619	0.2371	770
0.3093	0.5670	0.5773	0.3711	0.2474	0.3402	0.1443	0.3402	0.7010	0.6598	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3402	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3608	0.3918	0.3402	0.3402	0.3918	0.3093	0.0619	0.2165	0.2474	0.1856	0.3196	0.6804	0.1546	0.3608	0.4021	0.1443	0.3196	0.0619	0.1031	0.1443	0.1649	0.2165	0.4536	0.0000	0.2371	0.2887	0.0722	0.2990	0.2784	0.0000	0.1546	0.7113	0.2990	0.7732	0.5052	0.6598	0.3814	0.4948	0.0619	0.2371	780
0.3093	0.5670	0.5773	0.3711	0.2474	0.3402	0.1443	0.3402	0.7010	0.6598	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3402	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3711	0.3918	0.3505	0.3402	0.3918	0.3093	0.0619	0.2165	0.2474	0.1856	0.3196	0.6804	0.1546	0.3608	0.4021	0.1546	0.3196	0.0619	0.1031	0.1443	0.1649	0.2165	0.4536	0.0000	0.2371	0.2887	0.0722	0.2990	0.2784	0.0000	0.1546	0.7113	0.2990	0.7732	0.5052	0.6598	0.3814	0.4948	0.0619	0.2371	790
0.3093	0.5670	0.5773	0.3711	0.2474	0.3402	0.1443	0.3402	0.7010	0.6598	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3402	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3711	0.3918	0.3505	0.3402	0.4124	0.3093	0.0619	0.2165	0.2474	0.1856	0.3196	0.6804	0.1546	0.3608	0.4021	0.1546	0.3196	0.0619	0.1031	0.1443	0.1649	0.2165	0.4536	0.0000	0.2371	0.2887	0.0722	0.2990	0.2784	0.0000	0.1546	0.7320	0.3093	0.7732	0.5052	0.6598	0.3814	0.5052	0.0619	0.2371	800
0.3093	0.5670	0.5773	0.3711	0.2474	0.3402	0.1443	0.3402	0.7010	0.6598	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3402	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3711	0.3918	0.3505	0.3402	0.4124	0.3093	0.0619	0.2165	0.2474	0.1856	0.3196	0.6907	0.1546	0.3608	0.4021	0.1546	0.3196	0.0619	0.1031	0.1443	0.1649	0.2165	0.4536	0.0000	0.2474	0.2887	0.0722	0.2990	0.2784	0.0000	0.1856	0.7320	0.3093	0.7732	0.5258	0.6598	0.3814	0.5052	0.0619	0.2371	810
0.3093	0.5670	0.5773	0.3711	0.2474	0.3402	0.1443	0.3402	0.7010	0.6598	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3402	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3711	0.3918	0.3505	0.3402	0.4124	0.3093	0.0619	0.2165	0.2474	0.1856	0.3196	0.6907	0.1546	0.3608	0.4021	0.1546	0.3196	0.0619	0.1031	0.1443	0.1649	0.2165	0.4742	0.0000	0.2474	0.2887	0.0722	0.2990	0.2887	0.0000	0.1856	0.7320	0.3093	0.7732	0.5258	0.6701	0.3814	0.5155	0.0619	0.2371	820
0.3093	0.5670	0.5773	0.3711	0.2474	0.3402	0.1443	0.3402	0.7010	0.6598	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3505	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3711	0.3918	0.3505	0.3402	0.4124	0.3093	0.0619	0.2165	0.2474	0.1856	0.3196	0.6907	0.1546	0.3814	0.4021	0.1649	0.3196	0.0619	0.1134	0.1443	0.1753	0.2268	0.4742	0.0000	0.2474	0.2887	0.0928	0.2990	0.2887	0.0000	0.1856	0.7320	0.3093	0.7732	0.5258	0.6701	0.3814	0.5155	0.0619	0.2371	830
0.3093	0.5670	0.5773	0.3814	0.2474	0.3402	0.1443	0.3402	0.7010	0.6598	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3505	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3711	0.4021	0.3505	0.3402	0.4124	0.3093	0.0619	0.2165	0.2474	0.1856	0.3196	0.6907	0.1546	0.3814	0.4021	0.1649	0.3196	0.0619	0.1134	0.1443	0.1753	0.2371	0.4742	0.0000	0.2474	0.2887	0.0928	0.2990	0.2887	0.0000	0.1856	0.7320	0.3093	0.7732	0.5258	0.6701	0.3814	0.5155	0.0619	0.2371	840
0.3093	0.5670	0.5773	0.3918	0.2474	0.3402	0.1443	0.3402	0.7010	0.6598	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3505	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3711	0.4021	0.3505	0.3402	0.4124	0.3093	0.0619	0.2165	0.2474	0.1856	0.3196	0.6907	0.1546	0.3814	0.4021	0.1649	0.3196	0.0619	0.1134	0.1443	0.1753	0.2474	0.4742	0.0000	0.2474	0.2887	0.0928	0.3093	0.2887	0.0000	0.1856	0.7320	0.3093	0.7835	0.5258	0.6701	0.3814	0.5155	0.0619	0.2371	850
0.3093	0.5670	0.5773	0.3918	0.2474	0.3402	0.1443	0.3402	0.7010	0.6598	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3505	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3711	0.4021	0.3505	0.3402	0.4124	0.3196	0.0619	0.2268	0.2474	0.1856	0.3196	0.6907	0.1546	0.3814	0.4021	0.1649	0.3196	0.0619	0.1134	0.1443	0.1753	0.2474	0.4845	0.0000	0.2474	0.2887	0.0928	0.3093	0.2887	0.0000	0.1856	0.7320	0.3093	0.7835	0.5567	0.6701	0.3814	0.5155	0.0825	0.2371	860
0.3093	0.5670	0.5773	0.3918	0.2474	0.3402	0.1443	0.3402	0.7010	0.6598	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3505	0.3505	0.3711	0.3093	0.2887	0.5155	0.3196	0.3711	0.4021	0.3505	0.3402	0.4124	0.3196	0.0619	0.2268	0.2474	0.1856	0.3196	0.6907	0.1546	0.3814	0.4021	0.1649	0.3196	0.0619	0.1134	0.1443	0.1753	0.2474	0.4845	0.0000	0.2474	0.2887	0.0928	0.3196	0.2887	0.0000	0.1856	0.7320	0.3093	0.7835	0.5567	0.6701	0.3814	0.5361	0.0825	0.2371	870
0.3093	0.5670	0.5773	0.3918	0.2474	0.3402	0.1546	0.3402	0.7113	0.6701	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3505	0.3505	0.3711	0.3196	0.2887	0.5155	0.3196	0.3711	0.4021	0.3505	0.3402	0.4124	0.3196	0.0619	0.2268	0.2474	0.1856	0.3196	0.6907	0.1546	0.3814	0.4021	0.1649	0.3402	0.0619	0.1134	0.1443	0.1753	0.2474	0.4845	0.0000	0.2474	0.2887	0.0928	0.3196	0.3196	0.0000	0.1856	0.7320	0.3093	0.7835	0.5670	0.6701	0.3814	0.5361	0.0825	0.2371	880
0.3093	0.5670	0.5773	0.3918	0.2474	0.3402	0.1546	0.3402	0.7113	0.6701	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3505	0.3505	0.3711	0.3196	0.2887	0.5155	0.3196	0.3711	0.4021	0.3505	0.3402	0.4124	0.3196	0.0619	0.2268	0.2474	0.1959	0.3196	0.6907	0.1546	0.3814	0.4021	0.1649	0.3402	0.0619	0.1134	0.1546	0.1753	0.2474	0.4845	0.0000	0.2577	0.2887	0.0928	0.3196	0.3196	0.0000	0.1856	0.7320	0.3093	0.7835	0.5670	0.6701	0.3814	0.5361	0.0825	0.2371	890
0.3093	0.5670	0.5773	0.3918	0.2474	0.3402	0.1546	0.3505	0.7113	0.6701	0.7732	0.3093	0.3299	0.5670	0.2887	0.2887	0.2680	0.3505	0.3505	0.3711	0.3196	0.2887	0.5155	0.3196	0.3711	0.4021	0.3505	0.3402	0.4124	0.3196	0.0722	0.2268	0.2474	0.1959	0.3196	0.6907	0.1546	0.3814	0.4021	0.1649	0.3402	0.0619	0.1134	0.1546	0.1753	0.2474	0.4845	0.0000	0.2577	0.2887	0.0928	0.3196	0.3196	0.0000	0.1856	0.7320	0.3093	0.7835	0.5670	0.6701	0.3814	0.5464	0.0825	0.2371	900
0.3093	0.5670	0.5773	0.3918	0.2474	0.3402	0.1546	0.3505	0.7113	0.6701	0.7732	0.3093	0.3299	0.5979	0.2887	0.2887	0.2680	0.3505	0.3505	0.3711	0.3196	0.2887	0.5155	0.3196	0.3711	0.4021	0.3505	0.3402	0.4124	0.3196	0.0722	0.2268	0.2474	0.1959	0.3196	0.6907	0.1856	0.3814	0.4021	0.1649	0.3402	0.0619	0.1134	0.1546	0.1753	0.2474	0.4845	0.0000	0.2577	0.2887	0.0928	0.3299	0.3196	0.0000	0.1856	0.7320	0.3093	0.7835	0.5773	0.6701	0.3814	0.5567	0.0928	0.2371	910
0.3093	0.5670	0.5979	0.3918	0.2474	0.3402	0.1546	0.3505	0.7113	0.6701	0.7732	0.3093	0.3299	0.5979	0.2887	0.2887	0.2680	0.3505	0.3505	0.3814	0.3196	0.2887	0.5155	0.3196	0.3711	0.4021	0.3505	0.3402	0.4124	0.3196	0.0722	0.2268	0.2474	0.1959	0.3299	0.6907	0.1856	0.3814	0.4021	0.1649	0.3402	0.0619	0.1134	0.1546	0.1753	0.2474	0.4948	0.0000	0.2577	0.2887	0.0928	0.3299	0.3196	0.0000	0.1856	0.7320	0.3093	0.7835	0.5773	0.6701	0.3814	0.5670	0.0928	0.2474	920
0.3093	0.5670	0.5979	0.3918	0.2474	0.3402	0.1546	0.3505	0.7216	0.6804	0.7732	0.3093	0.3299	0.5979	0.2887	0.2887	0.2680	0.3505	0.3505	0.3814	0.3196	0.2887	0.5155	0.3196	0.3711	0.4021	0.3505	0.3402	0.4227	0.3299	0.0722	0.2268	0.2474	0.1959	0.3299	0.6907	0.1856	0.3814	0.4021	0.1649	0.3402	0.0619	0.1134	0.1546	0.1753	0.2474	0.4948	0.0000	0.2577	0.2887	0.1031	0.3402	0.3196	0.0000	0.1856	0.7320	0.3093	0.7835	0.6186	0.6701	0.3814	0.5670	0.0928	0.2474	930
0.3093	0.5670	0.5979	0.3918	0.2474	0.3402	0.1546	0.3505	0.7320	0.6804	0.7732	0.3093	0.3402	0.5979	0.2887	0.2887	0.2680	0.3505	0.3505	0.3814	0.3196	0.2887	0.5155	0.3196	0.3711	0.4021	0.3505	0.3402	0.4227	0.3299	0.0722	0.2268	0.2474	0.1959	0.3299	0.6907	0.1856	0.3814	0.4021	0.1649	0.3402	0.0619	0.1134	0.1546	0.1753	0.2577	0.4948	0.0000	0.2577	0.2887	0.1031	0.3402	0.3402	0.0000	0.1856	0.7320	0.3093	0.8041	0.6186	0.6804	0.3814	0.5773	0.0928	0.2474	940
0.3093	0.5670	0.5979	0.3918	0.2474	0.3505	0.1546	0.3505	0.7320	0.6804	0.7732	0.3093	0.3402	0.5979	0.2887	0.2887	0.2680	0.3505	0.3505	0.3814	0.3299	0.2887	0.5155	0.3299	0.3711	0.4021	0.3505	0.3402	0.4227	0.3299	0.0722	0.2371	0.2474	0.1959	0.3299	0.6907	0.1856	0.3814	0.4021	0.1649	0.3402	0.0619	0.1340	0.1546	0.1753	0.2577	0.4948	0.0000	0.2577	0.2887	0.1031	0.3402	0.3402	0.0000	0.1856	0.7320	0.3093	0.8041	0.6186	0.6804	0.3814	0.5773	0.0928	0.2474	950
0.3093	0.5670	0.5979	0.3918	0.2474	0.3505	0.1546	0.3505	0.7320	0.6804	0.7732	0.3093	0.3505	0.5979	0.2887	0.2887	0.2680	0.3505	0.3505	0.4021	0.3299	0.2887	0.5155	0.3299	0.3711	0.4021	0.3505	0.3402	0.4227	0.3299	0.0722	0.2371	0.2474	0.1959	0.3299	0.6907	0.1856	0.3814	0.4021	0.1649	0.3402	0.0619	0.1340	0.1546	0.1753	0.2577	0.4948	0.0000	0.2577	0.2887	0.1031	0.3402	0.3402	0.0000	0.1856	0.7320	0.3093	0.8041	0.6392	0.6804	0.3814	0.5773	0.1031	0.2474	960
0.3093	0.5670	0.5979	0.3918	0.2474	0.3505	0.1649	0.3505	0.7320	0.6804	0.7732	0.3093	0.3505	0.5979	0.2887	0.2887	0.2680	0.3505	0.3505	0.4021	0.3299	0.2887	0.5155	0.3299	0.3711	0.4021	0.3505	0.3402	0.4227	0.3299	0.0722	0.2371	0.2474	0.1959	0.3402	0.6907	0.1856	0.3918	0.4021	0.1649	0.3402	0.0619	0.1340	0.1546	0.1753	0.2577	0.4948	0.0000	0.2577	0.2887	0.1031	0.3402	0.3402	0.0000	0.1856	0.7320	0.3093	0.8041	0.6392	0.6907	0.3814	0.5773	0.1031	0.2474	970
0.3093	0.5670	0.5979	0.3918	0.2474	0.3505	0.1649	0.3505	0.7320	0.6804	0.7732	0.3093	0.3505	0.5979	0.2887	0.2887	0.2680	0.3505	0.3505	0.4021	0.3402	0.2887	0.5155	0.3299	0.3711	0.4021	0.3505	0.3402	0.4227	0.3299	0.0825	0.2371	0.2474	0.1959	0.3402	0.7010	0.1856	0.3918	0.4021	0.1649	0.3402	0.0619	0.1340	0.1546	0.1753	0.2577	0.4948	0.0000	0.2577	0.2887	0.1134	0.3402	0.3402	0.0000	0.1856	0.7320	0.3093	0.8041	0.6495	0.6907	0.3814	0.5773	0.1031	0.2577	980
0.3093	0.5670	0.5979	0.3918	0.2474	0.3505	0.1649	0.3505	0.7320	0.6804	0.7732	0.3093	0.3505	0.5979	0.2887	0.2887	0.2680	0.3505	0.3505	0.4021	0.3402	0.2887	0.5155	0.3299	0.3711	0.4021	0.3505	0.3402	0.4227	0.3299	0.0825	0.2371	0.2474	0.1959	0.3402	0.7010	0.1856	0.3918	0.4021	0.1856	0.3402	0.0619	0.1340	0.1546	0.1753	0.2577	0.5052	0.0000	0.2577	0.2887	0.1134	0.3402	0.3402	0.0000	0.1856	0.7320	0.3093	0.8041	0.6495	0.6907	0.3814	0.5773	0.1031	0.2577	990
0.3196	0.5670	0.5979	0.3918	0.2474	0.3608	0.1753	0.3608	0.7320	0.6804	0.7732	0.3093	0.3505	0.5979	0.2887	0.2887	0.2680	0.3505	0.3505	0.4021	0.3402	0.2887	0.5155	0.3299	0.3711	0.4021	0.3608	0.3402	0.4227	0.3299	0.0825	0.2371	0.2474	0.1959	0.3402	0.7113	0.2062	0.3918	0.4021	0.1856	0.3402	0.0619	0.1340	0.1546	0.1753	0.2577	0.5052	0.0000	0.2680	0.2990	0.1134	0.3402	0.3505	0.0000	0.1856	0.7320	0.3196	0.8041	0.6495	0.6907	0.3814	0.5773	0.1031	0.2577	1010
0.3196	0.5670	0.5979	0.3918	0.2474	0.3608	0.1856	0.3711	0.7320	0.6804	0.7732	0.3093	0.3505	0.5979	0.2887	0.2887	0.2680	0.3505	0.3505	0.4021	0.3402	0.2887	0.5155	0.3299	0.3814	0.4021	0.3608	0.3402	0.4227	0.3299	0.0825	0.2371	0.2474	0.1959	0.3402	0.7113	0.2062	0.4021	0.4021	0.1856	0.3505	0.0722	0.1340	0.1546	0.1753	0.2577	0.5052	0.0000	0.2680	0.2990	0.1134	0.3402	0.3505	0.0000	0.1856	0.7320	0.3196	0.8041	0.6598	0.7010	0.3814	0.5773	0.1031	0.2577	1030
0.3196	0.5670	0.5979	0.3918	0.2474	0.3608	0.1856	0.3711	0.7423	0.7010	0.7835	0.3093	0.3505	0.5979	0.2887	0.2887	0.2680	0.3505	0.3505	0.4021	0.3402	0.2887	0.5155	0.3299	0.3814	0.4021	0.3608	0.3402	0.4227	0.3299	0.0825	0.2371	0.2474	0.1959	0.3402	0.7113	0.2062	0.4021	0.4021	0.1856	0.3505	0.0825	0.1340	0.1546	0.1753	0.2577	0.5052	0.0000	0.2680	0.2990	0.1134	0.3505	0.3505	0.0000	0.1856	0.7423	0.3196	0.8041	0.6598	0.7010	0.3814	0.5773	0.1031	0.2577	1050
0.3196	0.5670	0.5979	0.3918	0.2474	0.3608	0.1959	0.3711	0.7526	0.7113	0.7835	0.3093	0.3608	0.5979	0.2887	0.2887	0.2680	0.3505	0.3608	0.4021	0.3402	0.2887	0.5155	0.3299	0.3814	0.4021	0.3711	0.3402	0.4330	0.3402	0.0825	0.2371	0.2474	0.1959	0.3608	0.7216	0.2062	0.4021	0.4021	0.1959	0.3505	0.0825	0.1546	0.1546	0.1856	0.2577	0.5052	0.0000	0.2680	0.3093	0.1134	0.3505	0.3505	0.0000	0.1856	0.7423	0.3299	0.8041	0.6701	0.7010	0.3814	0.5773	0.1031	0.2577	1070
0.3299	0.5670	0.5979	0.3918	0.2474	0.3608	0.1959	0.3711	0.7526	0.7113	0.7835	0.3196	0.3608	0.5979	0.2887	0.2887	0.2680	0.3505	0.3608	0.4021	0.3402	0.2990	0.5155	0.3299	0.3918	0.4021	0.3711	0.3402	0.4330	0.3402	0.0825	0.2371	0.2474	0.1959	0.3608	0.7216	0.2062	0.4124	0.4021	0.1959	0.3505	0.0825	0.1546	0.1546	0.1856	0.2577	0.5052	0.0000	0.2887	0.3093	0.1134	0.3505	0.3505	0.0000	0.1856	0.7423	0.3299	0.8041	0.6701	0.7010	0.3814	0.5773	0.1031	0.2577	1090
0.3299	0.5670	0.6082	0.4021	0.2474	0.3711	0.1959	0.3711	0.7526	0.7113	0.7938	0.3196	0.3608	0.6082	0.2887	0.2887	0.2784	0.3505	0.3608	0.4021	0.3402	0.2990	0.5155	0.3299	0.3918	0.4021	0.3711	0.3402	0.4330	0.3402	0.0825	0.2371	0.2474	0.2062	0.3608	0.7216	0.2062	0.4227	0.4021	0.2062	0.3608	0.0825	0.1546	0.1546	0.1856	0.2577	0.5052	0.0000	0.2887	0.3093	0.1134	0.3608	0.3505	0.0000	0.1856	0.7423	0.3299	0.8041	0.6804	0.7010	0.3814	0.5773	0.1031	0.2887	1110
0.3299	0.5670	0.6082	0.4021	0.2474	0.3711	0.1959	0.3711	0.7526	0.7216	0.7938	0.3196	0.3608	0.6082	0.2887	0.2990	0.2784	0.3505	0.3608	0.4021	0.3402	0.3093	0.5155	0.3299	0.3918	0.4021	0.3711	0.3402	0.4330	0.3402	0.0825	0.2371	0.2577	0.2062	0.3814	0.7216	0.2062	0.4227	0.4021	0.2062	0.3608	0.0825	0.1546	0.1649	0.1856	0.2577	0.5052	0.0000	0.2887	0.3196	0.1134	0.3814	0.3505	0.0000	0.1856	0.7423	0.3402	0.8041	0.6907	0.7113	0.3814	0.5773	0.1031	0.2887	1130
0.3299	0.5773	0.6082	0.4021	0.2474	0.3711	0.1959	0.3711	0.7526	0.7216	0.7938	0.3196	0.3608	0.6082	0.2887	0.2990	0.2784	0.3505	0.3608	0.4021	0.3402	0.3093	0.5258	0.3299	0.4021	0.4021	0.3711	0.3402	0.4330	0.3402	0.0825	0.2474	0.2577	0.2165	0.3814	0.7216	0.2062	0.4330	0.4021	0.2062	0.3608	0.0928	0.1546	0.1649	0.1856	0.2577	0.5052	0.0000	0.2990	0.3196	0.1134	0.3918	0.3505	0.0000	0.1856	0.7423	0.3505	0.8041	0.6907	0.7113	0.3814	0.5773	0.1031	0.2887	1150
0.3299	0.5773	0.6082	0.4021	0.2474	0.3711	0.1959	0.3711	0.7526	0.7216	0.7938	0.3196	0.3608	0.6082	0.2887	0.2990	0.2784	0.3505	0.3608	0.4021	0.3402	0.3093	0.5361	0.3299	0.4021	0.4021	0.3711	0.3402	0.4330	0.3402	0.0825	0.2577	0.2577	0.2165	0.3918	0.7216	0.2062	0.4433	0.4021	0.2062	0.3608	0.0928	0.1546	0.1649	0.1856	0.2577	0.5052	0.0000	0.2990	0.3299	0.1134	0.4021	0.3505	0.0000	0.1856	0.7423	0.3505	0.8041	0.7010	0.7113	0.3814	0.5773	0.1031	0.2887	1170
0.3299	0.5773	0.6186	0.4021	0.2577	0.3711	0.2062	0.3711	0.7629	0.7216	0.7938	0.3196	0.3608	0.6082	0.2887	0.2990	0.2784	0.3505	0.3608	0.4021	0.3402	0.3093	0.5361	0.3299	0.4021	0.4021	0.3814	0.3505	0.4330	0.3505	0.0825	0.2680	0.2577	0.2165	0.3918	0.7216	0.2474	0.4536	0.4124	0.2165	0.3814	0.0928	0.1753	0.1649	0.1959	0.2577	0.5052	0.0000	0.3093	0.3299	0.1134	0.4021	0.3608	0.0000	0.1856	0.7423	0.3505	0.8041	0.7010	0.7113	0.3814	0.5876	0.1031	0.2887	1210
0.3299	0.5773	0.6289	0.4021	0.2577	0.3711	0.2062	0.3711	0.7629	0.7216	0.7938	0.3196	0.3608	0.6082	0.2887	0.2990	0.2784	0.3505	0.3608	0.4124	0.3402	0.3093	0.5361	0.3299	0.4021	0.4124	0.3814	0.3505	0.4330	0.3505	0.0825	0.2784	0.2577	0.2165	0.3918	0.7216	0.2474	0.4536	0.4124	0.2165	0.3814	0.0928	0.1753	0.1649	0.1959	0.2577	0.5052	0.0000	0.3093	0.3299	0.1134	0.4124	0.3608	0.0000	0.1856	0.7423	0.3505	0.8041	0.7216	0.7216	0.3814	0.5979	0.1031	0.2887	1250
0.3299	0.5773	0.6289	0.4021	0.2784	0.3711	0.2165	0.3711	0.7732	0.7320	0.8041	0.3196	0.3608	0.6082	0.2887	0.2990	0.2784	0.3505	0.3608	0.4124	0.3402	0.3093	0.5361	0.3299	0.4021	0.4227	0.3918	0.3505	0.4330	0.3505	0.0825	0.2887	0.2577	0.2268	0.3918	0.7216	0.2474	0.4536	0.4124	0.2165	0.3814	0.0928	0.1753	0.1649	0.2062	0.2680	0.5155	0.0000	0.3402	0.3299	0.1237	0.4124	0.3608	0.0000	0.1856	0.7526	0.3505	0.8041	0.7216	0.7320	0.3814	0.6082	0.1031	0.3093	1290
0.3299	0.5773	0.6289	0.4021	0.2784	0.3711	0.2371	0.3711	0.7835	0.7423	0.8041	0.3196	0.3608	0.6082	0.2887	0.2990	0.2784	0.3505	0.3608	0.4124	0.3402	0.3093	0.5464	0.3299	0.4021	0.4227	0.4021	0.3608	0.4330	0.3505	0.0825	0.2887	0.2577	0.2371	0.4124	0.7216	0.2680	0.4536	0.4124	0.2165	0.3918	0.0928	0.1753	0.1649	0.2165	0.2680	0.5155	0.0000	0.3402	0.3299	0.1340	0.4124	0.3814	0.0000	0.1856	0.7526	0.3505	0.8041	0.7320	0.7320	0.3814	0.6082	0.1031	0.3093	1330
0.3402	0.5773	0.6392	0.4021	0.2784	0.3711	0.2371	0.3711	0.7835	0.7423	0.8041	0.3299	0.3608	0.6082	0.2990	0.2990	0.2784	0.3505	0.3608	0.4124	0.3402	0.3299	0.5464	0.3299	0.4021	0.4227	0.4021	0.3608	0.4433	0.3505	0.0825	0.2887	0.2577	0.2371	0.4124	0.7216	0.2680	0.4536	0.4124	0.2268	0.3918	0.0928	0.1753	0.1649	0.2165	0.2680	0.5361	0.0000	0.3402	0.3402	0.1340	0.4124	0.3814	0.0000	0.1856	0.7526	0.3505	0.8041	0.7320	0.7320	0.3918	0.6082	0.1031	0.3196	1370
0.3505	0.5773	0.6392	0.4021	0.2784	0.3711	0.2371	0.3711	0.7835	0.7423	0.8041	0.3299	0.3608	0.6082	0.2990	0.3093	0.2784	0.3608	0.3608	0.4124	0.3402	0.3299	0.5464	0.3299	0.4021	0.4227	0.4021	0.3608	0.4433	0.3505	0.0825	0.2887	0.2577	0.2371	0.4124	0.7320	0.2784	0.4536	0.4124	0.2268	0.4021	0.0928	0.1753	0.1649	0.2165	0.2680	0.5361	0.0000	0.3505	0.3402	0.1443	0.4124	0.3814	0.0000	0.1856	0.7526	0.3608	0.8041	0.7320	0.7320	0.3918	0.6082	0.1031	0.3196	1410
0.3505	0.5773	0.6392	0.4021	0.2784	0.3711	0.2371	0.3711	0.7835	0.7423	0.8041	0.3299	0.3608	0.6082	0.2990	0.3093	0.2784	0.3608	0.3608	0.4227	0.3402	0.3299	0.5464	0.3299	0.4227	0.4227	0.4021	0.3608	0.4433	0.3505	0.0928	0.2887	0.2577	0.2371	0.4227	0.7320	0.2784	0.4536	0.4124	0.2268	0.4124	0.1031	0.1856	0.1649	0.2165	0.2680	0.5361	0.0000	0.3505	0.3608	0.1443	0.4124	0.3814	0.0000	0.1856	0.7526	0.3608	0.8041	0.7320	0.7423	0.3918	0.6082	0.1031	0.3196	1450
0.3505	0.5773	0.6392	0.4021	0.2784	0.3711	0.2371	0.3711	0.7835	0.7423	0.8041	0.3299	0.3711	0.6186	0.2990	0.3093	0.2784	0.3608	0.3711	0.4227	0.3402	0.3299	0.5464	0.3402	0.4227	0.4227	0.4021	0.3711	0.4433	0.3505	0.0928	0.2990	0.2680	0.2474	0.4227	0.7320	0.2784	0.4639	0.4124	0.2268	0.4124	0.1031	0.1856	0.1649	0.2165	0.2680	0.5361	0.0000	0.3608	0.3608	0.1443	0.4124	0.3814	0.0000	0.1856	0.7526	0.3711	0.8041	0.7320	0.7423	0.3918	0.6082	0.1031	0.3196	1490
0.3505	0.5773	0.6495	0.4124	0.2784	0.3711	0.2474	0.3711	0.7938	0.7526	0.8041	0.3299	0.3711	0.6186	0.2990	0.3093	0.2784	0.3608	0.3711	0.4227	0.3402	0.3299	0.5464	0.3402	0.4227	0.4227	0.4021	0.3711	0.4433	0.3505	0.0928	0.3093	0.2784	0.2474	0.4227	0.7320	0.3093	0.4639	0.4124	0.2268	0.4227	0.1031	0.1856	0.2062	0.2268	0.2680	0.5361	0.0000	0.3608	0.3711	0.1443	0.4124	0.3814	0.0000	0.1856	0.7732	0.3711	0.8041	0.7320	0.7423	0.3918	0.6082	0.1031	0.3196	1530
0.3505	0.5773	0.6598	0.4227	0.2887	0.3711	0.2577	0.3711	0.7938	0.7526	0.8041	0.3299	0.3711	0.6289	0.2990	0.3093	0.2784	0.3608	0.3711	0.4433	0.3402	0.3299	0.5567	0.3402	0.4227	0.4227	0.4124	0.3814	0.4536	0.3608	0.0928	0.3196	0.2887	0.2577	0.4330	0.7423	0.3093	0.4639	0.4124	0.2268	0.4330	0.1237	0.1959	0.2371	0.2371	0.2680	0.5361	0.0000	0.3608	0.3711	0.1443	0.4227	0.4124	0.0000	0.1856	0.7732	0.3814	0.8041	0.7320	0.7423	0.3918	0.6082	0.1134	0.3299	1610
0.3505	0.5773	0.6598	0.4227	0.2887	0.3711	0.2680	0.3711	0.7938	0.7526	0.8041	0.3299	0.3711	0.6289	0.2990	0.3093	0.2784	0.3608	0.3711	0.4433	0.3608	0.3402	0.5567	0.3402	0.4227	0.4227	0.4227	0.3918	0.4639	0.3608	0.0928	0.3196	0.2990	0.2577	0.4433	0.7423	0.3093	0.4639	0.4124	0.2268	0.4536	0.1237	0.1959	0.2474	0.2371	0.2680	0.5361	0.0000	0.3608	0.3814	0.1546	0.4227	0.4124	0.0000	0.1959	0.7732	0.4021	0.8041	0.7423	0.7423	0.3918	0.6186	0.1134	0.3402	1690
0.3505	0.6289	0.6701	0.4227	0.2887	0.3711	0.2680	0.3711	0.7938	0.7526	0.8041	0.3299	0.3711	0.6289	0.2990	0.3093	0.2784	0.3608	0.3711	0.4433	0.3711	0.3505	0.5670	0.3505	0.4227	0.4227	0.4330	0.3918	0.4639	0.3608	0.0928	0.3196	0.3093	0.2680	0.4433	0.7423	0.3093	0.4639	0.4124	0.2268	0.4536	0.1443	0.1959	0.2474	0.2371	0.2784	0.5464	0.0000	0.3711	0.3918	0.1546	0.4227	0.4124	0.0000	0.1959	0.7732	0.4021	0.8041	0.7526	0.7423	0.4021	0.6186	0.1134	0.3402	1770
0.3505	0.6701	0.6701	0.4227	0.2887	0.3711	0.2680	0.3711	0.7938	0.7526	0.8041	0.3299	0.3711	0.6392	0.2990	0.3093	0.2784	0.3608	0.3711	0.4433	0.3711	0.3505	0.5773	0.3505	0.4330	0.4227	0.4433	0.3918	0.4948	0.3711	0.0928	0.3299	0.3093	0.2784	0.4433	0.7423	0.3299	0.4742	0.4227	0.2268	0.4536	0.1443	0.1959	0.2577	0.2577	0.2784	0.5670	0.0000	0.3711	0.4021	0.1546	0.4227	0.4227	0.0000	0.2062	0.7732	0.4227	0.8041	0.7526	0.7526	0.4021	0.6186	0.1134	0.3402	1850
0.3505	0.6804	0.6701	0.4227	0.2887	0.3711	0.2680	0.3814	0.7938	0.7526	0.8041	0.3299	0.3814	0.6495	0.2990	0.3093	0.2784	0.3608	0.3711	0.4433	0.3711	0.3505	0.5876	0.3505	0.4330	0.4330	0.4433	0.3918	0.4948	0.3814	0.0928	0.3505	0.3093	0.2887	0.4536	0.7526	0.3299	0.4948	0.4227	0.2474	0.4536	0.1443	0.2165	0.2784	0.2577	0.2887	0.5773	0.0000	0.3814	0.4021	0.1546	0.4227	0.4330	0.0000	0.2062	0.7732	0.4227	0.8041	0.7629	0.7526	0.4021	0.6186	0.1134	0.3402	1930
0.3505	0.6804	0.6701	0.4227	0.2887	0.3711	0.2680	0.3814	0.7938	0.7526	0.8041	0.3299	0.3814	0.6495	0.2990	0.3093	0.2784	0.3608	0.3814	0.4433	0.3918	0.3505	0.5876	0.3505	0.4433	0.4639	0.4536	0.3918	0.5052	0.3814	0.0928	0.3505	0.3093	0.2887	0.4536	0.7526	0.3402	0.4948	0.4227	0.2474	0.4639	0.1443	0.2165	0.2784	0.2680	0.2887	0.5773	0.0000	0.3814	0.4021	0.1753	0.4227	0.4330	0.0000	0.2165	0.7732	0.4330	0.8144	0.7629	0.7526	0.4021	0.6186	0.1134	0.3402	2010
0.3505	0.6804	0.6907	0.4227	0.2887	0.3711	0.2680	0.3814	0.7938	0.7526	0.8144	0.3299	0.3918	0.6495	0.2990	0.3093	0.2784	0.3608	0.3814	0.4536	0.3918	0.3608	0.5876	0.3711	0.4536	0.4639	0.4536	0.3918	0.5052	0.3918	0.0928	0.3608	0.3093	0.2887	0.4536	0.7526	0.3402	0.5052	0.4227	0.2474	0.4639	0.1443	0.2268	0.2784	0.2887	0.2887	0.5773	0.0722	0.3918	0.4021	0.1856	0.4227	0.4330	0.0103	0.2165	0.7732	0.4330	0.8144	0.7629	0.7526	0.4021	0.6186	0.1134	0.3402	2090
0.3505	0.6804	0.6907	0.4227	0.2887	0.3711	0.2887	0.3814	0.7938	0.7526	0.8144	0.3299	0.3918	0.6495	0.2990	0.3093	0.2784	0.3608	0.3814	0.4639	0.3918	0.3711	0.5876	0.3711	0.4536	0.4639	0.4536	0.4227	0.5155	0.3918	0.1031	0.3711	0.3093	0.2887	0.4742	0.7526	0.3402	0.5155	0.4227	0.2577	0.4639	0.1443	0.2371	0.2784	0.2990	0.2887	0.5773	0.1134	0.3918	0.4021	0.1856	0.4227	0.4330	0.0619	0.2268	0.7732	0.4330	0.8144	0.7629	0.7526	0.4021	0.6186	0.1237	0.3402	2170
0.3608	0.6804	0.6907	0.4227	0.2990	0.3711	0.2887	0.3814	0.8041	0.7526	0.8247	0.3402	0.3918	0.6495	0.3093	0.3093	0.2887	0.3608	0.3814	0.4639	0.3918	0.3711	0.6082	0.3711	0.4536	0.4742	0.4536	0.4227	0.5155	0.4021	0.1031	0.3711	0.3093	0.2887	0.4742	0.7526	0.3608	0.5155	0.4227	0.2784	0.4639	0.1443	0.2371	0.2784	0.2990	0.2990	0.5773	0.1546	0.3918	0.4021	0.1856	0.4227	0.4330	0.0825	0.2268	0.7732	0.4330	0.8144	0.7629	0.7526	0.4021	0.6186	0.1340	0.3505	2250
0.3608	0.6804	0.6907	0.4227	0.2990	0.3711	0.2990	0.3918	0.8144	0.7526	0.8247	0.3402	0.3918	0.6598	0.3093	0.3093	0.2990	0.3711	0.3918	0.4639	0.4021	0.3711	0.6082	0.3711	0.4536	0.4845	0.4536	0.4330	0.5155	0.4021	0.1031	0.3711	0.3093	0.2887	0.4845	0.7526	0.3711	0.5155	0.4227	0.2784	0.4639	0.1443	0.2371	0.2784	0.3093	0.3299	0.5773	0.2165	0.4124	0.4124	0.2062	0.4227	0.4433	0.1546	0.2371	0.7732	0.4433	0.8144	0.7629	0.7526	0.4021	0.6186	0.1546	0.3711	2500
0.3608	0.6804	0.6907	0.4330	0.2990	0.3711	0.4433	0.3918	0.8144	0.7526	0.8247	0.3402	0.4021	0.6701	0.3093	0.3093	0.2990	0.3711	0.4021	0.4639	0.4124	0.3711	0.6186	0.3711	0.4639	0.4948	0.4536	0.4330	0.5258	0.4021	0.1031	0.3711	0.3093	0.3093	0.4948	0.7526	0.3814	0.5258	0.4330	0.2887	0.4742	0.4845	0.2371	0.2784	0.3093	0.3299	0.5876	0.2784	0.4433	0.4227	0.2268	0.4227	0.4536	0.2887	0.2577	0.7732	0.4433	0.8351	0.7629	0.7526	0.4021	0.6289	0.1649	0.3711	2570
0.3711	0.6804	0.6907	0.4330	0.2990	0.3711	0.5567	0.3918	0.8247	0.7629	0.8351	0.3608	0.4021	0.6804	0.3093	0.3093	0.3093	0.3711	0.4124	0.4742	0.4124	0.3814	0.6289	0.3711	0.4639	0.4948	0.4536	0.4330	0.5361	0.4124	0.1031	0.3711	0.3093	0.3196	0.4948	0.7629	0.4021	0.5464	0.4330	0.3093	0.4845	0.6186	0.2474	0.2784	0.3196	0.3299	0.5876	0.3196	0.4639	0.4227	0.2371	0.4227	0.4536	0.5361	0.2784	0.7732	0.4433	0.8351	0.7629	0.7526	0.4124	0.6289	0.1649	0.3711	2730
0.3814	0.6804	0.6907	0.4330	0.2990	0.3814	0.6186	0.4021	0.8247	0.7629	0.8351	0.3608	0.4021	0.7010	0.3093	0.3093	0.3093	0.3711	0.4124	0.4742	0.4330	0.3814	0.6289	0.3711	0.4639	0.5052	0.4536	0.4330	0.5361	0.4227	0.1031	0.3711	0.3196	0.3196	0.4948	0.7629	0.4124	0.5464	0.4330	0.3299	0.4948	0.7113	0.2577	0.2784	0.3196	0.3402	0.6082	0.3402	0.4742	0.4330	0.2371	0.4330	0.4639	0.5361	0.2784	0.7732	0.4536	0.8351	0.7732	0.7732	0.4124	0.6289	0.1649	0.3814	2890
0.3814	0.6804	0.7732	0.4330	0.3196	0.4021	0.6495	0.4227	0.8247	0.7629	0.8351	0.3608	0.4021	0.7010	0.3093	0.3093	0.3093	0.3711	0.4124	0.4948	0.4330	0.3814	0.6392	0.3711	0.4639	0.5052	0.4536	0.4330	0.5361	0.4330	0.1031	0.3711	0.3196	0.3299	0.5052	0.7629	0.4330	0.5567	0.4330	0.3505	0.4948	0.7320	0.2577	0.2784	0.3299	0.3505	0.6495	0.3608	0.4742	0.4330	0.2474	0.4330	0.4639	0.5361	0.2887	0.7732	0.4536	0.8351	0.7732	0.7732	0.4227	0.6289	0.1649	0.3814	3050
0.3814	0.6804	0.7732	0.4433	0.3196	0.4124	0.6495	0.4227	0.8247	0.7629	0.8351	0.3918	0.4021	0.7423	0.3196	0.3093	0.3196	0.3711	0.4124	0.4948	0.4330	0.4021	0.6392	0.3711	0.4742	0.5052	0.4536	0.4639	0.5464	0.4433	0.1031	0.3711	0.3196	0.3299	0.5052	0.7629	0.4330	0.5567	0.4330	0.3608	0.4948	0.7320	0.2577	0.2784	0.3299	0.3505	0.6804	0.3711	0.5052	0.4330	0.2474	0.4433	0.4742	0.5361	0.3093	0.7732	0.4639	0.8351	0.7732	0.7732	0.4227	0.6289	0.1753	0.3918	3210
0.3814	0.6804	0.7835	0.4433	0.3196	0.4124	0.6495	0.4330	0.8351	0.7835	0.8351	0.3918	0.4021	0.7732	0.3196	0.3093	0.3196	0.3711	0.4124	0.4948	0.4330	0.4124	0.6392	0.3711	0.4845	0.5052	0.4536	0.4639	0.5464	0.4536	0.1031	0.3711	0.3196	0.3299	0.5052	0.7629	0.4433	0.5567	0.4433	0.3608	0.5052	0.7423	0.2577	0.2784	0.3299	0.3608	0.6804	0.4021	0.5155	0.4433	0.2577	0.4433	0.4742	0.5361	0.3093	0.7732	0.4639	0.8351	0.7732	0.7835	0.4227	0.6392	0.1856	0.3918	3370
0.3814	0.6907	0.7835	0.4433	0.3196	0.4227	0.6495	0.4330	0.8454	0.7938	0.8351	0.3918	0.4021	0.7732	0.3196	0.3093	0.3299	0.3711	0.4227	0.4948	0.4433	0.4227	0.6392	0.3918	0.4845	0.5052	0.4536	0.4639	0.5464	0.4536	0.1031	0.3711	0.3299	0.3299	0.5052	0.7732	0.4639	0.5670	0.4536	0.3711	0.5052	0.7423	0.2577	0.2784	0.3402	0.3608	0.6804	0.4330	0.5258	0.4433	0.2887	0.4433	0.4742	0.5361	0.3093	0.7732	0.4742	0.8351	0.7732	0.7835	0.4227	0.6392	0.1959	0.3918	3530
0.3814	0.6907	0.7835	0.4536	0.3196	0.4227	0.6495	0.4536	0.8454	0.7938	0.8351	0.3918	0.4021	0.7732	0.3196	0.3093	0.3299	0.3814	0.4227	0.4948	0.4433	0.4330	0.6495	0.4021	0.4845	0.5052	0.4536	0.4639	0.5464	0.4536	0.1031	0.3711	0.3299	0.3402	0.5052	0.7732	0.4639	0.5670	0.4639	0.3711	0.5052	0.7423	0.2680	0.2784	0.3402	0.3711	0.6804	0.4433	0.5258	0.4433	0.2990	0.4433	0.4742	0.5361	0.3093	0.7732	0.4742	0.8351	0.7732	0.7835	0.4227	0.6392	0.1959	0.4021	3690
0.3918	0.6907	0.7938	0.4536	0.3196	0.4330	0.6804	0.4536	0.8454	0.7938	0.8351	0.3918	0.4021	0.7732	0.3196	0.3093	0.3299	0.3814	0.4227	0.4948	0.4433	0.4536	0.6907	0.4021	0.4948	0.5052	0.4536	0.4639	0.5464	0.4639	0.1031	0.3711	0.3299	0.3505	0.5155	0.7732	0.4845	0.5979	0.4639	0.3711	0.5155	0.7629	0.2887	0.3196	0.3505	0.3814	0.6804	0.4536	0.5361	0.4433	0.3093	0.4433	0.4948	0.5464	0.3196	0.7938	0.4742	0.8454	0.7732	0.7835	0.4330	0.6392	0.2062	0.4124	4010
0.4021	0.6907	0.7938	0.4536	0.3196	0.4330	0.6907	0.4536	0.8660	0.8247	0.8351	0.3918	0.4021	0.7732	0.3196	0.3093	0.3299	0.3814	0.4227	0.5155	0.4433	0.4536	0.7010	0.4021	0.4948	0.5052	0.4536	0.4639	0.5670	0.4742	0.1031	0.3711	0.3505	0.3711	0.5155	0.7732	0.4845	0.5979	0.4639	0.3711	0.5258	0.7732	0.3093	0.3196	0.3608	0.3918	0.6804	0.4742	0.5773	0.4639	0.3299	0.4433	0.4948	0.5567	0.3299	0.7938	0.4948	0.8454	0.7732	0.7835	0.4330	0.6392	0.2577	0.4124	4330
0.4124	0.6907	0.7938	0.4639	0.3402	0.4330	0.6907	0.4536	0.8763	0.8247	0.8351	0.3918	0.4021	0.7732	0.3196	0.3093	0.3299	0.4021	0.4227	0.5155	0.4536	0.4639	0.7010	0.4021	0.5155	0.5052	0.4536	0.4639	0.5670	0.4742	0.1031	0.3711	0.3505	0.3814	0.5258	0.7732	0.4845	0.6082	0.4639	0.3814	0.5361	0.7732	0.3093	0.3402	0.3608	0.3918	0.6804	0.5258	0.5876	0.4742	0.3299	0.4433	0.4948	0.5567	0.3402	0.8041	0.5052	0.8454	0.7732	0.7835	0.4330	0.6392	0.2577	0.4227	4650
0.4124	0.6907	0.7938	0.4742	0.3402	0.4330	0.7010	0.4742	0.8763	0.8247	0.8454	0.4021	0.4021	0.7732	0.3196	0.3196	0.3299	0.4124	0.4227	0.5258	0.4536	0.4639	0.7010	0.4021	0.5155	0.5052	0.4639	0.4639	0.5773	0.4742	0.1134	0.3918	0.3608	0.3918	0.5258	0.7732	0.5052	0.6082	0.4639	0.3918	0.5464	0.7938	0.3093	0.3402	0.3711	0.3918	0.6804	0.5258	0.5876	0.4742	0.3299	0.4433	0.5052	0.5773	0.3505	0.8041	0.5258	0.8454	0.7732	0.7835	0.4330	0.6392	0.2887	0.4330	4970
0.4124	0.6907	0.7938	0.4742	0.3402	0.4330	0.7010	0.4742	0.8866	0.8454	0.8454	0.4021	0.4021	0.7732	0.3196	0.3196	0.3299	0.4330	0.4227	0.5258	0.4536	0.4639	0.7113	0.4021	0.5155	0.5052	0.4742	0.4639	0.5876	0.4845	0.1237	0.3918	0.3608	0.4124	0.5361	0.7732	0.5155	0.6186	0.4639	0.4021	0.5567	0.8144	0.3299	0.3608	0.3711	0.3918	0.6804	0.5361	0.5979	0.4845	0.3402	0.4433	0.5052	0.6082	0.3608	0.8041	0.5361	0.8454	0.7732	0.7835	0.4330	0.6392	0.2990	0.4433	5290
0.4227	0.6907	0.7938	0.4742	0.3505	0.4330	0.7010	0.4845	0.8866	0.8454	0.8454	0.4021	0.4021	0.7732	0.3196	0.3196	0.3299	0.4433	0.4433	0.5258	0.4536	0.4639	0.7113	0.4021	0.5258	0.5052	0.4742	0.4639	0.5979	0.4845	0.1237	0.3918	0.3608	0.4227	0.5361	0.7732	0.5258	0.6186	0.4639	0.4021	0.5567	0.8247	0.3402	0.3711	0.3918	0.4021	0.6804	0.5464	0.6289	0.4948	0.3608	0.4433	0.5155	0.6598	0.3608	0.8041	0.5361	0.8454	0.7835	0.7835	0.4330	0.6392	0.3299	0.4433	5610
0.4227	0.6907	0.7938	0.4742	0.3505	0.4330	0.7113	0.4845	0.8866	0.8454	0.8660	0.4021	0.4021	0.7732	0.3196	0.3196	0.3402	0.4433	0.4433	0.5258	0.4536	0.4639	0.7113	0.4021	0.5258	0.5052	0.4948	0.4845	0.5979	0.4845	0.1340	0.3918	0.3608	0.4536	0.5361	0.7732	0.5258	0.6289	0.4639	0.4021	0.5876	0.8351	0.3402	0.3711	0.3918	0.4227	0.6804	0.5464	0.6289	0.4948	0.3608	0.4433	0.5258	0.6598	0.3608	0.8041	0.5464	0.8557	0.7835	0.7835	0.4330	0.6392	0.3402	0.4433	5930
0.4227	0.7526	0.7938	0.4742	0.3608	0.4330	0.7113	0.4845	0.8866	0.8454	0.8763	0.4124	0.4021	0.7938	0.3299	0.3196	0.3402	0.4536	0.4433	0.5258	0.4536	0.4639	0.7113	0.4021	0.5258	0.5155	0.5052	0.4845	0.5979	0.4845	0.1340	0.4021	0.3608	0.4536	0.5361	0.7732	0.5773	0.6289	0.4639	0.4021	0.5876	0.8454	0.3402	0.3711	0.3918	0.4227	0.6907	0.5567	0.6289	0.5052	0.3711	0.4433	0.5258	0.6598	0.3814	0.8041	0.5464	0.8660	0.7835	0.7835	0.4330	0.6392	0.3505	0.4433	6250
0.4227	0.7526	0.7938	0.4742	0.3608	0.4433	0.7113	0.4845	0.8866	0.8454	0.8763	0.4124	0.4124	0.7938	0.3299	0.3196	0.3402	0.4536	0.4433	0.5258	0.4536	0.4639	0.7113	0.4021	0.5258	0.5155	0.5155	0.4845	0.5979	0.4845	0.1340	0.4021	0.3608	0.4536	0.5361	0.7835	0.5773	0.6289	0.4639	0.4021	0.5876	0.8454	0.3505	0.3814	0.3918	0.4330	0.6907	0.5567	0.6392	0.5052	0.3814	0.4433	0.5464	0.6598	0.3918	0.8041	0.5567	0.8660	0.7835	0.7835	0.4433	0.6392	0.3608	0.4433	6570
0.4330	0.7526	0.7938	0.4742	0.3608	0.4639	0.7216	0.4948	0.8866	0.8454	0.8763	0.4330	0.4124	0.7938	0.3299	0.3196	0.3402	0.4536	0.4433	0.5464	0.4639	0.4639	0.7113	0.4124	0.5464	0.5155	0.5258	0.4845	0.5979	0.4948	0.1340	0.4021	0.3814	0.4536	0.5464	0.7835	0.5773	0.6289	0.4639	0.4021	0.5979	0.8660	0.3505	0.3918	0.4124	0.4639	0.6907	0.5876	0.6495	0.5155	0.3814	0.4433	0.5670	0.6598	0.4021	0.8041	0.5670	0.8660	0.7835	0.7835	0.4433	0.6392	0.3608	0.4536	7210
0.4330	0.7526	0.7938	0.4845	0.3608	0.4639	0.7216	0.4948	0.8866	0.8454	0.8866	0.4330	0.4227	0.7938	0.3402	0.3299	0.3608	0.4639	0.4536	0.5567	0.4742	0.4639	0.7216	0.4124	0.5567	0.5361	0.5361	0.4948	0.5979	0.4948	0.1340	0.4227	0.3918	0.4536	0.5464	0.7835	0.5773	0.6289	0.4639	0.4124	0.6082	0.8763	0.3814	0.4124	0.4330	0.4742	0.6907	0.5876	0.6495	0.5258	0.3814	0.4433	0.5670	0.6804	0.4330	0.8041	0.5773	0.8660	0.7835	0.7835	0.4433	0.6392	0.4124	0.4639	7850
0.4330	0.7526	0.7938	0.4845	0.3608	0.4639	0.7423	0.4948	0.8866	0.8454	0.8866	0.4330	0.4227	0.7938	0.3402	0.3299	0.3608	0.4639	0.4536	0.5670	0.4742	0.4639	0.7216	0.4124	0.5670	0.5361	0.5464	0.4948	0.6186	0.5155	0.1340	0.4330	0.3918	0.4639	0.5464	0.7835	0.5876	0.6289	0.4639	0.4124	0.6186	0.8763	0.3918	0.4227	0.4536	0.4845	0.6907	0.5876	0.6598	0.5361	0.4021	0.4433	0.5670	0.7113	0.4433	0.8247	0.5979	0.8763	0.7835	0.7835	0.4433	0.6392	0.4433	0.4742	8490
0.4433	0.7526	0.7938	0.4845	0.3711	0.4742	0.7526	0.4948	0.8969	0.8454	0.8866	0.4330	0.4227	0.8041	0.3402	0.3402	0.3608	0.4639	0.4536	0.5670	0.4845	0.4639	0.7320	0.4124	0.5670	0.5464	0.5464	0.5258	0.6186	0.5258	0.1340	0.4433	0.4021	0.4639	0.5464	0.7835	0.5979	0.6392	0.4639	0.4124	0.6289	0.8763	0.3918	0.4330	0.4742	0.5052	0.6907	0.5876	0.6804	0.5361	0.4330	0.4433	0.5670	0.7113	0.4536	0.8247	0.6082	0.8763	0.7835	0.7835	0.4433	0.6392	0.4639	0.4742	9130
0.4433	0.7526	0.8041	0.4845	0.3711	0.4742	0.7629	0.4948	0.8969	0.8454	0.8969	0.4330	0.4227	0.8144	0.3402	0.3402	0.3711	0.4639	0.4536	0.5670	0.4845	0.4742	0.7320	0.4124	0.5773	0.5464	0.5773	0.5361	0.6186	0.5258	0.1340	0.4536	0.4021	0.4639	0.5464	0.7835	0.6082	0.6392	0.4639	0.4330	0.6289	0.8763	0.4021	0.4330	0.4845	0.5052	0.6907	0.5876	0.6804	0.5464	0.4536	0.4433	0.5670	0.7113	0.4742	0.8351	0.6082	0.8763	0.7835	0.7835	0.4433	0.6392	0.4639	0.4845	9770
0.4433	0.7526	0.8144	0.4845	0.3711	0.4742	0.7629	0.4948	0.9072	0.8557	0.8969	0.4330	0.4227	0.8144	0.3505	0.3402	0.3711	0.4639	0.4536	0.5670	0.5052	0.4845	0.7423	0.4124	0.5876	0.5567	0.5773	0.5464	0.6186	0.5258	0.1340	0.4639	0.4021	0.4845	0.5464	0.7835	0.6082	0.6598	0.4639	0.4433	0.6392	0.8763	0.4021	0.4536	0.4845	0.5052	0.6907	0.5876	0.6804	0.5567	0.4536	0.4433	0.5670	0.7113	0.4742	0.8351	0.6082	0.8763	0.7835	0.7835	0.4433	0.6392	0.5155	0.4845	10410
0.4433	0.7526	0.8144	0.4845	0.3711	0.4845	0.7629	0.4948	0.9072	0.8557	0.8969	0.4330	0.4227	0.8144	0.3608	0.3402	0.3814	0.4639	0.4536	0.5670	0.5052	0.4845	0.7423	0.4124	0.5876	0.5567	0.5876	0.5567	0.6289	0.5258	0.1340	0.4742	0.4021	0.4845	0.5464	0.7835	0.6082	0.6701	0.4639	0.4536	0.6392	0.8763	0.4124	0.4536	0.4948	0.5361	0.6907	0.5979	0.6804	0.5567	0.4742	0.4433	0.5773	0.7320	0.4742	0.8351	0.6082	0.8763	0.7835	0.7835	0.4433	0.6392	0.5258	0.4845	11050
0.4433	0.7526	0.8144	0.4845	0.3918	0.4845	0.7732	0.5052	0.9072	0.8557	0.8969	0.4433	0.4227	0.8144	0.3608	0.3505	0.3918	0.4639	0.4536	0.5670	0.5052	0.4845	0.7423	0.4330	0.5876	0.5567	0.5876	0.5567	0.6289	0.5361	0.1340	0.4742	0.4021	0.4845	0.5464	0.7835	0.6186	0.6701	0.4639	0.4536	0.6392	0.8763	0.4124	0.4639	0.5052	0.5464	0.6907	0.5979	0.6804	0.5670	0.4742	0.4433	0.5773	0.7320	0.4845	0.8351	0.6082	0.8763	0.7835	0.7835	0.4433	0.6392	0.5361	0.4845	11690
0.4433	0.7526	0.8144	0.4845	0.3918	0.4845	0.7835	0.5052	0.9072	0.8557	0.8969	0.4433	0.4227	0.8144	0.3608	0.3505	0.3918	0.4639	0.4639	0.5670	0.5052	0.4845	0.7423	0.4330	0.5876	0.5567	0.5876	0.5567	0.6289	0.5464	0.1340	0.5052	0.4021	0.4948	0.5464	0.7835	0.6289	0.6701	0.4639	0.4742	0.6392	0.8763	0.4433	0.4742	0.5155	0.5567	0.6907	0.6082	0.6804	0.5876	0.4845	0.4433	0.5876	0.7320	0.5052	0.8351	0.6082	0.8763	0.7835	0.7835	0.4433	0.6392	0.5567	0.5052	12330
0.4433	0.7629	0.8144	0.4845	0.4021	0.4845	0.7938	0.5052	0.9072	0.8557	0.8969	0.4433	0.4227	0.8144	0.3711	0.3505	0.4021	0.4639	0.4639	0.5670	0.5052	0.4948	0.7423	0.4433	0.5979	0.5567	0.5876	0.5670	0.6495	0.5567	0.1340	0.5258	0.4124	0.5052	0.5464	0.7835	0.6289	0.6804	0.4639	0.4845	0.6392	0.8866	0.4742	0.4948	0.5155	0.5567	0.6907	0.6082	0.6804	0.6082	0.4845	0.4433	0.5979	0.7732	0.5258	0.8351	0.6186	0.8763	0.7835	0.7938	0.4433	0.6392	0.5876	0.5155	13610
0.4536	0.7732	0.8144	0.5052	0.4021	0.5052	0.7938	0.5052	0.9175	0.8660	0.8969	0.4433	0.4227	0.8144	0.3711	0.3505	0.4021	0.4639	0.4742	0.5773	0.5052	0.4948	0.7629	0.4433	0.5979	0.5670	0.5876	0.5773	0.6495	0.5567	0.1340	0.5361	0.4227	0.5052	0.5567	0.7835	0.6289	0.6907	0.4639	0.4845	0.6392	0.8866	0.4845	0.5052	0.5258	0.5670	0.6907	0.6289	0.6804	0.6186	0.4948	0.4433	0.5979	0.7732	0.5464	0.8351	0.6186	0.8763	0.7835	0.7938	0.4433	0.6392	0.6598	0.5155	14890
0.4536	0.7732	0.8144	0.5052	0.4124	0.5052	0.8144	0.5155	0.9175	0.8660	0.8969	0.4433	0.4227	0.8144	0.3814	0.3505	0.4021	0.4742	0.4742	0.5773	0.5052	0.5155	0.7629	0.4433	0.6082	0.5670	0.5876	0.5773	0.6495	0.5670	0.1340	0.5361	0.4227	0.5155	0.5670	0.7835	0.6392	0.7216	0.4639	0.5052	0.6392	0.8969	0.4845	0.5155	0.5258	0.5876	0.6907	0.6495	0.6804	0.6289	0.4948	0.4433	0.6186	0.7938	0.5773	0.8351	0.6186	0.8866	0.7835	0.7938	0.4433	0.6392	0.6804	0.5155	16170
0.4536	0.7835	0.8144	0.5361	0.4124	0.5052	0.8144	0.5155	0.9175	0.8660	0.8969	0.4433	0.4227	0.8144	0.3814	0.3505	0.4021	0.4742	0.4845	0.5773	0.5155	0.5258	0.7629	0.4536	0.6082	0.5670	0.5979	0.5773	0.6701	0.5670	0.1340	0.5361	0.4227	0.5155	0.5670	0.7835	0.6495	0.7216	0.4639	0.5052	0.6392	0.8969	0.4845	0.5361	0.5361	0.5979	0.6907	0.6495	0.6804	0.6392	0.5052	0.4433	0.6186	0.7938	0.5773	0.8454	0.6289	0.8866	0.7835	0.7938	0.4433	0.6392	0.6907	0.5155	17450
0.4536	0.7835	0.8144	0.5361	0.4227	0.5052	0.8144	0.5155	0.9175	0.8660	0.9072	0.4433	0.4227	0.8144	0.3814	0.3505	0.4021	0.4742	0.4845	0.5773	0.5155	0.5258	0.7629	0.4536	0.6082	0.5670	0.5979	0.5773	0.6701	0.5773	0.1340	0.5361	0.4227	0.5258	0.5670	0.7835	0.6495	0.7320	0.4639	0.5155	0.6392	0.8969	0.4845	0.5464	0.5464	0.6082	0.6907	0.6598	0.6804	0.6598	0.5361	0.4433	0.6186	0.7938	0.5979	0.8557	0.6495	0.8866	0.7835	0.7938	0.4433	0.6392	0.6907	0.5258	18730
0.4742	0.7835	0.8144	0.5464	0.4227	0.5052	0.8144	0.5155	0.9175	0.8660	0.9072	0.4433	0.4227	0.8144	0.3814	0.3505	0.4021	0.4845	0.4845	0.5876	0.5155	0.5258	0.7629	0.4536	0.6082	0.5773	0.6082	0.5773	0.6701	0.5773	0.1340	0.5361	0.4227	0.5258	0.5670	0.7835	0.6495	0.7320	0.4639	0.5258	0.6392	0.8969	0.5052	0.5464	0.5567	0.6186	0.6907	0.6598	0.6804	0.6701	0.5567	0.4433	0.6392	0.7938	0.6392	0.8557	0.6701	0.8866	0.7835	0.7938	0.4433	0.6392	0.7423	0.5258	20010
0.4845	0.7835	0.8144	0.5567	0.4330	0.5052	0.8144	0.5361	0.9175	0.8660	0.9175	0.4536	0.4227	0.8144	0.3814	0.3505	0.4021	0.4845	0.4845	0.5979	0.5361	0.5258	0.7629	0.4536	0.6082	0.5773	0.6082	0.5876	0.6701	0.5876	0.1340	0.5567	0.4227	0.5258	0.5670	0.7835	0.6495	0.7320	0.4639	0.5361	0.6392	0.8969	0.5052	0.5464	0.5670	0.6289	0.6907	0.6598	0.6804	0.6701	0.5567	0.4433	0.6392	0.8041	0.6495	0.8557	0.6701	0.8866	0.7835	0.7938	0.4433	0.6392	0.7629	0.5258	21290
0.4948	0.7835	0.8144	0.5670	0.4433	0.5052	0.8144	0.5464	0.9175	0.8660	0.9175	0.4536	0.4227	0.8144	0.3814	0.3505	0.4021	0.4845	0.4845	0.6082	0.5361	0.5258	0.7732	0.4536	0.6186	0.5876	0.6082	0.5876	0.6701	0.5876	0.1340	0.5773	0.4227	0.5258	0.5670	0.7835	0.6495	0.7320	0.4639	0.5361	0.6495	0.8969	0.5052	0.5567	0.5876	0.6598	0.6907	0.6598	0.6804	0.6804	0.5567	0.4433	0.6392	0.8041	0.6495	0.8557	0.6701	0.8866	0.7835	0.7938	0.4433	0.6392	0.7629	0.5258	22570
0.4948	0.7835	0.8144	0.5773	0.4433	0.5052	0.8144	0.5464	0.9175	0.8660	0.9175	0.4536	0.4227	0.8144	0.3814	0.3505	0.4021	0.4845	0.4845	0.6082	0.5361	0.5258	0.7732	0.4639	0.6186	0.5876	0.6082	0.5979	0.6701	0.5979	0.1340	0.5876	0.4330	0.5258	0.5670	0.7835	0.6701	0.7320	0.4639	0.5361	0.6495	0.8969	0.5155	0.5567	0.5876	0.6701	0.6907	0.6598	0.6804	0.6907	0.5567	0.4433	0.6392	0.8247	0.6598	0.8557	0.6701	0.8866	0.7938	0.7938	0.4433	0.6392	0.7629	0.5258	23850
0.4948	0.7835	0.8144	0.5773	0.4433	0.5052	0.8144	0.5464	0.9175	0.8660	0.9175	0.4536	0.4227	0.8144	0.3918	0.3505	0.4021	0.4845	0.5052	0.6082	0.5464	0.5258	0.7732	0.4742	0.6392	0.5876	0.6082	0.5979	0.6701	0.5979	0.1443	0.5979	0.4330	0.5258	0.5670	0.7835	0.6804	0.7320	0.4639	0.5361	0.6701	0.8969	0.5155	0.5670	0.6082	0.6804	0.7010	0.6598	0.6804	0.7216	0.5773	0.4433	0.6392	0.8557	0.6907	0.8557	0.6804	0.8866	0.7938	0.7938	0.4433	0.6392	0.7732	0.5361	26410
0.4948	0.7835	0.8144	0.5773	0.4536	0.5052	0.8247	0.5464	0.9175	0.8660	0.9278	0.4536	0.4227	0.8144	0.3918	0.3505	0.4021	0.4948	0.5052	0.6289	0.5670	0.5258	0.7732	0.4742	0.6392	0.5876	0.6082	0.5979	0.6804	0.6082	0.1443	0.5979	0.4330	0.5258	0.5670	0.7835	0.7010	0.7526	0.4639	0.5567	0.6701	0.8969	0.5464	0.5670	0.6186	0.6804	0.7113	0.6598	0.6804	0.7216	0.5979	0.4433	0.6392	0.8557	0.7113	0.8557	0.7010	0.8866	0.7938	0.7938	0.4433	0.6392	0.7835	0.5361	28970
0.4948	0.7835	0.8351	0.5876	0.4536	0.5052	0.8247	0.5464	0.9175	0.8660	0.9278	0.4639	0.4227	0.8144	0.3918	0.3608	0.4021	0.5052	0.5052	0.6289	0.5670	0.5464	0.7732	0.4845	0.6392	0.5979	0.6186	0.6082	0.6804	0.6186	0.1443	0.5979	0.4330	0.5258	0.5670	0.7835	0.7113	0.7629	0.4639	0.5567	0.6804	0.8969	0.5464	0.5773	0.6289	0.7010	0.7216	0.6598	0.6804	0.7320	0.5979	0.4433	0.6392	0.8557	0.7216	0.8557	0.7010	0.8866	0.7938	0.7938	0.4433	0.6392	0.7938	0.5361	31530
0.4948	0.7835	0.8351	0.5876	0.4639	0.5155	0.8247	0.5464	0.9175	0.8660	0.9278	0.4742	0.4227	0.8144	0.3918	0.3608	0.4021	0.5052	0.5052	0.6289	0.5670	0.5464	0.7732	0.4948	0.6392	0.5979	0.6186	0.6082	0.6804	0.6186	0.1443	0.6082	0.4330	0.5258	0.5773	0.7835	0.7113	0.7629	0.4639	0.5567	0.6907	0.8969	0.5670	0.5773	0.6495	0.7010	0.7216	0.6598	0.6804	0.7526	0.6082	0.4433	0.6392	0.8660	0.7320	0.8557	0.7113	0.8969	0.7938	0.7938	0.4433	0.6392	0.8041	0.5464	34090
0.5052	0.7835	0.8351	0.5876	0.4639	0.5155	0.8247	0.5567	0.9175	0.8660	0.9278	0.4742	0.4227	0.8144	0.3918	0.3608	0.4021	0.5052	0.5155	0.6289	0.5670	0.5567	0.7732	0.4948	0.6495	0.5979	0.6186	0.6082	0.6804	0.6186	0.1546	0.6186	0.4330	0.5258	0.5876	0.7938	0.7113	0.7629	0.4639	0.5567	0.7010	0.8969	0.5876	0.5773	0.6495	0.7113	0.7216	0.6598	0.6804	0.7629	0.6186	0.4433	0.6392	0.8660	0.7423	0.8660	0.7216	0.8969	0.7938	0.7938	0.4433	0.6392	0.8041	0.5464	36650
0.5052	0.7938	0.8351	0.5876	0.4639	0.5258	0.8247	0.5567	0.9175	0.8660	0.9278	0.4742	0.4227	0.8144	0.3918	0.3608	0.4021	0.5155	0.5155	0.6495	0.5670	0.5773	0.7732	0.4948	0.6598	0.5979	0.6186	0.6289	0.6804	0.6186	0.1546	0.6289	0.4536	0.5258	0.5876	0.7938	0.7320	0.7629	0.4639	0.5567	0.7010	0.8969	0.5979	0.5876	0.6495	0.7216	0.7216	0.6598	0.6804	0.7629	0.6289	0.4433	0.6392	0.8660	0.7423	0.8660	0.7216	0.8969	0.7938	0.7938	0.4433	0.6392	0.8041	0.5567	39210
0.5052	0.7938	0.8351	0.5876	0.4639	0.5258	0.8247	0.5670	0.9278	0.8763	0.9278	0.4742	0.4227	0.8144	0.3918	0.3608	0.4021	0.5155	0.5155	0.6598	0.5670	0.5773	0.7732	0.4948	0.6598	0.6082	0.6186	0.6289	0.6907	0.6186	0.1546	0.6289	0.4639	0.5258	0.5876	0.7938	0.7320	0.7732	0.4639	0.5567	0.7113	0.8969	0.6082	0.5979	0.6495	0.7216	0.7216	0.6598	0.6804	0.7629	0.6289	0.4433	0.6495	0.8660	0.7835	0.8660	0.7216	0.8969	0.7938	0.7938	0.4433	0.6392	0.8144	0.5670	41770
0.5052	0.7938	0.8351	0.5876	0.4742	0.5258	0.8247	0.5773	0.9381	0.8763	0.9278	0.4742	0.4227	0.8144	0.3918	0.3711	0.4021	0.5155	0.5155	0.6598	0.5670	0.5876	0.7732	0.4948	0.6701	0.6082	0.6289	0.6289	0.6907	0.6289	0.1546	0.6289	0.4639	0.5258	0.5876	0.7938	0.7423	0.7938	0.4639	0.5567	0.7216	0.8969	0.6289	0.5979	0.6495	0.7423	0.7216	0.6701	0.6804	0.7629	0.6289	0.4433	0.6598	0.8660	0.7938	0.8660	0.7216	0.8969	0.7938	0.7938	0.4433	0.6392	0.8144	0.5670	44330
0.5052	0.7938	0.8351	0.5876	0.4742	0.5258	0.8247	0.5773	0.9381	0.8763	0.9381	0.4845	0.4227	0.8144	0.3918	0.3711	0.4021	0.5258	0.5155	0.6598	0.5670	0.5876	0.7732	0.4948	0.6701	0.6082	0.6392	0.6392	0.6907	0.6392	0.1649	0.6392	0.4639	0.5258	0.5876	0.7938	0.7526	0.8041	0.4639	0.5567	0.7216	0.8969	0.6289	0.5979	0.6598	0.7526	0.7216	0.6701	0.6804	0.7629	0.6392	0.4433	0.6701	0.8660	0.7938	0.8660	0.7320	0.9072	0.7938	0.7938	0.4536	0.6392	0.8247	0.5670	46890
0.5052	0.7938	0.8351	0.5876	0.4742	0.5258	0.8351	0.5773	0.9381	0.8763	0.9485	0.4845	0.4227	0.8144	0.4021	0.3711	0.4021	0.5258	0.5155	0.6701	0.5670	0.5876	0.7732	0.4948	0.6701	0.6186	0.6495	0.6392	0.7010	0.6392	0.1649	0.6392	0.4742	0.5258	0.5876	0.7938	0.7526	0.8144	0.4639	0.5670	0.7320	0.8969	0.6289	0.5979	0.6598	0.7526	0.7216	0.6804	0.6804	0.7732	0.6392	0.4433	0.6701	0.8660	0.7938	0.8660	0.7320	0.9072	0.7938	0.8041	0.4536	0.6392	0.8351	0.5670	52010
0.5052	0.8041	0.8351	0.5876	0.4742	0.5258	0.8351	0.5773	0.9381	0.8763	0.9485	0.4845	0.4227	0.8144	0.4021	0.3711	0.4021	0.5258	0.5155	0.6804	0.5670	0.5876	0.7732	0.4948	0.6907	0.6186	0.6495	0.6495	0.7010	0.6495	0.1753	0.6392	0.4742	0.5258	0.5876	0.7938	0.7526	0.8144	0.4639	0.5670	0.7423	0.8969	0.6392	0.5979	0.6598	0.7526	0.7216	0.6804	0.6804	0.7835	0.6598	0.4433	0.6907	0.8660	0.8041	0.8660	0.7320	0.9072	0.7938	0.8041	0.4536	0.6392	0.8454	0.5773	57130
0.5052	0.8041	0.8351	0.5876	0.4742	0.5258	0.8351	0.5773	0.9381	0.8763	0.9485	0.4845	0.4227	0.8144	0.4124	0.3711	0.4021	0.5361	0.5155	0.6804	0.5670	0.5876	0.7732	0.4948	0.7010	0.6186	0.6495	0.6495	0.7010	0.6495	0.1753	0.6495	0.4742	0.5258	0.5876	0.7938	0.7526	0.8144	0.4639	0.5773	0.7526	0.8969	0.6392	0.5979	0.6598	0.7526	0.7216	0.6907	0.6804	0.7835	0.6701	0.4433	0.7010	0.8763	0.8144	0.8660	0.7629	0.9072	0.7938	0.8041	0.4536	0.6392	0.8454	0.5773	62250
0.5052	0.8041	0.8351	0.5876	0.4845	0.5361	0.8351	0.5773	0.9381	0.8763	0.9485	0.4845	0.4227	0.8144	0.4124	0.3711	0.4021	0.5361	0.5155	0.6804	0.5773	0.5876	0.7732	0.4948	0.7010	0.6186	0.6598	0.6598	0.7216	0.6495	0.1753	0.6701	0.4742	0.5258	0.5876	0.7938	0.7526	0.8144	0.4639	0.5773	0.7629	0.8969	0.6392	0.6082	0.6598	0.7526	0.7216	0.7113	0.6804	0.7835	0.6701	0.4433	0.7113	0.8763	0.8351	0.8660	0.7732	0.9072	0.7938	0.8041	0.4536	0.6392	0.8454	0.5773	67370
0.5155	0.8041	0.8351	0.5979	0.4948	0.5361	0.8351	0.5773	0.9381	0.8763	0.9588	0.4845	0.4227	0.8144	0.4124	0.3711	0.4021	0.5361	0.5155	0.6907	0.5979	0.5876	0.7732	0.4948	0.7113	0.6289	0.6701	0.6598	0.7216	0.6907	0.1753	0.6701	0.4742	0.5258	0.5979	0.7938	0.7526	0.8144	0.4639	0.5773	0.7629	0.9072	0.6495	0.6082	0.6598	0.7629	0.7216	0.7320	0.6804	0.7938	0.6804	0.4433	0.7113	0.8763	0.8351	0.8660	0.7835	0.9072	0.7938	0.8041	0.4536	0.6392	0.8454	0.5773	72490
0.5155	0.8041	0.8351	0.5979	0.5052	0.5361	0.8351	0.5876	0.9381	0.8763	0.9588	0.4845	0.4227	0.8144	0.4124	0.3711	0.4021	0.5361	0.5258	0.6907	0.6289	0.5876	0.7732	0.4948	0.7113	0.6289	0.6804	0.6598	0.7216	0.7010	0.1753	0.6701	0.4742	0.5258	0.5979	0.7938	0.7526	0.8247	0.4639	0.5773	0.7732	0.9072	0.6495	0.6082	0.6598	0.7629	0.7216	0.7320	0.6804	0.7938	0.6907	0.4433	0.7216	0.8763	0.8454	0.8660	0.7835	0.9175	0.8041	0.8041	0.4536	0.6392	0.8454	0.5773	77610
0.5361	0.8041	0.8351	0.6082	0.5052	0.5464	0.8351	0.6082	0.9381	0.8763	0.9588	0.4845	0.4227	0.8144	0.4124	0.3711	0.4021	0.5361	0.5258	0.6907	0.6289	0.5979	0.7732	0.4948	0.7113	0.6289	0.6804	0.6598	0.7216	0.7010	0.1856	0.6701	0.4742	0.5258	0.5979	0.7938	0.7526	0.8247	0.4639	0.5876	0.7732	0.9072	0.6701	0.6082	0.6598	0.7629	0.7320	0.7423	0.6804	0.7938	0.6907	0.4433	0.7216	0.8866	0.8454	0.8660	0.7835	0.9175	0.8041	0.8041	0.4536	0.6392	0.8454	0.5773	82730
0.5361	0.8041	0.8351	0.6186	0.5155	0.5464	0.8351	0.6186	0.9381	0.8763	0.9588	0.4845	0.4227	0.8144	0.4124	0.3711	0.4021	0.5361	0.5258	0.7113	0.6289	0.5979	0.7732	0.4948	0.7216	0.6289	0.6907	0.6907	0.7216	0.7010	0.1959	0.6701	0.4742	0.5258	0.5979	0.7938	0.7629	0.8247	0.4639	0.5876	0.7732	0.9072	0.6701	0.6186	0.6598	0.7629	0.7320	0.7423	0.6804	0.7938	0.6907	0.4433	0.7216	0.8866	0.8454	0.8763	0.8041	0.9175	0.8144	0.8041	0.4536	0.6392	0.8454	0.5773	87850
0.5464	0.8041	0.8351	0.6289	0.5155	0.5464	0.8351	0.6186	0.9381	0.8763	0.9588	0.4948	0.4227	0.8144	0.4227	0.3814	0.4021	0.5361	0.5258	0.7113	0.6289	0.5979	0.7732	0.4948	0.7320	0.6392	0.6907	0.6907	0.7216	0.7010	0.1959	0.6701	0.4742	0.5258	0.5979	0.7938	0.7732	0.8247	0.4639	0.5876	0.7732	0.9072	0.6701	0.6186	0.6598	0.7629	0.7320	0.7526	0.6804	0.7938	0.6907	0.4433	0.7320	0.8866	0.8454	0.8763	0.8041	0.9175	0.8144	0.8041	0.4536	0.6392	0.8454	0.5773	92970
0.5464	0.8041	0.8351	0.6289	0.5155	0.5464	0.8351	0.6289	0.9485	0.8866	0.9588	0.4948	0.4227	0.8144	0.4227	0.3814	0.4021	0.5361	0.5258	0.7216	0.6289	0.6082	0.7732	0.4948	0.7320	0.6392	0.7010	0.6907	0.7216	0.7216	0.1959	0.7113	0.4742	0.5258	0.6082	0.7938	0.7835	0.8247	0.4639	0.5876	0.7732	0.9072	0.6804	0.6186	0.6701	0.7732	0.7423	0.7526	0.6804	0.7938	0.7010	0.4433	0.7320	0.8866	0.8557	0.8866	0.8247	0.9175	0.8144	0.8041	0.4536	0.6392	0.8557	0.5773	103210
0.5464	0.8041	0.8351	0.6289	0.5155	0.5464	0.8351	0.6392	0.9485	0.8866	0.9588	0.4948	0.4227	0.8144	0.4227	0.3814	0.4021	0.5670	0.5258	0.7423	0.6289	0.6082	0.7732	0.5052	0.7320	0.6392	0.7113	0.7010	0.7216	0.7320	0.1959	0.7216	0.4742	0.5258	0.6082	0.7938	0.7938	0.8247	0.4639	0.5979	0.7732	0.9072	0.6907	0.6186	0.6701	0.7732	0.7423	0.7526	0.6804	0.7938	0.7216	0.4433	0.7423	0.8866	0.8557	0.8866	0.8351	0.9175	0.8247	0.8041	0.4536	0.6392	0.8557	0.5773	113450
0.5567	0.8041	0.8351	0.6495	0.5155	0.5567	0.8351	0.6598	0.9485	0.8866	0.9588	0.4948	0.4227	0.8144	0.4227	0.3814	0.4021	0.5670	0.5361	0.7526	0.6289	0.6186	0.7732	0.5052	0.7320	0.6392	0.7113	0.7216	0.7216	0.7423	0.1959	0.7320	0.4742	0.5258	0.6082	0.7938	0.7938	0.8247	0.4639	0.5979	0.7732	0.9072	0.7113	0.6186	0.6701	0.7732	0.7423	0.7629	0.6804	0.7938	0.7423	0.4433	0.7423	0.8866	0.8660	0.8866	0.8351	0.9175	0.8351	0.8144	0.4536	0.6392	0.8660	0.5773	123690
0.5567	0.8041	0.8351	0.6495	0.5155	0.5670	0.8351	0.6701	0.9485	0.8866	0.9588	0.4948	0.4227	0.8144	0.4227	0.3814	0.4021	0.5670	0.5361	0.7526	0.6289	0.6186	0.7732	0.5052	0.7320	0.6392	0.7113	0.7216	0.7216	0.7423	0.1959	0.7320	0.4742	0.5258	0.6082	0.7938	0.7938	0.8247	0.4639	0.6082	0.7732	0.9072	0.7113	0.6186	0.6701	0.7732	0.7423	0.7629	0.6804	0.7938	0.7423	0.4433	0.7423	0.9072	0.8660	0.8866	0.8351	0.9175	0.8351	0.8144	0.4536	0.6392	0.8660	0.5773	133930
0.5567	0.8041	0.8351	0.6495	0.5258	0.5773	0.8351	0.6701	0.9485	0.8866	0.9588	0.5052	0.4227	0.8144	0.4227	0.3814	0.4021	0.5670	0.5361	0.7526	0.6289	0.6392	0.7732	0.5052	0.7423	0.6392	0.7113	0.7216	0.7216	0.7423	0.1959	0.7423	0.4742	0.5258	0.6082	0.7938	0.8247	0.8247	0.4639	0.6082	0.7732	0.9072	0.7216	0.6186	0.6701	0.7732	0.7423	0.7629	0.6804	0.7938	0.7423	0.4433	0.7423	0.9072	0.8660	0.8866	0.8351	0.9175	0.8351	0.8144	0.4536	0.6392	0.8660	0.5773	144170
0.5567	0.8041	0.8351	0.6495	0.5258	0.5773	0.8351	0.6701	0.9485	0.8866	0.9588	0.5052	0.4227	0.8144	0.4227	0.3814	0.4021	0.5773	0.5361	0.7526	0.6289	0.6392	0.7732	0.5052	0.7526	0.6392	0.7113	0.7216	0.7320	0.7423	0.1959	0.7629	0.4742	0.5258	0.6082	0.7938	0.8247	0.8247	0.4639	0.6186	0.7732	0.9072	0.7216	0.6186	0.6701	0.7732	0.7423	0.7835	0.6804	0.7938	0.7526	0.4433	0.7423	0.9072	0.8660	0.8866	0.8351	0.9175	0.8351	0.8144	0.4536	0.6392	0.8660	0.5773	154410
0.5567	0.8041	0.8351	0.6495	0.5258	0.5773	0.8351	0.6701	0.9485	0.8866	0.9588	0.5052	0.4227	0.8144	0.4227	0.3814	0.4021	0.5773	0.5361	0.7526	0.6289	0.6495	0.7732	0.5052	0.7526	0.6392	0.7113	0.7216	0.7320	0.7423	0.2062	0.7629	0.4742	0.5258	0.6082	0.7938	0.8454	0.8247	0.4639	0.6186	0.7732	0.9072	0.7320	0.6186	0.6701	0.7732	0.7423	0.7835	0.6804	0.7938	0.7526	0.4433	0.7526	0.9072	0.8660	0.8866	0.8351	0.9175	0.8351	0.8144	0.4536	0.6392	0.8660	0.5773	164650
0.5567	0.8041	0.8351	0.6495	0.5258	0.5773	0.8351	0.6701	0.9485	0.8866	0.9588	0.5052	0.4227	0.8144	0.4227	0.3814	0.4021	0.5876	0.5361	0.7629	0.6289	0.6495	0.7732	0.5052	0.7526	0.6392	0.7216	0.7216	0.7320	0.7526	0.2062	0.7629	0.4742	0.5258	0.6082	0.7938	0.8557	0.8247	0.4639	0.6186	0.7732	0.9072	0.7320	0.6186	0.6701	0.7732	0.7423	0.7835	0.6804	0.7938	0.7526	0.4433	0.7526	0.9072	0.8660	0.8866	0.8351	0.9278	0.8351	0.8144	0.4536	0.6392	0.8763	0.5773	174890
0.5567	0.8041	0.8351	0.6495	0.5258	0.5773	0.8351	0.6701	0.9485	0.8866	0.9588	0.5052	0.4227	0.8144	0.4227	0.3814	0.4021	0.5876	0.5361	0.7629	0.6289	0.6495	0.7732	0.5155	0.7526	0.6392	0.7216	0.7216	0.7423	0.7629	0.2062	0.7629	0.4742	0.5258	0.6082	0.7938	0.8557	0.8247	0.4639	0.6186	0.7732	0.9072	0.7423	0.6186	0.6701	0.7732	0.7423	0.7835	0.6804	0.7938	0.7629	0.4433	0.7526	0.9072	0.8763	0.8866	0.8351	0.9278	0.8351	0.8144	0.4536	0.6392	0.8866	0.5773	185130
0.5567	0.8041	0.8351	0.6495	0.5361	0.5773	0.8351	0.6701	0.9588	0.8866	0.9588	0.5052	0.4227	0.8144	0.4227	0.3814	0.4021	0.5876	0.5361	0.7629	0.6392	0.6495	0.7732	0.5155	0.7629	0.6392	0.7320	0.7320	0.7423	0.7629	0.2062	0.7629	0.4742	0.5258	0.6082	0.7938	0.8557	0.8247	0.4639	0.6186	0.7732	0.9072	0.7423	0.6186	0.6701	0.7732	0.7423	0.8144	0.6804	0.7938	0.7629	0.4433	0.7732	0.9072	0.8763	0.8866	0.8351	0.9278	0.8351	0.8144	0.4536	0.6392	0.8866	0.5773	205610
0.5567	0.8041	0.8351	0.6495	0.5361	0.5773	0.8351	0.6804	0.9588	0.8866	0.9588	0.5155	0.4227	0.8144	0.4330	0.3814	0.4021	0.5876	0.5361	0.7732	0.6392	0.6495	0.7732	0.5155	0.7629	0.6392	0.7320	0.7320	0.7423	0.7732	0.2062	0.7629	0.4845	0.5258	0.6082	0.7938	0.8557	0.8247	0.4639	0.6289	0.7732	0.9072	0.7526	0.6186	0.6701	0.7732	0.7423	0.8144	0.6804	0.7938	0.7732	0.4433	0.7938	0.9072	0.8763	0.8866	0.8351	0.9278	0.8351	0.8144	0.4536	0.6392	0.8866	0.5773	226090
0.5567	0.8041	0.8351	0.6495	0.5361	0.5773	0.8351	0.6804	0.9588	0.8866	0.9691	0.5361	0.4227	0.8144	0.4330	0.3814	0.4021	0.5876	0.5464	0.7835	0.6392	0.6495	0.7732	0.5258	0.7835	0.6392	0.7423	0.7423	0.7423	0.7835	0.2062	0.7835	0.4845	0.5258	0.6082	0.7938	0.8557	0.8247	0.4639	0.6392	0.7732	0.9072	0.7732	0.6186	0.6701	0.7732	0.7423	0.8247	0.6804	0.7938	0.7732	0.4433	0.7938	0.9072	0.8866	0.8866	0.8351	0.9381	0.8351	0.8144	0.4536	0.6392	0.8866	0.5773	246570
0.5567	0.8041	0.8351	0.6495	0.5464	0.5773	0.8351	0.6804	0.9588	0.8866	0.9691	0.5361	0.4227	0.8144	0.4330	0.3814	0.4021	0.5876	0.5464	0.7938	0.6392	0.6495	0.7732	0.5258	0.7835	0.6392	0.7423	0.7526	0.7423	0.7835	0.2062	0.7835	0.4845	0.5258	0.6082	0.7938	0.8557	0.8247	0.4639	0.6392	0.7835	0.9072	0.7732	0.6186	0.6701	0.7732	0.7423	0.8247	0.6804	0.7938	0.7732	0.4433	0.8041	0.9072	0.8866	0.8866	0.8351	0.9381	0.8351	0.8144	0.4536	0.6392	0.8866	0.5773	267050
0.5567	0.8041	0.8351	0.6495	0.5567	0.5773	0.8351	0.6804	0.9588	0.8866	0.9691	0.5361	0.4227	0.8144	0.4330	0.3814	0.4021	0.5876	0.5464	0.7938	0.6392	0.6598	0.7732	0.5258	0.7938	0.6392	0.7526	0.7526	0.7423	0.7835	0.2062	0.7938	0.4845	0.5258	0.6082	0.7938	0.8557	0.8247	0.4639	0.6392	0.7835	0.9072	0.7732	0.6186	0.6701	0.7732	0.7423	0.8351	0.6804	0.7938	0.7732	0.4433	0.8144	0.9072	0.8866	0.8866	0.8351	0.9381	0.8351	0.8144	0.4536	0.6392	0.8866	0.5773	287530
0.5567	0.8041	0.8351	0.6495	0.5567	0.5773	0.8351	0.6804	0.9588	0.8866	0.9691	0.5361	0.4227	0.8144	0.4330	0.3814	0.4021	0.5876	0.5464	0.7938	0.6392	0.6701	0.7732	0.5258	0.8041	0.6392	0.7526	0.7526	0.7423	0.7835	0.2062	0.7938	0.4845	0.5258	0.6186	0.7938	0.8557	0.8247	0.4639	0.6392	0.7835	0.9072	0.7835	0.6186	0.6701	0.7732	0.7526	0.8351	0.6804	0.7938	0.7835	0.4433	0.8144	0.9175	0.8866	0.8866	0.8351	0.9381	0.8351	0.8144	0.4536	0.6392	0.8866	0.5773	308010
0.5567	0.8041	0.8351	0.6495	0.5567	0.5773	0.8351	0.6804	0.9588	0.8866	0.9691	0.5361	0.4227	0.8144	0.4330	0.3814	0.4021	0.5979	0.5464	0.7938	0.6392	0.6701	0.7732	0.5258	0.8144	0.6392	0.7629	0.7526	0.7423	0.7835	0.2062	0.7938	0.4845	0.5258	0.6186	0.7938	0.8557	0.8247	0.4639	0.6495	0.7938	0.9072	0.7835	0.6186	0.6701	0.7835	0.7526	0.8351	0.6804	0.7938	0.7835	0.4433	0.8144	0.9175	0.8866	0.8866	0.8351	0.9381	0.8351	0.8144	0.4536	0.6392	0.8866	0.5773	328490
0.5567	0.8041	0.8351	0.6495	0.5567	0.5876	0.8351	0.6804	0.9588	0.8866	0.9691	0.5361	0.4227	0.8144	0.4330	0.3814	0.4021	0.5979	0.5464	0.7938	0.6495	0.6701	0.7732	0.5258	0.8144	0.6392	0.7629	0.7732	0.7423	0.7835	0.2062	0.7938	0.4845	0.5258	0.6186	0.7938	0.8557	0.8247	0.4639	0.6495	0.7938	0.9072	0.8041	0.6186	0.6701	0.7835	0.7526	0.8351	0.6804	0.7938	0.7835	0.4433	0.8247	0.9175	0.8866	0.8866	0.8351	0.9381	0.8351	0.8144	0.4536	0.6392	0.8866	0.5773	348970
0.5567	0.8041	0.8351	0.6495	0.5567	0.5876	0.8351	0.6804	0.9588	0.8866	0.9691	0.5361	0.4227	0.8144	0.4330	0.3814	0.4021	0.5979	0.5464	0.7938	0.6495	0.6701	0.7732	0.5258	0.8247	0.6392	0.7835	0.7835	0.7423	0.7938	0.2165	0.8144	0.4845	0.5258	0.6186	0.7938	0.8557	0.8247	0.4639	0.6495	0.7938	0.9072	0.8144	0.6186	0.6701	0.7835	0.7526	0.8351	0.6804	0.7938	0.7835	0.4433	0.8351	0.9175	0.8969	0.8866	0.8351	0.9381	0.8351	0.8144	0.4536	0.6392	0.8866	0.5773	369450
0.5567	0.8041	0.8351	0.6495	0.5670	0.5876	0.8351	0.6804	0.9588	0.8866	0.9691	0.5361	0.4227	0.8144	0.4330	0.3814	0.4021	0.5979	0.5464	0.7938	0.6495	0.6701	0.7732	0.5258	0.8247	0.6392	0.7835	0.7835	0.7423	0.8041	0.2165	0.8247	0.4845	0.5258	0.6186	0.7938	0.8557	0.8247	0.4639	0.6495	0.7938	0.9072	0.8144	0.6186	0.6701	0.7835	0.7526	0.8351	0.6804	0.7938	0.7835	0.4433	0.8351	0.9175	0.8969	0.8866	0.8454	0.9381	0.8351	0.8144	0.4536	0.6392	0.8866	0.5773	410410
0.5567	0.8041	0.8351	0.6495	0.5773	0.5876	0.8351	0.6804	0.9588	0.8866	0.9691	0.5361	0.4227	0.8144	0.4330	0.3814	0.4021	0.5979	0.5464	0.7938	0.6495	0.6701	0.7732	0.5464	0.8247	0.6392	0.7938	0.7835	0.7423	0.8351	0.2268	0.8247	0.4948	0.5258	0.6186	0.7938	0.8557	0.8247	0.4639	0.6495	0.7938	0.9072	0.8247	0.6186	0.6701	0.7835	0.7526	0.8351	0.6804	0.7938	0.7835	0.4433	0.8351	0.9175	0.8969	0.8866	0.8454	0.9381	0.8351	0.8144	0.4536	0.6392	0.8866	0.5876	451370
0.5567	0.8041	0.8351	0.6495	0.5876	0.5876	0.8351	0.6804	0.9588	0.8866	0.9691	0.5361	0.4227	0.8144	0.4330	0.3814	0.4021	0.5979	0.5464	0.7938	0.6495	0.6701	0.7732	0.5464	0.8247	0.6392	0.7938	0.8041	0.7423	0.8454	0.2268	0.8351	0.4948	0.5258	0.6186	0.7938	0.8557	0.8247	0.4639	0.6495	0.7938	0.9072	0.8247	0.6186	0.6701	0.7835	0.7526	0.8351	0.6804	0.7938	0.7835	0.4433	0.8351	0.9175	0.8969	0.8866	0.8454	0.9381	0.8351	0.8144	0.4536	0.6392	0.8866	0.5876	500000


==> data/dgo.txt <==
DIR	O	MCS	I	DRV	II	DRL	III	DAG	IV	DRS	V
-1	0	-1	1	-1	2	-1	3	2633	4	-1	5
-1	0	-1	1	-1	2	-1	3	2811	4	-1	5
-1	0	-1	1	-1	2	-1	3	2995	4	-1	5
-1	0	-1	1	-1	2	-1	3	3017	4	-1	5
-1	0	-1	1	-1	2	-1	3	3453	4	-1	5
-1	0	-1	1	-1	2	-1	3	3453	4	-1	5
-1	0	-1	1	-1	2	-1	3	3791	4	-1	5
-1	0	-1	1	-1	2	-1	3	3791	4	-1	5
-1	0	-1	1	-1	2	-1	3	3841	4	-1	5
2573	0	-1	1	-1	2	-1	3	4415	4	-1	5
2613	0	-1	1	-1	2	-1	3	4449	4	-1	5
2621	0	-1	1	-1	2	-1	3	5493	4	-1	5
2767	0	-1	1	-1	2	-1	3	5493	4	-1	5
2805	0	-1	1	-1	2	-1	3	5863	4	-1	5
2857	0	-1	1	-1	2	-1	3	5933	4	-1	5
2883	0	-1	1	-1	2	-1	3	6075	4	-1	5
2931	0	-1	1	-1	2	-1	3	6281	4	-1	5
3153	0	-1	1	-1	2	-1	3	6281	4	2521	5
3165	0	-1	1	-1	2	-1	3	6687	4	2573	5
3341	0	-1	1	-1	2	-1	3	7041	4	2621	5
3467	0	-1	1	-1	2	-1	3	8001	4	2747	5
3509	0	-1	1	-1	2	-1	3	8001	4	2857	5
3623	0	-1	1	-1	2	2537	3	8703	4	2931	5
3789	0	-1	1	-1	2	2849	3	9545	4	2983	5
4293	0	-1	1	-1	2	3113	3	9885	4	3077	5
4503	0	-1	1	-1	2	3125	3	10197	4	3509	5
5185	0	-1	1	-1	2	3205	3	10989	4	3727	5
5309	0	-1	1	-1	2	3221	3	11227	4	3775	5
6205	0	-1	1	-1	2	3231	3	11575	4	4277	5
6507	0	-1	1	-1	2	3527	3	11675	4	4503	5
6585	0	-1	1	-1	2	3563	3	12821	4	4791	5
6639	0	-1	1	-1	2	3593	3	12843	4	6507	5
7075	0	-1	1	-1	2	4491	3	12843	4	6585	5
7217	0	-1	1	-1	2	4695	3	13215	4	6967	5
7399	0	-1	1	-1	2	6911	3	13215	4	7007	5
7737	0	-1	1	-1	2	7091	3	13545	4	7337	5
8775	0	-1	1	-1	2	7447	3	14433	4	7715	5
8883	0	-1	1	-1	2	7621	3	14457	4	8533	5
9811	0	-1	1	-1	2	7995	3	14569	4	8883	5
10005	0	-1	1	-1	2	8851	3	14569	4	9075	5
10641	0	-1	1	-1	2	9187	3	15213	4	10951	5
13767	0	-1	1	-1	2	10405	3	16371	4	12147	5
13783	0	-1	1	-1	2	10429	3	17361	4	13805	5
14273	0	-1	1	-1	2	10623	3	18405	4	14157	5
14529	0	-1	1	-1	2	11097	3	20393	4	14691	5
14691	0	-1	1	-1	2	14045	3	22545	4	16975	5
15035	0	-1	1	-1	2	14157	3	22545	4	24721	5
16039	0	-1	1	-1	2	14569	3	22545	4	26303	5
18975	0	-1	1	-1	2	14605	3	24015	4	33071	5
19077	0	-1	1	-1	2	16519	3	25227	4	34181	5
20571	0	-1	1	-1	2	16789	3	27179	4	36067	5
22225	0	-1	1	-1	2	16919	3	32205	4	38169	5
22271	0	-1	1	-1	2	17139	3	33129	4	38267	5
22645	0	-1	1	-1	2	17397	3	37767	4	43585	5
35175	0	-1	1	-1	2	18247	3	43721	4	55269	5
38169	0	-1	1	-1	2	19577	3	46863	4	67341	5
41021	0	-1	1	-1	2	20369	3	50115	4	78675	5
43881	0	-1	1	-1	2	21675	3	53943	4	82891	5
46667	0	-1	1	-1	2	23353	3	55485	4	121589	5
59485	0	-1	1	-1	2	26229	3	64223	4	122269	5
66209	0	-1	1	-1	2	27275	3	65253	4	126465	5
69823	0	-1	1	-1	2	29125	3	70915	4	135755	5
79163	0	-1	1	-1	2	34233	3	75959	4	247853	5
79861	0	-1	1	-1	2	38531	3	78693	4	344707	5
80321	0	-1	1	-1	2	46061	3	79623	4	500000	5
91771	0	-1	1	-1	2	47485	3	84333	4	500000	5
92165	0	-1	1	-1	2	60271	3	93147	4	500000	5
121589	0	-1	1	2516	2	61895	3	97719	4	500000	5
122905	0	-1	1	2602	2	64085	3	102401	4	500000	5
126465	0	-1	1	2606	2	70371	3	110753	4	500000	5
133429	0	-1	1	2702	2	77307	3	112095	4	500000	5
187579	0	-1	1	2866	2	79931	3	138255	4	500000	5
209913	0	-1	1	2991	2	84845	3	138255	4	500000	5
321603	0	-1	1	3006	2	89489	3	168441	4	500000	5
500000	0	-1	1	3012	2	97131	3	168441	4	500000	5
500000	0	-1	1	3012	2	115511	3	187843	4	500000	5
500000	0	-1	1	3019	2	120559	3	193005	4	500000	5
500000	0	-1	1	3023	2	158387	3	205403	4	500000	5
500000	0	-1	1	3026	2	181043	3	212163	4	500000	5
500000	0	-1	1	3033	2	266923	3	247173	4	500000	5
500000	0	-1	1	3037	2	308821	3	247173	4	500000	5
500000	0	-1	1	3038	2	311615	3	272943	4	500000	5
500000	0	-1	1	3044	2	344817	3	280109	4	500000	5
500000	0	-1	1	3096	2	485203	3	281815	4	500000	5
500000	0	-1	1	3213	2	500000	3	318353	4	500000	5
500000	0	-1	1	3349	2	500000	3	341025	4	500000	5
500000	0	-1	1	3448	2	500000	3	341025	4	500000	5
500000	0	-1	1	3685	2	500000	3	407369	4	500000	5
500000	0	-1	1	3821	2	500000	3	449997	4	500000	5
500000	0	-1	1	3902	2	500000	3	476283	4	500000	5
500000	0	-1	1	3999	2	500000	3	500000	4	500000	5
500000	0	-1	1	4305	2	500000	3	500000	4	500000	5
500000	0	-1	1	4848	2	500000	3	500000	4	500000	5
500000	0	-1	1	6803	2	500000	3	500000	4	500000	5
500000	0	-1	1	6931	2	500000	3	500000	4	500000	5
500000	0	-1	1	7619	2	500000	3	500000	4	500000	5
500000	0	-1	1	8812	2	500000	3	500000	4	500000	5
500000	0	-1	1	9730	2	500000	3	500000	4	500000	5
500000	0	-1	1	10176	2	500000	3	500000	4	500000	5
500000	0	-1	1	10213	2	500000	3	500000	4	500000	5
500000	0	-1	1	11568	2	500000	3	500000	4	500000	5
500000	0	-1	1	12414	2	500000	3	500000	4	500000	5
500000	0	-1	1	13701	2	500000	3	500000	4	500000	5
500000	0	-1	1	15137	2	500000	3	500000	4	500000	5
500000	0	-1	1	15344	2	500000	3	500000	4	500000	5
500000	0	-1	1	16962	2	500000	3	500000	4	500000	5
500000	0	-1	1	17762	2	500000	3	500000	4	500000	5
500000	0	2870	1	24501	2	500000	3	500000	4	500000	5
500000	0	2930	1	29289	2	500000	3	500000	4	500000	5
500000	0	2963	1	30661	2	500000	3	500000	4	500000	5
500000	0	3058	1	30886	2	500000	3	500000	4	500000	5
500000	0	3160	1	31517	2	500000	3	500000	4	500000	5
500000	0	3420	1	41196	2	500000	3	500000	4	500000	5
500000	0	3690	1	43851	2	500000	3	500000	4	500000	5
500000	0	4160	1	62410	2	500000	3	500000	4	500000	5
500000	0	4192	1	67473	2	500000	3	500000	4	500000	5
500000	0	4608	1	143065	2	500000	3	500000	4	500000	5
500000	0	5760	1	339365	2	500000	3	500000	4	500000	5
500000	0	5849	1	500000	2	500000	3	500000	4	500000	5
500000	0	5849	1	500000	2	500000	3	500000	4	500000	5
500000	0	5851	1	500000	2	500000	3	500000	4	500000	5
500000	0	5851	1	500000	2	500000	3	500000	4	500000	5
500000	0	5947	1	500000	2	500000	3	500000	4	500000	5
500000	0	5947	1	500000	2	500000	3	500000	4	500000	5
500000	0	5947	1	500000	2	500000	3	500000	4	500000	5
500000	0	5947	1	500000	2	500000	3	500000	4	500000	5
500000	0	5960	1	500000	2	500000	3	500000	4	500000	5
500000	0	6056	1	500000	2	500000	3	500000	4	500000	5
500000	0	6057	1	500000	2	500000	3	500000	4	500000	5
500000	0	6095	1	500000	2	500000	3	500000	4	500000	5
500000	0	6203	1	500000	2	500000	3	500000	4	500000	5
500000	0	7083	1	500000	2	500000	3	500000	4	500000	5
500000	0	8264	1	500000	2	500000	3	500000	4	500000	5
500000	0	8521	1	500000	2	500000	3	500000	4	500000	5
500000	0	10908	1	500000	2	500000	3	500000	4	500000	5
500000	0	10913	1	500000	2	500000	3	500000	4	500000	5
500000	0	10918	1	500000	2	500000	3	500000	4	500000	5
500000	0	11108	1	500000	2	500000	3	500000	4	500000	5
500000	0	11310	1	500000	2	500000	3	500000	4	500000	5
500000	0	12161	1	500000	2	500000	3	500000	4	500000	5
500000	0	12428	1	500000	2	500000	3	500000	4	500000	5
500000	0	12441	1	500000	2	500000	3	500000	4	500000	5
500000	0	12607	1	500000	2	500000	3	500000	4	500000	5
500000	0	12953	1	500000	2	500000	3	500000	4	500000	5
500000	0	13196	1	500000	2	500000	3	500000	4	500000	5
500000	0	13196	1	500000	2	500000	3	500000	4	500000	5
500000	0	14266	1	500000	2	500000	3	500000	4	500000	5
500000	0	16421	1	500000	2	500000	3	500000	4	500000	5
500000	0	18013	1	500000	2	500000	3	500000	4	500000	5
500000	0	20912	1	500000	2	500000	3	500000	4	500000	5
500000	0	21632	1	500000	2	500000	3	500000	4	500000	5
500000	0	22052	1	500000	2	500000	3	500000	4	500000	5
500000	0	22473	1	500000	2	500000	3	500000	4	500000	5
500000	0	24855	1	500000	2	500000	3	500000	4	500000	5
500000	0	26221	1	500000	2	500000	3	500000	4	500000	5
500000	0	31437	1	500000	2	500000	3	500000	4	500000	5
500000	0	35109	1	500000	2	500000	3	500000	4	500000	5
500000	0	36995	1	500000	2	500000	3	500000	4	500000	5
500000	0	46499	1	500000	2	500000	3	500000	4	500000	5
500000	0	52458	1	500000	2	500000	3	500000	4	500000	5
500000	0	60222	1	500000	2	500000	3	500000	4	500000	5
500000	0	74865	1	500000	2	500000	3	500000	4	500000	5
500000	0	99800	1	500000	2	500000	3	500000	4	500000	5
500000	0	133596	1	500000	2	500000	3	500000	4	500000	5
500000	0	150520	1	500000	2	500000	3	500000	4	500000	5
500000	0	413900	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	500000	1	500000	2	500000	3	500000	4	500000	5
500000	0	504934	1	500000	2	500000	3	500000	4	500000	5


==> data/dgomean.txt <==
meh	avh	loh	hih	coh	nch	unh	mmh	T	mes	avs	los	his	cos	ncs	uns	mms
500000	286745	179888	430296	228094	302861	227457	298341	0	2500	1907	1490	2472	1727	1957	1724	1943
1786	166738	89394	274368	99998	188317	93055	184468	1	1786	1393	886	2090	1085	1487	1089	1461
9953	227580	164586	311137	94347	268388	105212	254896	2	2500	1637	1267	2132	1182	1773	1238	1723
500000	275617	156747	439449	183431	304548	184961	296610	3	2500	1836	1378	2469	1567	1921	1590	1893
500000	277737	131803	476696	234704	289373	243807	283765	4	2500	1992	1624	2500	1883	2025	1930	2005
500000	295425	177848	459727	216962	321175	221172	313648	5	2500	1858	1395	2500	1679	1915	1729	1888


==> data/dgosmall.txt <==
DIR	O	MCS	I	DRV	II	DRL	III	DAG	IV	DRS	V
101	0	22	1	200	2	79	3	513	4	119	5
7	0	5	1	24	2	7	3	11	4	7	5
13	0	5	1	25	2	13	3	23	4	13	5
19	0	5	1	27	2	15	3	23	4	19	5
19	0	6	1	28	2	15	3	23	4	19	5
19	0	7	1	29	2	15	3	39	4	19	5
19	0	7	1	30	2	15	3	39	4	19	5
23	0	7	1	30	2	15	3	39	4	21	5
23	0	7	1	31	2	15	3	39	4	25	5
23	0	7	1	36	2	15	3	39	4	27	5
25	0	7	1	36	2	19	3	39	4	27	5
27	0	7	1	37	2	21	3	39	4	27	5
27	0	7	1	39	2	21	3	39	4	27	5
27	0	7	1	39	2	21	3	39	4	27	5
35	0	7	1	39	2	23	3	39	4	29	5
39	0	8	1	41	2	23	3	39	4	33	5
45	0	8	1	43	2	23	3	39	4	37	5
49	0	9	1	48	2	23	3	39	4	39	5
49	0	9	1	51	2	23	3	61	4	41	5
53	0	9	1	51	2	27	3	61	4	43	5
55	0	11	1	52	2	27	3	61	4	45	5
55	0	11	1	52	2	27	3	89	4	53	5
55	0	14	1	57	2	31	3	89	4	53	5
55	0	14	1	57	2	31	3	89	4	55	5
57	0	16	1	58	2	31	3	89	4	55	5
57	0	19	1	58	2	33	3	89	4	55	5
57	0	20	1	58	2	35	3	89	4	55	5
63	0	21	1	59	2	37	3	89	4	57	5
65	0	22	1	59	2	39	3	119	4	57	5
65	0	22	1	60	2	39	3	123	4	61	5
69	0	22	1	63	2	41	3	123	4	63	5
69	0	22	1	67	2	43	3	123	4	65	5
75	0	22	1	70	2	43	3	123	4	69	5
77	0	22	1	70	2	43	3	163	4	75	5
83	0	23	1	74	2	43	3	163	4	77	5
85	0	23	1	74	2	45	3	163	4	77	5
89	0	24	1	75	2	47	3	163	4	83	5
91	0	25	1	76	2	49	3	163	4	89	5
91	0	26	1	77	2	49	3	163	4	91	5
93	0	26	1	82	2	49	3	163	4	91	5
95	0	26	1	84	2	55	3	163	4	93	5
97	0	26	1	86	2	55	3	163	4	97	5
97	0	27	1	91	2	55	3	183	4	97	5
97	0	28	1	92	2	57	3	197	4	97	5
97	0	29	1	98	2	59	3	209	4	97	5
97	0	29	1	98	2	63	3	209	4	97	5
97	0	30	1	99	2	63	3	209	4	99	5
99	0	30	1	101	2	69	3	209	4	99	5
103	0	30	1	102	2	71	3	209	4	105	5
105	0	30	1	102	2	71	3	209	4	105	5
105	0	31	1	105	2	73	3	243	4	111	5
111	0	31	1	106	2	73	3	261	4	111	5
111	0	31	1	106	2	75	3	261	4	111	5
117	0	31	1	119	2	77	3	261	4	111	5
121	0	32	1	126	2	79	3	261	4	113	5
125	0	34	1	126	2	85	3	261	4	115	5
129	0	36	1	128	2	85	3	261	4	117	5
135	0	37	1	129	2	85	3	261	4	121	5
135	0	37	1	133	2	87	3	261	4	121	5
139	0	37	1	135	2	89	3	315	4	125	5
139	0	38	1	135	2	95	3	315	4	125	5
139	0	40	1	137	2	95	3	375	4	129	5
143	0	41	1	142	2	95	3	375	4	135	5
177	0	41	1	142	2	101	3	375	4	139	5
191	0	41	1	142	2	111	3	437	4	139	5
193	0	46	1	147	2	115	3	441	4	143	5
193	0	47	1	151	2	123	3	513	4	181	5
197	0	49	1	151	2	125	3	513	4	191	5
197	0	52	1	153	2	129	3	591	4	193	5
209	0	55	1	155	2	137	3	591	4	197	5
213	0	56	1	158	2	155	3	609	4	213	5
227	0	56	1	160	2	177	3	609	4	221	5
231	0	58	1	160	2	177	3	613	4	225	5
233	0	58	1	160	2	179	3	675	4	225	5
237	0	59	1	161	2	185	3	675	4	227	5
265	0	60	1	162	2	191	3	685	4	231	5
269	0	61	1	174	2	203	3	855	4	267	5
273	0	61	1	176	2	205	3	855	4	269	5
287	0	61	1	178	2	209	3	855	4	321	5
301	0	61	1	187	2	227	3	861	4	323	5
347	0	61	1	188	2	247	3	861	4	353	5
353	0	62	1	190	2	253	3	891	4	365	5
359	0	62	1	192	2	259	3	1031	4	371	5
407	0	65	1	202	2	263	3	1031	4	383	5
413	0	66	1	202	2	279	3	1183	4	413	5
479	0	66	1	206	2	341	3	1183	4	435	5
483	0	70	1	208	2	383	3	1287	4	469	5
485	0	70	1	208	2	387	3	1287	4	473	5
527	0	76	1	213	2	397	3	1287	4	477	5
529	0	78	1	221	2	415	3	1301	4	485	5
545	0	78	1	223	2	421	3	1301	4	497	5
559	0	79	1	223	2	435	3	1301	4	527	5
577	0	83	1	239	2	461	3	1573	4	529	5
633	0	88	1	240	2	467	3	1573	4	559	5
645	0	89	1	247	2	471	3	1573	4	567	5
675	0	92	1	247	2	495	3	1573	4	577	5
733	0	92	1	254	2	501	3	1833	4	599	5
871	0	96	1	257	2	519	3	1889	4	607	5
949	0	96	1	258	2	543	3	2135	4	623	5
1003	0	99	1	263	2	635	3	2135	4	677	5
1085	0	101	1	272	2	689	3	2211	4	685	5
1217	0	101	1	273	2	695	3	2235	4	685	5
1359	0	101	1	278	2	715	3	2500	4	699	5
1373	0	102	1	296	2	719	3	-1	4	763	5
1393	0	104	1	313	2	813	3	-1	4	841	5
1821	0	104	1	325	2	837	3	-1	4	949	5
1995	0	105	1	341	2	841	3	-1	4	1003	5
2097	0	106	1	361	2	877	3	-1	4	1033	5
2239	0	111	1	381	2	941	3	-1	4	1057	5
2337	0	112	1	401	2	1095	3	-1	4	1107	5
2417	0	130	1	404	2	1095	3	-1	4	1211	5
2500	0	130	1	410	2	1097	3	-1	4	1359	5
-1	0	132	1	441	2	1291	3	-1	4	1373	5
-1	0	132	1	451	2	1373	3	-1	4	1393	5
-1	0	133	1	462	2	1489	3	-1	4	1653	5
-1	0	134	1	473	2	1501	3	-1	4	1837	5
-1	0	134	1	473	2	1555	3	-1	4	2075	5
-1	0	136	1	537	2	1661	3	-1	4	2095	5
-1	0	141	1	554	2	1915	3	-1	4	2285	5
-1	0	142	1	557	2	1993	3	-1	4	2500	5
-1	0	142	1	583	2	2011	3	-1	4	-1	5
-1	0	142	1	610	2	2047	3	-1	4	-1	5
-1	0	142	1	621	2	2299	3	-1	4	-1	5
-1	0	145	1	641	2	2435	3	-1	4	-1	5
-1	0	146	1	652	2	2500	3	-1	4	-1	5
-1	0	155	1	670	2	-1	3	-1	4	-1	5
-1	0	157	1	681	2	-1	3	-1	4	-1	5
-1	0	159	1	705	2	-1	3	-1	4	-1	5
-1	0	162	1	705	2	-1	3	-1	4	-1	5
-1	0	164	1	722	2	-1	3	-1	4	-1	5
-1	0	166	1	738	2	-1	3	-1	4	-1	5
-1	0	166	1	744	2	-1	3	-1	4	-1	5
-1	0	168	1	774	2	-1	3	-1	4	-1	5
-1	0	183	1	775	2	-1	3	-1	4	-1	5
-1	0	189	1	803	2	-1	3	-1	4	-1	5
-1	0	198	1	806	2	-1	3	-1	4	-1	5
-1	0	201	1	818	2	-1	3	-1	4	-1	5
-1	0	201	1	877	2	-1	3	-1	4	-1	5
-1	0	203	1	912	2	-1	3	-1	4	-1	5
-1	0	203	1	920	2	-1	3	-1	4	-1	5
-1	0	240	1	928	2	-1	3	-1	4	-1	5
-1	0	256	1	994	2	-1	3	-1	4	-1	5
-1	0	280	1	996	2	-1	3	-1	4	-1	5
-1	0	285	1	1038	2	-1	3	-1	4	-1	5
-1	0	300	1	1051	2	-1	3	-1	4	-1	5
-1	0	309	1	1066	2	-1	3	-1	4	-1	5
-1	0	323	1	1080	2	-1	3	-1	4	-1	5
-1	0	354	1	1086	2	-1	3	-1	4	-1	5
-1	0	355	1	1099	2	-1	3	-1	4	-1	5
-1	0	369	1	1175	2	-1	3	-1	4	-1	5
-1	0	369	1	1206	2	-1	3	-1	4	-1	5
-1	0	371	1	1227	2	-1	3	-1	4	-1	5
-1	0	379	1	1279	2	-1	3	-1	4	-1	5
-1	0	387	1	1336	2	-1	3	-1	4	-1	5
-1	0	387	1	1382	2	-1	3	-1	4	-1	5
-1	0	387	1	1427	2	-1	3	-1	4	-1	5
-1	0	387	1	1502	2	-1	3	-1	4	-1	5
-1	0	387	1	1526	2	-1	3	-1	4	-1	5
-1	0	400	1	1599	2	-1	3	-1	4	-1	5
-1	0	416	1	1603	2	-1	3	-1	4	-1	5
-1	0	417	1	1694	2	-1	3	-1	4	-1	5
-1	0	419	1	1727	2	-1	3	-1	4	-1	5
-1	0	422	1	1736	2	-1	3	-1	4	-1	5
-1	0	422	1	1739	2	-1	3	-1	4	-1	5
-1	0	437	1	1983	2	-1	3	-1	4	-1	5
-1	0	440	1	2051	2	-1	3	-1	4	-1	5
-1	0	450	1	2065	2	-1	3	-1	4	-1	5
-1	0	461	1	2065	2	-1	3	-1	4	-1	5
-1	0	547	1	2165	2	-1	3	-1	4	-1	5
-1	0	579	1	2500	2	-1	3	-1	4	-1	5
-1	0	593	1	-1	2	-1	3	-1	4	-1	5
-1	0	595	1	-1	2	-1	3	-1	4	-1	5
-1	0	604	1	-1	2	-1	3	-1	4	-1	5
-1	0	622	1	-1	2	-1	3	-1	4	-1	5
-1	0	670	1	-1	2	-1	3	-1	4	-1	5
-1	0	712	1	-1	2	-1	3	-1	4	-1	5
-1	0	737	1	-1	2	-1	3	-1	4	-1	5
-1	0	763	1	-1	2	-1	3	-1	4	-1	5
-1	0	920	1	-1	2	-1	3	-1	4	-1	5
-1	0	1080	1	-1	2	-1	3	-1	4	-1	5
-1	0	1137	1	-1	2	-1	3	-1	4	-1	5
-1	0	1360	1	-1	2	-1	3	-1	4	-1	5
-1	0	1547	1	-1	2	-1	3	-1	4	-1	5
-1	0	1629	1	-1	2	-1	3	-1	4	-1	5
-1	0	1674	1	-1	2	-1	3	-1	4	-1	5
-1	0	1676	1	-1	2	-1	3	-1	4	-1	5
-1	0	1676	1	-1	2	-1	3	-1	4	-1	5
-1	0	1718	1	-1	2	-1	3	-1	4	-1	5
-1	0	1722	1	-1	2	-1	3	-1	4	-1	5
-1	0	1722	1	-1	2	-1	3	-1	4	-1	5
-1	0	1722	1	-1	2	-1	3	-1	4	-1	5
-1	0	1722	1	-1	2	-1	3	-1	4	-1	5
-1	0	1722	1	-1	2	-1	3	-1	4	-1	5
-1	0	1735	1	-1	2	-1	3	-1	4	-1	5
-1	0	1769	1	-1	2	-1	3	-1	4	-1	5
-1	0	1781	1	-1	2	-1	3	-1	4	-1	5
-1	0	1782	1	-1	2	-1	3	-1	4	-1	5
-1	0	1783	1	-1	2	-1	3	-1	4	-1	5
-1	0	1784	1	-1	2	-1	3	-1	4	-1	5
-1	0	1787	1	-1	2	-1	3	-1	4	-1	5
-1	0	1825	1	-1	2	-1	3	-1	4	-1	5
-1	0	1850	1	-1	2	-1	3	-1	4	-1	5
-1	0	1947	1	-1	2	-1	3	-1	4	-1	5
-1	0	2063	1	-1	2	-1	3	-1	4	-1	5
-1	0	2186	1	-1	2	-1	3	-1	4	-1	5
-1	0	2318	1	-1	2	-1	3	-1	4	-1	5
-1	0	2454	1	-1	2	-1	3	-1	4	-1	5
-1	0	2467	1	-1	2	-1	3	-1	4	-1	5
-1	0	2500	1	-1	2	-1	3	-1	4	-1	5


==> data/direct.txt <==
F       D	
2021	222
2020	195
2019	221
2018	175
2017	150
2016	142
2015	104
2014	89
2013	66
2012	77
2011	49
2010	77
2009	42
2008	35
2007	21
2006	19
2005	14
2004	19
2003	8
2002	12
2001	8
2000	7
1999	1
1998	2
1997	2
1996	2
1995	1
1991	1






==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)
